GridOT -- a discrete optimal transport solver on grids

We provide an improved implementation of Schmitzer's sparse multi-scale algorithm for discrete optimal transport on grids. We report roughly 2-4 times faster runtimes on the DOTmark benchmark. The source code is open source and publicly available.

==> data/GridOT-128.txt <==
num dim cls tms sol
1 128 WhiteNoise 627.7 GridOT
2 128 GRFrough 765.7 GridOT
3 128 GRFmoderate 681.7 GridOT
4 128 GRFsmooth 650.4 GridOT
5 128 LogGRF 611.0 GridOT
6 128 LogitGRF 670.9 GridOT
7 128 CauchyDensity 613.3 GridOT
8 128 Shapes 558.3 GridOT
9 128 ClassicImages 695.6 GridOT
10 128 MicroscopyImages 421.4 GridOT


==> data/GridOT-32.txt <==
num dim cls tms sol
1 32 WhiteNoise 5.0 GridOT
2 32 GRFrough 6.4 GridOT
3 32 GRFmoderate 6.6 GridOT
4 32 GRFsmooth 6.5 GridOT
5 32 LogGRF 6.3 GridOT
6 32 LogitGRF 6.5 GridOT
7 32 CauchyDensity 6.0 GridOT
8 32 Shapes 5.5 GridOT
9 32 ClassicImages 6.5 GridOT
10 32 MicroscopyImages 6.0 GridOT


==> data/GridOT-64.txt <==
num dim cls tms sol
1 64 WhiteNoise 48.6 GridOT
2 64 GRFrough 60.1 GridOT
3 64 GRFmoderate 56.2 GridOT
4 64 GRFsmooth 53.7 GridOT
5 64 LogGRF 53.4 GridOT
6 64 LogitGRF 54.6 GridOT
7 64 CauchyDensity 48.5 GridOT
8 64 Shapes 46.7 GridOT
9 64 ClassicImages 56.2 GridOT
10 64 MicroscopyImages 38.5 GridOT


==> data/MultiScaleOT-128.txt <==
num dim cls tms sol
1 128 WhiteNoise 1539.7 MultiScaleOT
2 128 GRFrough 1717.0 MultiScaleOT
3 128 GRFmoderate 1689.9 MultiScaleOT
4 128 GRFsmooth 1685.9 MultiScaleOT
5 128 LogGRF 1017.0 MultiScaleOT
6 128 LogitGRF 2220.0 MultiScaleOT
7 128 CauchyDensity 1257.6 MultiScaleOT
8 128 Shapes 3126.0 MultiScaleOT
9 128 ClassicImages 1699.2 MultiScaleOT
10 128 MicroscopyImages 1194.1 MultiScaleOT


==> data/MultiScaleOT-32.txt <==
num dim cls tms sol
1 32 WhiteNoise 17.7 MultiScaleOT
2 32 GRFrough 19.8 MultiScaleOT
3 32 GRFmoderate 19.5 MultiScaleOT
4 32 GRFsmooth 19.3 MultiScaleOT
5 32 LogGRF 20.3 MultiScaleOT
6 32 LogitGRF 20.5 MultiScaleOT
7 32 CauchyDensity 18.5 MultiScaleOT
8 32 Shapes 20.5 MultiScaleOT
9 32 ClassicImages 19.1 MultiScaleOT
10 32 MicroscopyImages 19.4 MultiScaleOT


==> data/MultiScaleOT-64.txt <==
num dim cls tms sol
1 64 WhiteNoise 151.8 MultiScaleOT
2 64 GRFrough 166.2 MultiScaleOT
3 64 GRFmoderate 159.6 MultiScaleOT
4 64 GRFsmooth 163.0 MultiScaleOT
5 64 LogGRF 162.4 MultiScaleOT
6 64 LogitGRF 175.8 MultiScaleOT
7 64 CauchyDensity 143.1 MultiScaleOT
8 64 Shapes 204.5 MultiScaleOT
9 64 ClassicImages 165.4 MultiScaleOT
10 64 MicroscopyImages 146.9 MultiScaleOT


==> data/Speedup-128.txt <==
num dim cls speedup
1 128 WhiteNoise 2.4529233710371194
2 128 GRFrough 2.242392581951156
3 128 GRFmoderate 2.478949684611999
4 128 GRFsmooth 2.59209717097171
5 128 LogGRF 1.6644844517184942
6 128 LogitGRF 3.308987926665673
7 128 CauchyDensity 2.0505462253383335
8 128 Shapes 5.599140247178936
9 128 ClassicImages 2.4427832087406554
10 128 MicroscopyImages 2.8336497389653537


==> data/Speedup-32.txt <==
num dim cls speedup
1 32 WhiteNoise 3.54
2 32 GRFrough 3.09375
3 32 GRFmoderate 2.9545454545454546
4 32 GRFsmooth 2.9692307692307693
5 32 LogGRF 3.2222222222222223
6 32 LogitGRF 3.1538461538461537
7 32 CauchyDensity 3.0833333333333335
8 32 Shapes 3.727272727272727
9 32 ClassicImages 2.9384615384615387
10 32 MicroscopyImages 3.233333333333333


==> data/Speedup-64.txt <==
num dim cls speedup
1 64 WhiteNoise 3.123456790123457
2 64 GRFrough 2.7653910149750414
3 64 GRFmoderate 2.8398576512455516
4 64 GRFsmooth 3.0353817504655494
5 64 LogGRF 3.0411985018726595
6 64 LogitGRF 3.21978021978022
7 64 CauchyDensity 2.9505154639175255
8 64 Shapes 4.379014989293362
9 64 ClassicImages 2.9430604982206403
10 64 MicroscopyImages 3.8155844155844156


==> data/benchmark_output_128_270225.txt <==
10 runs per pair; resolution = 128
    dim            class  i  j opt       obj  time [ms]
-------------------------------------------------------
    128    CauchyDensity         1                613.3   GridOT
    128    CauchyDensity         1               1257.6   MultiScaleOT
    128    ClassicImages         1                695.6   GridOT
    128    ClassicImages         1               1699.2   MultiScaleOT
    128      GRFmoderate         1                681.7   GridOT
    128      GRFmoderate         1               1689.9   MultiScaleOT
    128         GRFrough         1                765.7   GridOT
    128         GRFrough         1               1717.0   MultiScaleOT
    128        GRFsmooth         1                650.4   GridOT
    128        GRFsmooth         1               1685.9   MultiScaleOT
    128           LogGRF         1                611.0   GridOT
    128           LogGRF         1               1017.0   MultiScaleOT
    128         LogitGRF         1                670.9   GridOT
    128         LogitGRF         1               2220.0   MultiScaleOT
    128 MicroscopyImages         1                421.4   GridOT
    128 MicroscopyImages         1               1194.1   MultiScaleOT
    128           Shapes         1                558.3   GridOT
    128           Shapes         1               3126.0   MultiScaleOT
    128       WhiteNoise         1                627.7   GridOT
    128       WhiteNoise         1               1539.7   MultiScaleOT


==> data/benchmark_output_32_270225.txt <==
10 runs per pair; resolution = 32
    dim            class  i  j opt       obj  time [ms]
-------------------------------------------------------
     32    CauchyDensity         1                  6.0   GridOT
     32    CauchyDensity         1                 18.5   MultiScaleOT
     32    ClassicImages         1                  6.5   GridOT
     32    ClassicImages         1                 19.1   MultiScaleOT
     32      GRFmoderate         1                  6.6   GridOT
     32      GRFmoderate         1                 19.5   MultiScaleOT
     32         GRFrough         1                  6.4   GridOT
     32         GRFrough         1                 19.8   MultiScaleOT
     32        GRFsmooth         1                  6.5   GridOT
     32        GRFsmooth         1                 19.3   MultiScaleOT
     32           LogGRF         1                  6.3   GridOT
     32           LogGRF         1                 20.3   MultiScaleOT
     32         LogitGRF         1                  6.5   GridOT
     32         LogitGRF         1                 20.5   MultiScaleOT
     32 MicroscopyImages         1                  6.0   GridOT
     32 MicroscopyImages         1                 19.4   MultiScaleOT
     32           Shapes         1                  5.5   GridOT
     32           Shapes         1                 20.5   MultiScaleOT
     32       WhiteNoise         1                  5.0   GridOT
     32       WhiteNoise         1                 17.7   MultiScaleOT


==> data/benchmark_output_64_270225.txt <==
10 runs per pair; resolution = 64
    dim            class  i  j opt       obj  time [ms]
-------------------------------------------------------
     64    CauchyDensity         1                 48.5   GridOT
     64    CauchyDensity         1                143.1   MultiScaleOT
     64    ClassicImages         1                 56.2   GridOT
     64    ClassicImages         1                165.4   MultiScaleOT
     64      GRFmoderate         1                 56.2   GridOT
     64      GRFmoderate         1                159.6   MultiScaleOT
     64         GRFrough         1                 60.1   GridOT
     64         GRFrough         1                166.2   MultiScaleOT
     64        GRFsmooth         1                 53.7   GridOT
     64        GRFsmooth         1                163.0   MultiScaleOT
     64           LogGRF         1                 53.4   GridOT
     64           LogGRF         1                162.4   MultiScaleOT
     64         LogitGRF         1                 54.6   GridOT
     64         LogitGRF         1                175.8   MultiScaleOT
     64 MicroscopyImages         1                 38.5   GridOT
     64 MicroscopyImages         1                146.9   MultiScaleOT
     64           Shapes         1                 46.7   GridOT
     64           Shapes         1                204.5   MultiScaleOT
     64       WhiteNoise         1                 48.6   GridOT
     64       WhiteNoise         1                151.8   MultiScaleOT


==> data/benchmark_output_detailed_128_270225.txt <==
10 runs per pair; resolution = 128
    dim            class  i  j opt       obj  time [ms]
-------------------------------------------------------
    128    CauchyDensity 10  8   1  7.44e+11      655.7   GridOT
    128    CauchyDensity 10  8   1  7.44e+11     1504.8   MultiScaleOT
    128    CauchyDensity 10  4   1  1.19e+12      614.9   GridOT
    128    CauchyDensity 10  4   1  1.19e+12     1512.4   MultiScaleOT
    128    CauchyDensity 10  1   1  3.12e+12      638.9   GridOT
    128    CauchyDensity 10  1   1  3.12e+12      607.9   MultiScaleOT
    128    CauchyDensity 10  7   1   9.3e+11      588.5   GridOT
    128    CauchyDensity 10  7   1   9.3e+11     1591.9   MultiScaleOT
    128    CauchyDensity 10  6   1   1.3e+12      540.5   GridOT
    128    CauchyDensity 10  6   1   1.3e+12     1555.2   MultiScaleOT
    128    CauchyDensity 10  5   1  1.35e+12      555.3   GridOT
    128    CauchyDensity 10  5   1  1.35e+12     1472.1   MultiScaleOT
    128    CauchyDensity 10  3   1  1.28e+12      525.9   GridOT
    128    CauchyDensity 10  3   1  1.28e+12     1453.3   MultiScaleOT
    128    CauchyDensity 10  2   1  2.62e+12      540.3   GridOT
    128    CauchyDensity 10  2   1  2.62e+12      683.5   MultiScaleOT
    128    CauchyDensity 10  9   1  1.38e+12      827.9   GridOT
    128    CauchyDensity 10  9   1  1.38e+12     2054.1   MultiScaleOT
    128    CauchyDensity  8 10   1  7.44e+11      648.1   GridOT
    128    CauchyDensity  8 10   1  7.44e+11     1601.1   MultiScaleOT
    128    CauchyDensity  8  4   1  2.69e+11      633.6   GridOT
    128    CauchyDensity  8  4   1  2.69e+11     1360.0   MultiScaleOT
    128    CauchyDensity  8  1   1  2.83e+12      559.4   GridOT
    128    CauchyDensity  8  1   1  2.83e+12      560.8   MultiScaleOT
    128    CauchyDensity  8  7   1  9.67e+10      738.9   GridOT
    128    CauchyDensity  8  7   1  9.67e+10     2289.8   MultiScaleOT
    128    CauchyDensity  8  6   1  4.03e+11      646.8   GridOT
    128    CauchyDensity  8  6   1  4.03e+11     1495.6   MultiScaleOT
    128    CauchyDensity  8  5   1   1.3e+11      862.5   GridOT
    128    CauchyDensity  8  5   1   1.3e+11     1601.4   MultiScaleOT
    128    CauchyDensity  8  3   1  5.46e+11      607.4   GridOT
    128    CauchyDensity  8  3   1  5.46e+11     1370.1   MultiScaleOT
    128    CauchyDensity  8  2   1  1.73e+12      569.4   GridOT
    128    CauchyDensity  8  2   1  1.73e+12      706.2   MultiScaleOT
    128    CauchyDensity  8  9   1  3.09e+11      621.6   GridOT
    128    CauchyDensity  8  9   1  3.09e+11     1614.0   MultiScaleOT
    128    CauchyDensity  4 10   1  1.19e+12      546.2   GridOT
    128    CauchyDensity  4 10   1  1.19e+12     1446.9   MultiScaleOT
    128    CauchyDensity  4  8   1  2.69e+11      668.3   GridOT
    128    CauchyDensity  4  8   1  2.69e+11     1477.9   MultiScaleOT
    128    CauchyDensity  4  1   1  3.07e+12      501.6   GridOT
    128    CauchyDensity  4  1   1  3.07e+12      584.0   MultiScaleOT
    128    CauchyDensity  4  7   1  1.41e+11      669.7   GridOT
    128    CauchyDensity  4  7   1  1.41e+11     1717.2   MultiScaleOT
    128    CauchyDensity  4  6   1  3.42e+11      662.8   GridOT
    128    CauchyDensity  4  6   1  3.42e+11     1526.1   MultiScaleOT
    128    CauchyDensity  4  5   1  4.35e+11      687.2   GridOT
    128    CauchyDensity  4  5   1  4.35e+11     1428.4   MultiScaleOT
    128    CauchyDensity  4  3   1  2.74e+11      550.1   GridOT
    128    CauchyDensity  4  3   1  2.74e+11     1681.6   MultiScaleOT
    128    CauchyDensity  4  2   1  1.79e+12      647.0   GridOT
    128    CauchyDensity  4  2   1  1.79e+12      575.9   MultiScaleOT
    128    CauchyDensity  4  9   1  2.66e+11      710.1   GridOT
    128    CauchyDensity  4  9   1  2.66e+11     1893.0   MultiScaleOT
    128    CauchyDensity  1 10   1  3.12e+12      584.2   GridOT
    128    CauchyDensity  1 10   1  3.12e+12      727.9   MultiScaleOT
    128    CauchyDensity  1  8   1  2.83e+12      606.7   GridOT
    128    CauchyDensity  1  8   1  2.83e+12      763.2   MultiScaleOT
    128    CauchyDensity  1  4   1  3.07e+12      550.6   GridOT
    128    CauchyDensity  1  4   1  3.07e+12      665.9   MultiScaleOT
    128    CauchyDensity  1  7   1  3.64e+12      567.7   GridOT
    128    CauchyDensity  1  7   1  3.64e+12      697.6   MultiScaleOT
    128    CauchyDensity  1  6   1   4.9e+12      602.6   GridOT
    128    CauchyDensity  1  6   1   4.9e+12      677.8   MultiScaleOT
    128    CauchyDensity  1  5   1  2.89e+12      566.4   GridOT
    128    CauchyDensity  1  5   1  2.89e+12      673.7   MultiScaleOT
    128    CauchyDensity  1  3   1  4.41e+12      503.9   GridOT
    128    CauchyDensity  1  3   1  4.41e+12      598.5   MultiScaleOT
    128    CauchyDensity  1  2   1  7.77e+11      543.6   GridOT
    128    CauchyDensity  1  2   1  7.77e+11     1417.2   MultiScaleOT
    128    CauchyDensity  1  9   1  4.23e+12      542.7   GridOT
    128    CauchyDensity  1  9   1  4.23e+12      602.6   MultiScaleOT
    128    CauchyDensity  7 10   1   9.3e+11      595.4   GridOT
    128    CauchyDensity  7 10   1   9.3e+11     1876.7   MultiScaleOT
    128    CauchyDensity  7  8   1  9.67e+10      938.3   GridOT
    128    CauchyDensity  7  8   1  9.67e+10     2109.7   MultiScaleOT
    128    CauchyDensity  7  4   1  1.41e+11      661.5   GridOT
    128    CauchyDensity  7  4   1  1.41e+11     1750.9   MultiScaleOT
    128    CauchyDensity  7  1   1  3.64e+12      543.7   GridOT
    128    CauchyDensity  7  1   1  3.65e+12      665.2   MultiScaleOT
    128    CauchyDensity  7  6   1  1.31e+11      710.8   GridOT
    128    CauchyDensity  7  6   1  1.31e+11     1608.8   MultiScaleOT
    128    CauchyDensity  7  5   1  2.58e+11      741.1   GridOT
    128    CauchyDensity  7  5   1  2.58e+11     1435.6   MultiScaleOT
    128    CauchyDensity  7  3   1  2.42e+11      544.4   GridOT
    128    CauchyDensity  7  3   1  2.42e+11     1455.5   MultiScaleOT
    128    CauchyDensity  7  2   1  2.19e+12      615.1   GridOT
    128    CauchyDensity  7  2   1  2.19e+12      600.1   MultiScaleOT
    128    CauchyDensity  7  9   1  1.46e+11      656.6   GridOT
    128    CauchyDensity  7  9   1  1.46e+11     1786.0   MultiScaleOT
    128    CauchyDensity  6 10   1   1.3e+12      563.8   GridOT
    128    CauchyDensity  6 10   1   1.3e+12     1511.2   MultiScaleOT
    128    CauchyDensity  6  8   1  4.03e+11      629.0   GridOT
    128    CauchyDensity  6  8   1  4.03e+11     1608.6   MultiScaleOT
    128    CauchyDensity  6  4   1  3.42e+11      581.1   GridOT
    128    CauchyDensity  6  4   1  3.42e+11     1361.6   MultiScaleOT
    128    CauchyDensity  6  1   1   4.9e+12      472.2   GridOT
    128    CauchyDensity  6  1   1   4.9e+12      635.6   MultiScaleOT
    128    CauchyDensity  6  7   1  1.31e+11      708.8   GridOT
    128    CauchyDensity  6  7   1  1.31e+11     1748.3   MultiScaleOT
    128    CauchyDensity  6  5   1  5.43e+11      635.9   GridOT
    128    CauchyDensity  6  5   1  5.43e+11     1367.5   MultiScaleOT
    128    CauchyDensity  6  3   1  2.39e+11      568.2   GridOT
    128    CauchyDensity  6  3   1  2.39e+11     1392.2   MultiScaleOT
    128    CauchyDensity  6  2   1  3.22e+12      617.0   GridOT
    128    CauchyDensity  6  2   1  3.22e+12      516.6   MultiScaleOT
    128    CauchyDensity  6  9   1  1.27e+11      564.0   GridOT
    128    CauchyDensity  6  9   1  1.27e+11     1599.5   MultiScaleOT
    128    CauchyDensity  5 10   1  1.35e+12      567.7   GridOT
    128    CauchyDensity  5 10   1  1.35e+12     1364.8   MultiScaleOT
    128    CauchyDensity  5  8   1   1.3e+11      753.7   GridOT
    128    CauchyDensity  5  8   1   1.3e+11     2099.7   MultiScaleOT
    128    CauchyDensity  5  4   1  4.35e+11      590.9   GridOT
    128    CauchyDensity  5  4   1  4.35e+11     1161.4   MultiScaleOT
    128    CauchyDensity  5  1   1  2.89e+12      520.0   GridOT
    128    CauchyDensity  5  1   1  2.89e+12      539.4   MultiScaleOT
    128    CauchyDensity  5  7   1  2.58e+11      569.6   GridOT
    128    CauchyDensity  5  7   1  2.58e+11     1557.2   MultiScaleOT
    128    CauchyDensity  5  6   1  5.43e+11      576.3   GridOT
    128    CauchyDensity  5  6   1  5.43e+11     1529.6   MultiScaleOT
    128    CauchyDensity  5  3   1  7.48e+11      549.7   GridOT
    128    CauchyDensity  5  3   1  7.48e+11     1162.0   MultiScaleOT
    128    CauchyDensity  5  2   1  1.72e+12      538.9   GridOT
    128    CauchyDensity  5  2   1  1.72e+12      594.1   MultiScaleOT
    128    CauchyDensity  5  9   1   4.1e+11      543.5   GridOT
    128    CauchyDensity  5  9   1   4.1e+11     1499.0   MultiScaleOT
    128    CauchyDensity  3 10   1  1.28e+12      607.7   GridOT
    128    CauchyDensity  3 10   1  1.28e+12     1952.0   MultiScaleOT
    128    CauchyDensity  3  8   1  5.46e+11      642.7   GridOT
    128    CauchyDensity  3  8   1  5.46e+11     1611.9   MultiScaleOT
    128    CauchyDensity  3  4   1  2.74e+11      537.9   GridOT
    128    CauchyDensity  3  4   1  2.74e+11     1725.4   MultiScaleOT
    128    CauchyDensity  3  1   1  4.41e+12      575.2   GridOT
    128    CauchyDensity  3  1   1  4.41e+12      568.5   MultiScaleOT
    128    CauchyDensity  3  7   1  2.42e+11      625.1   GridOT
    128    CauchyDensity  3  7   1  2.42e+11     1591.6   MultiScaleOT
    128    CauchyDensity  3  6   1  2.39e+11      573.0   GridOT
    128    CauchyDensity  3  6   1  2.39e+11     1498.9   MultiScaleOT
    128    CauchyDensity  3  5   1  7.48e+11      590.9   GridOT
    128    CauchyDensity  3  5   1  7.48e+11     1586.8   MultiScaleOT
    128    CauchyDensity  3  2   1  2.44e+12      602.0   GridOT
    128    CauchyDensity  3  2   1  2.44e+12      747.7   MultiScaleOT
    128    CauchyDensity  3  9   1  5.34e+11      559.3   GridOT
    128    CauchyDensity  3  9   1  5.34e+11     1856.6   MultiScaleOT
    128    CauchyDensity  2 10   1  2.62e+12      605.2   GridOT
    128    CauchyDensity  2 10   1  2.62e+12      663.8   MultiScaleOT
    128    CauchyDensity  2  8   1  1.73e+12      629.4   GridOT
    128    CauchyDensity  2  8   1  1.73e+12      689.5   MultiScaleOT
    128    CauchyDensity  2  4   1  1.79e+12      614.1   GridOT
    128    CauchyDensity  2  4   1  1.79e+12      790.7   MultiScaleOT
    128    CauchyDensity  2  1   1  7.77e+11      557.8   GridOT
    128    CauchyDensity  2  1   1  7.77e+11     1391.1   MultiScaleOT
    128    CauchyDensity  2  7   1  2.19e+12      660.1   GridOT
    128    CauchyDensity  2  7   1  2.19e+12      723.7   MultiScaleOT
    128    CauchyDensity  2  6   1  3.22e+12      673.6   GridOT
    128    CauchyDensity  2  6   1  3.22e+12      590.1   MultiScaleOT
    128    CauchyDensity  2  5   1  1.72e+12      615.3   GridOT
    128    CauchyDensity  2  5   1  1.72e+12      616.2   MultiScaleOT
    128    CauchyDensity  2  3   1  2.44e+12      609.5   GridOT
    128    CauchyDensity  2  3   1  2.44e+12      623.8   MultiScaleOT
    128    CauchyDensity  2  9   1     3e+12      607.8   GridOT
    128    CauchyDensity  2  9   1     3e+12      732.7   MultiScaleOT
    128    CauchyDensity  9 10   1  1.38e+12      794.1   GridOT
    128    CauchyDensity  9 10   1  1.38e+12     1999.1   MultiScaleOT
    128    CauchyDensity  9  8   1  3.09e+11      651.8   GridOT
    128    CauchyDensity  9  8   1  3.09e+11     1691.2   MultiScaleOT
    128    CauchyDensity  9  4   1  2.66e+11      636.1   GridOT
    128    CauchyDensity  9  4   1  2.66e+11     1454.3   MultiScaleOT
    128    CauchyDensity  9  1   1  4.23e+12      565.4   GridOT
    128    CauchyDensity  9  1   1  4.23e+12      562.1   MultiScaleOT
    128    CauchyDensity  9  7   1  1.46e+11      588.9   GridOT
    128    CauchyDensity  9  7   1  1.46e+11     1840.5   MultiScaleOT
    128    CauchyDensity  9  6   1  1.27e+11      567.1   GridOT
    128    CauchyDensity  9  6   1  1.27e+11     1515.8   MultiScaleOT
    128    CauchyDensity  9  5   1   4.1e+11      693.4   GridOT
    128    CauchyDensity  9  5   1   4.1e+11     1275.0   MultiScaleOT
    128    CauchyDensity  9  3   1  5.34e+11      557.2   GridOT
    128    CauchyDensity  9  3   1  5.34e+11     1470.1   MultiScaleOT
    128    CauchyDensity  9  2   1     3e+12      613.7   GridOT
    128    CauchyDensity  9  2   1     3e+12      689.0   MultiScaleOT
    128    CauchyDensity         1                613.3   GridOT
    128    CauchyDensity         1               1257.6   MultiScaleOT
    128    ClassicImages 10  8   1  1.21e+11      687.0   GridOT
    128    ClassicImages 10  8   1  1.21e+11     1581.6   MultiScaleOT
    128    ClassicImages 10  4   1  1.58e+11      687.3   GridOT
    128    ClassicImages 10  4   1  1.58e+11     1668.0   MultiScaleOT
    128    ClassicImages 10  1   1  3.34e+11      694.3   GridOT
    128    ClassicImages 10  1   1  3.34e+11     1957.1   MultiScaleOT
    128    ClassicImages 10  7   1  1.23e+11      695.3   GridOT
    128    ClassicImages 10  7   1  1.23e+11     1522.9   MultiScaleOT
    128    ClassicImages 10  6   1  1.15e+11      684.4   GridOT
    128    ClassicImages 10  6   1  1.15e+11     1664.1   MultiScaleOT
    128    ClassicImages 10  5   1  1.58e+11      682.7   GridOT
    128    ClassicImages 10  5   1  1.58e+11     1499.8   MultiScaleOT
    128    ClassicImages 10  3   1  2.09e+11      650.7   GridOT
    128    ClassicImages 10  3   1  2.09e+11     1636.6   MultiScaleOT
    128    ClassicImages 10  2   1  9.93e+10      692.7   GridOT
    128    ClassicImages 10  2   1  9.93e+10     1610.2   MultiScaleOT
    128    ClassicImages 10  9   1  4.38e+11      702.6   GridOT
    128    ClassicImages 10  9   1  4.38e+11     1575.6   MultiScaleOT
    128    ClassicImages  8 10   1  1.21e+11      662.9   GridOT
    128    ClassicImages  8 10   1  1.21e+11     1630.6   MultiScaleOT
    128    ClassicImages  8  4   1  4.15e+10      725.2   GridOT
    128    ClassicImages  8  4   1  4.15e+10     1815.8   MultiScaleOT
    128    ClassicImages  8  1   1   1.5e+11      805.9   GridOT
    128    ClassicImages  8  1   1   1.5e+11     1749.2   MultiScaleOT
    128    ClassicImages  8  7   1   8.4e+10      619.8   GridOT
    128    ClassicImages  8  7   1   8.4e+10     1630.8   MultiScaleOT
    128    ClassicImages  8  6   1  8.48e+10      700.5   GridOT
    128    ClassicImages  8  6   1  8.48e+10     1663.7   MultiScaleOT
    128    ClassicImages  8  5   1  7.48e+10      671.4   GridOT
    128    ClassicImages  8  5   1  7.48e+10     1702.9   MultiScaleOT
    128    ClassicImages  8  3   1  8.82e+10      717.8   GridOT
    128    ClassicImages  8  3   1  8.82e+10     1541.5   MultiScaleOT
    128    ClassicImages  8  2   1  5.09e+10      634.7   GridOT
    128    ClassicImages  8  2   1  5.09e+10     1718.0   MultiScaleOT
    128    ClassicImages  8  9   1  3.61e+11      642.6   GridOT
    128    ClassicImages  8  9   1  3.61e+11     1538.2   MultiScaleOT
    128    ClassicImages  4 10   1  1.58e+11      651.4   GridOT
    128    ClassicImages  4 10   1  1.58e+11     1826.8   MultiScaleOT
    128    ClassicImages  4  8   1  4.15e+10      678.3   GridOT
    128    ClassicImages  4  8   1  4.15e+10     1700.1   MultiScaleOT
    128    ClassicImages  4  1   1  1.02e+11      728.4   GridOT
    128    ClassicImages  4  1   1  1.02e+11     1743.9   MultiScaleOT
    128    ClassicImages  4  7   1  8.99e+10      708.3   GridOT
    128    ClassicImages  4  7   1  8.99e+10     1678.0   MultiScaleOT
    128    ClassicImages  4  6   1  8.57e+10      697.9   GridOT
    128    ClassicImages  4  6   1  8.57e+10     1576.8   MultiScaleOT
    128    ClassicImages  4  5   1  4.66e+10      771.6   GridOT
    128    ClassicImages  4  5   1  4.66e+10     1682.4   MultiScaleOT
    128    ClassicImages  4  3   1  6.65e+10      646.1   GridOT
    128    ClassicImages  4  3   1  6.65e+10     1752.9   MultiScaleOT
    128    ClassicImages  4  2   1  3.51e+10      690.6   GridOT
    128    ClassicImages  4  2   1  3.51e+10     1782.9   MultiScaleOT
    128    ClassicImages  4  9   1  2.83e+11      702.9   GridOT
    128    ClassicImages  4  9   1  2.83e+11     1564.9   MultiScaleOT
    128    ClassicImages  1 10   1  3.34e+11      676.7   GridOT
    128    ClassicImages  1 10   1  3.34e+11     1985.8   MultiScaleOT
    128    ClassicImages  1  8   1   1.5e+11      772.3   GridOT
    128    ClassicImages  1  8   1   1.5e+11     1648.1   MultiScaleOT
    128    ClassicImages  1  4   1  1.02e+11      761.0   GridOT
    128    ClassicImages  1  4   1  1.02e+11     1908.4   MultiScaleOT
    128    ClassicImages  1  7   1  2.16e+11      657.3   GridOT
    128    ClassicImages  1  7   1  2.16e+11     1608.2   MultiScaleOT
    128    ClassicImages  1  6   1  2.91e+11      680.8   GridOT
    128    ClassicImages  1  6   1  2.91e+11     1683.5   MultiScaleOT
    128    ClassicImages  1  5   1  1.31e+11      676.1   GridOT
    128    ClassicImages  1  5   1  1.31e+11     1951.6   MultiScaleOT
    128    ClassicImages  1  3   1  1.89e+11      697.9   GridOT
    128    ClassicImages  1  3   1  1.89e+11     1632.2   MultiScaleOT
    128    ClassicImages  1  2   1  1.58e+11      816.0   GridOT
    128    ClassicImages  1  2   1  1.58e+11     1883.2   MultiScaleOT
    128    ClassicImages  1  9   1  4.28e+11      693.0   GridOT
    128    ClassicImages  1  9   1  4.28e+11     1608.7   MultiScaleOT
    128    ClassicImages  7 10   1  1.23e+11      692.2   GridOT
    128    ClassicImages  7 10   1  1.23e+11     1671.9   MultiScaleOT
    128    ClassicImages  7  8   1   8.4e+10      665.4   GridOT
    128    ClassicImages  7  8   1   8.4e+10     1863.0   MultiScaleOT
    128    ClassicImages  7  4   1  8.99e+10      856.3   GridOT
    128    ClassicImages  7  4   1  8.99e+10     1678.9   MultiScaleOT
    128    ClassicImages  7  1   1  2.16e+11      832.1   GridOT
    128    ClassicImages  7  1   1  2.16e+11     1730.4   MultiScaleOT
    128    ClassicImages  7  6   1  5.87e+10      625.4   GridOT
    128    ClassicImages  7  6   1  5.87e+10     1628.8   MultiScaleOT
    128    ClassicImages  7  5   1  4.12e+10      622.5   GridOT
    128    ClassicImages  7  5   1  4.12e+10     2079.2   MultiScaleOT
    128    ClassicImages  7  3   1   1.3e+11      679.7   GridOT
    128    ClassicImages  7  3   1   1.3e+11     1770.4   MultiScaleOT
    128    ClassicImages  7  2   1  3.72e+10      743.0   GridOT
    128    ClassicImages  7  2   1  3.72e+10     1937.2   MultiScaleOT
    128    ClassicImages  7  9   1   1.7e+11      702.8   GridOT
    128    ClassicImages  7  9   1   1.7e+11     1454.1   MultiScaleOT
    128    ClassicImages  6 10   1  1.15e+11      651.8   GridOT
    128    ClassicImages  6 10   1  1.15e+11     1260.4   MultiScaleOT
    128    ClassicImages  6  8   1  8.48e+10      733.2   GridOT
    128    ClassicImages  6  8   1  8.48e+10     1739.6   MultiScaleOT
    128    ClassicImages  6  4   1  8.57e+10      755.0   GridOT
    128    ClassicImages  6  4   1  8.57e+10     1650.5   MultiScaleOT
    128    ClassicImages  6  1   1  2.91e+11      658.2   GridOT
    128    ClassicImages  6  1   1  2.91e+11     1528.7   MultiScaleOT
    128    ClassicImages  6  7   1  5.87e+10      594.5   GridOT
    128    ClassicImages  6  7   1  5.87e+10     1948.3   MultiScaleOT
    128    ClassicImages  6  5   1  6.92e+10      803.7   GridOT
    128    ClassicImages  6  5   1  6.92e+10     2111.6   MultiScaleOT
    128    ClassicImages  6  3   1  1.18e+11      604.6   GridOT
    128    ClassicImages  6  3   1  1.18e+11     1506.8   MultiScaleOT
    128    ClassicImages  6  2   1  4.16e+10      700.2   GridOT
    128    ClassicImages  6  2   1  4.16e+10     1813.0   MultiScaleOT
    128    ClassicImages  6  9   1  2.03e+11      714.4   GridOT
    128    ClassicImages  6  9   1  2.03e+11     1614.4   MultiScaleOT
    128    ClassicImages  5 10   1  1.58e+11      684.5   GridOT
    128    ClassicImages  5 10   1  1.58e+11     1549.8   MultiScaleOT
    128    ClassicImages  5  8   1  7.48e+10      640.2   GridOT
    128    ClassicImages  5  8   1  7.48e+10     1976.1   MultiScaleOT
    128    ClassicImages  5  4   1  4.66e+10      757.6   GridOT
    128    ClassicImages  5  4   1  4.66e+10     1690.4   MultiScaleOT
    128    ClassicImages  5  1   1  1.31e+11      665.4   GridOT
    128    ClassicImages  5  1   1  1.31e+11     1591.7   MultiScaleOT
    128    ClassicImages  5  7   1  4.12e+10      653.0   GridOT
    128    ClassicImages  5  7   1  4.12e+10     1859.8   MultiScaleOT
    128    ClassicImages  5  6   1  6.92e+10      727.6   GridOT
    128    ClassicImages  5  6   1  6.92e+10     1726.8   MultiScaleOT
    128    ClassicImages  5  3   1  7.72e+10      682.3   GridOT
    128    ClassicImages  5  3   1  7.72e+10     1626.1   MultiScaleOT
    128    ClassicImages  5  2   1  3.31e+10      751.5   GridOT
    128    ClassicImages  5  2   1  3.31e+10     1771.5   MultiScaleOT
    128    ClassicImages  5  9   1  1.78e+11      754.9   GridOT
    128    ClassicImages  5  9   1  1.78e+11     1357.6   MultiScaleOT
    128    ClassicImages  3 10   1  2.09e+11      590.3   GridOT
    128    ClassicImages  3 10   1  2.09e+11     1676.2   MultiScaleOT
    128    ClassicImages  3  8   1  8.82e+10      626.0   GridOT
    128    ClassicImages  3  8   1  8.82e+10     1598.7   MultiScaleOT
    128    ClassicImages  3  4   1  6.65e+10      554.1   GridOT
    128    ClassicImages  3  4   1  6.65e+10     1801.6   MultiScaleOT
    128    ClassicImages  3  1   1  1.89e+11      698.2   GridOT
    128    ClassicImages  3  1   1  1.89e+11     1450.4   MultiScaleOT
    128    ClassicImages  3  7   1   1.3e+11      639.3   GridOT
    128    ClassicImages  3  7   1   1.3e+11     1603.7   MultiScaleOT
    128    ClassicImages  3  6   1  1.18e+11      614.1   GridOT
    128    ClassicImages  3  6   1  1.18e+11     1915.9   MultiScaleOT
    128    ClassicImages  3  5   1  7.72e+10      629.0   GridOT
    128    ClassicImages  3  5   1  7.72e+10     1640.5   MultiScaleOT
    128    ClassicImages  3  2   1  8.91e+10      658.0   GridOT
    128    ClassicImages  3  2   1  8.91e+10     1700.8   MultiScaleOT
    128    ClassicImages  3  9   1  3.15e+11      707.3   GridOT
    128    ClassicImages  3  9   1  3.15e+11     1640.4   MultiScaleOT
    128    ClassicImages  2 10   1  9.93e+10      695.8   GridOT
    128    ClassicImages  2 10   1  9.93e+10     1874.7   MultiScaleOT
    128    ClassicImages  2  8   1  5.09e+10      685.9   GridOT
    128    ClassicImages  2  8   1  5.09e+10     1775.5   MultiScaleOT
    128    ClassicImages  2  4   1  3.51e+10      685.1   GridOT
    128    ClassicImages  2  4   1  3.51e+10     1782.3   MultiScaleOT
    128    ClassicImages  2  1   1  1.58e+11      859.8   GridOT
    128    ClassicImages  2  1   1  1.58e+11     2246.8   MultiScaleOT
    128    ClassicImages  2  7   1  3.72e+10      730.6   GridOT
    128    ClassicImages  2  7   1  3.72e+10     1884.6   MultiScaleOT
    128    ClassicImages  2  6   1  4.16e+10      757.0   GridOT
    128    ClassicImages  2  6   1  4.16e+10     1728.0   MultiScaleOT
    128    ClassicImages  2  5   1  3.31e+10      778.6   GridOT
    128    ClassicImages  2  5   1  3.31e+10     1662.6   MultiScaleOT
    128    ClassicImages  2  3   1  8.91e+10      717.8   GridOT
    128    ClassicImages  2  3   1  8.91e+10     1647.8   MultiScaleOT
    128    ClassicImages  2  9   1  2.08e+11      772.5   GridOT
    128    ClassicImages  2  9   1  2.08e+11     1473.1   MultiScaleOT
    128    ClassicImages  9 10   1  4.38e+11      637.5   GridOT
    128    ClassicImages  9 10   1  4.38e+11     1335.5   MultiScaleOT
    128    ClassicImages  9  8   1  3.61e+11      643.4   GridOT
    128    ClassicImages  9  8   1  3.61e+11     1481.2   MultiScaleOT
    128    ClassicImages  9  4   1  2.83e+11      721.0   GridOT
    128    ClassicImages  9  4   1  2.83e+11     1883.2   MultiScaleOT
    128    ClassicImages  9  1   1  4.28e+11      700.8   GridOT
    128    ClassicImages  9  1   1  4.28e+11     1712.4   MultiScaleOT
    128    ClassicImages  9  7   1   1.7e+11      638.4   GridOT
    128    ClassicImages  9  7   1   1.7e+11     1532.9   MultiScaleOT
    128    ClassicImages  9  6   1  2.03e+11      708.1   GridOT
    128    ClassicImages  9  6   1  2.03e+11     1553.0   MultiScaleOT
    128    ClassicImages  9  5   1  1.78e+11      757.4   GridOT
    128    ClassicImages  9  5   1  1.78e+11     1824.8   MultiScaleOT
    128    ClassicImages  9  3   1  3.15e+11      671.5   GridOT
    128    ClassicImages  9  3   1  3.15e+11     1689.3   MultiScaleOT
    128    ClassicImages  9  2   1  2.08e+11      708.4   GridOT
    128    ClassicImages  9  2   1  2.08e+11     1746.4   MultiScaleOT
    128    ClassicImages         1                695.6   GridOT
    128    ClassicImages         1               1699.2   MultiScaleOT
    128      GRFmoderate 10  8   1   1.5e+11      641.5   GridOT
    128      GRFmoderate 10  8   1   1.5e+11     1992.2   MultiScaleOT
    128      GRFmoderate 10  4   1  7.33e+10      741.5   GridOT
    128      GRFmoderate 10  4   1  7.33e+10     1471.9   MultiScaleOT
    128      GRFmoderate 10  1   1  1.38e+11      670.4   GridOT
    128      GRFmoderate 10  1   1  1.38e+11     1785.4   MultiScaleOT
    128      GRFmoderate 10  7   1  8.39e+10      650.3   GridOT
    128      GRFmoderate 10  7   1  8.39e+10     1927.1   MultiScaleOT
    128      GRFmoderate 10  6   1   2.5e+11      652.8   GridOT
    128      GRFmoderate 10  6   1   2.5e+11     1724.4   MultiScaleOT
    128      GRFmoderate 10  5   1  9.33e+10      613.6   GridOT
    128      GRFmoderate 10  5   1  9.33e+10     1749.4   MultiScaleOT
    128      GRFmoderate 10  3   1  1.05e+11      678.4   GridOT
    128      GRFmoderate 10  3   1  1.05e+11     1596.6   MultiScaleOT
    128      GRFmoderate 10  2   1  4.29e+10      712.2   GridOT
    128      GRFmoderate 10  2   1  4.29e+10     1561.2   MultiScaleOT
    128      GRFmoderate 10  9   1   2.4e+11      621.9   GridOT
    128      GRFmoderate 10  9   1   2.4e+11     1662.2   MultiScaleOT
    128      GRFmoderate  8 10   1   1.5e+11      705.6   GridOT
    128      GRFmoderate  8 10   1   1.5e+11     1641.0   MultiScaleOT
    128      GRFmoderate  8  4   1  8.24e+10      709.9   GridOT
    128      GRFmoderate  8  4   1  8.24e+10     1825.5   MultiScaleOT
    128      GRFmoderate  8  1   1  1.22e+11      737.0   GridOT
    128      GRFmoderate  8  1   1  1.22e+11     1664.6   MultiScaleOT
    128      GRFmoderate  8  7   1   8.2e+10      724.7   GridOT
    128      GRFmoderate  8  7   1   8.2e+10     1958.7   MultiScaleOT
    128      GRFmoderate  8  6   1  9.18e+10      651.8   GridOT
    128      GRFmoderate  8  6   1  9.18e+10     1695.2   MultiScaleOT
    128      GRFmoderate  8  5   1  1.19e+11      718.4   GridOT
    128      GRFmoderate  8  5   1  1.19e+11     1625.5   MultiScaleOT
    128      GRFmoderate  8  3   1  1.05e+11      691.4   GridOT
    128      GRFmoderate  8  3   1  1.05e+11     2122.3   MultiScaleOT
    128      GRFmoderate  8  2   1  2.04e+11      683.3   GridOT
    128      GRFmoderate  8  2   1  2.04e+11     1688.1   MultiScaleOT
    128      GRFmoderate  8  9   1  4.24e+10      748.5   GridOT
    128      GRFmoderate  8  9   1  4.24e+10     1725.7   MultiScaleOT
    128      GRFmoderate  4 10   1  7.33e+10      678.5   GridOT
    128      GRFmoderate  4 10   1  7.33e+10     1660.0   MultiScaleOT
    128      GRFmoderate  4  8   1  8.24e+10      691.5   GridOT
    128      GRFmoderate  4  8   1  8.24e+10     1685.5   MultiScaleOT
    128      GRFmoderate  4  1   1  1.25e+11      687.7   GridOT
    128      GRFmoderate  4  1   1  1.25e+11     1635.8   MultiScaleOT
    128      GRFmoderate  4  7   1  7.65e+10      633.5   GridOT
    128      GRFmoderate  4  7   1  7.65e+10     1634.6   MultiScaleOT
    128      GRFmoderate  4  6   1  1.12e+11      747.1   GridOT
    128      GRFmoderate  4  6   1  1.12e+11     1718.6   MultiScaleOT
    128      GRFmoderate  4  5   1  1.24e+11      627.5   GridOT
    128      GRFmoderate  4  5   1  1.24e+11     1613.9   MultiScaleOT
    128      GRFmoderate  4  3   1  8.13e+10      650.6   GridOT
    128      GRFmoderate  4  3   1  8.13e+10     1702.8   MultiScaleOT
    128      GRFmoderate  4  2   1  1.32e+11      592.7   GridOT
    128      GRFmoderate  4  2   1  1.32e+11     1624.4   MultiScaleOT
    128      GRFmoderate  4  9   1  1.18e+11      672.3   GridOT
    128      GRFmoderate  4  9   1  1.18e+11     1695.0   MultiScaleOT
    128      GRFmoderate  1 10   1  1.38e+11      631.3   GridOT
    128      GRFmoderate  1 10   1  1.38e+11     1850.0   MultiScaleOT
    128      GRFmoderate  1  8   1  1.22e+11      749.4   GridOT
    128      GRFmoderate  1  8   1  1.22e+11     2177.5   MultiScaleOT
    128      GRFmoderate  1  4   1  1.25e+11      657.5   GridOT
    128      GRFmoderate  1  4   1  1.25e+11     1642.9   MultiScaleOT
    128      GRFmoderate  1  7   1  2.32e+10      691.5   GridOT
    128      GRFmoderate  1  7   1  2.32e+10     1357.2   MultiScaleOT
    128      GRFmoderate  1  6   1  2.54e+11      631.7   GridOT
    128      GRFmoderate  1  6   1  2.54e+11     1686.5   MultiScaleOT
    128      GRFmoderate  1  5   1  2.35e+11      783.2   GridOT
    128      GRFmoderate  1  5   1  2.35e+11     1688.5   MultiScaleOT
    128      GRFmoderate  1  3   1  2.37e+11      734.7   GridOT
    128      GRFmoderate  1  3   1  2.37e+11     1691.3   MultiScaleOT
    128      GRFmoderate  1  2   1  2.27e+11      644.5   GridOT
    128      GRFmoderate  1  2   1  2.27e+11     1243.4   MultiScaleOT
    128      GRFmoderate  1  9   1  1.74e+11      761.7   GridOT
    128      GRFmoderate  1  9   1  1.74e+11     1614.1   MultiScaleOT
    128      GRFmoderate  7 10   1  8.39e+10      655.6   GridOT
    128      GRFmoderate  7 10   1  8.39e+10     1628.4   MultiScaleOT
    128      GRFmoderate  7  8   1   8.2e+10      729.2   GridOT
    128      GRFmoderate  7  8   1   8.2e+10     1768.4   MultiScaleOT
    128      GRFmoderate  7  4   1  7.65e+10      650.5   GridOT
    128      GRFmoderate  7  4   1  7.65e+10     1686.3   MultiScaleOT
    128      GRFmoderate  7  1   1  2.32e+10      721.6   GridOT
    128      GRFmoderate  7  1   1  2.32e+10     1910.2   MultiScaleOT
    128      GRFmoderate  7  6   1  2.08e+11      760.4   GridOT
    128      GRFmoderate  7  6   1  2.08e+11     1976.0   MultiScaleOT
    128      GRFmoderate  7  5   1  1.59e+11      694.5   GridOT
    128      GRFmoderate  7  5   1  1.59e+11     1711.7   MultiScaleOT
    128      GRFmoderate  7  3   1  1.59e+11      721.7   GridOT
    128      GRFmoderate  7  3   1  1.59e+11     1498.0   MultiScaleOT
    128      GRFmoderate  7  2   1  1.53e+11      645.8   GridOT
    128      GRFmoderate  7  2   1  1.53e+11     1656.7   MultiScaleOT
    128      GRFmoderate  7  9   1  1.47e+11      694.7   GridOT
    128      GRFmoderate  7  9   1  1.47e+11     1589.2   MultiScaleOT
    128      GRFmoderate  6 10   1   2.5e+11      621.3   GridOT
    128      GRFmoderate  6 10   1   2.5e+11     1757.5   MultiScaleOT
    128      GRFmoderate  6  8   1  9.18e+10      594.9   GridOT
    128      GRFmoderate  6  8   1  9.18e+10     1834.1   MultiScaleOT
    128      GRFmoderate  6  4   1  1.12e+11      744.8   GridOT
    128      GRFmoderate  6  4   1  1.12e+11     2066.1   MultiScaleOT
    128      GRFmoderate  6  1   1  2.54e+11      632.6   GridOT
    128      GRFmoderate  6  1   1  2.54e+11     1314.6   MultiScaleOT
    128      GRFmoderate  6  7   1  2.08e+11      712.9   GridOT
    128      GRFmoderate  6  7   1  2.08e+11     1702.6   MultiScaleOT
    128      GRFmoderate  6  5   1  2.18e+11      650.4   GridOT
    128      GRFmoderate  6  5   1  2.18e+11     1606.8   MultiScaleOT
    128      GRFmoderate  6  3   1  1.25e+11      831.4   GridOT
    128      GRFmoderate  6  3   1  1.25e+11     1960.8   MultiScaleOT
    128      GRFmoderate  6  2   1  3.52e+11      655.3   GridOT
    128      GRFmoderate  6  2   1  3.52e+11     1901.9   MultiScaleOT
    128      GRFmoderate  6  9   1  7.85e+10      678.0   GridOT
    128      GRFmoderate  6  9   1  7.85e+10     1619.0   MultiScaleOT
    128      GRFmoderate  5 10   1  9.33e+10      666.4   GridOT
    128      GRFmoderate  5 10   1  9.33e+10     1545.9   MultiScaleOT
    128      GRFmoderate  5  8   1  1.19e+11      638.8   GridOT
    128      GRFmoderate  5  8   1  1.19e+11     1645.9   MultiScaleOT
    128      GRFmoderate  5  4   1  1.24e+11      664.9   GridOT
    128      GRFmoderate  5  4   1  1.24e+11     1319.7   MultiScaleOT
    128      GRFmoderate  5  1   1  2.35e+11      770.1   GridOT
    128      GRFmoderate  5  1   1  2.35e+11     1659.4   MultiScaleOT
    128      GRFmoderate  5  7   1  1.59e+11      690.9   GridOT
    128      GRFmoderate  5  7   1  1.59e+11     1540.1   MultiScaleOT
    128      GRFmoderate  5  6   1  2.18e+11      678.5   GridOT
    128      GRFmoderate  5  6   1  2.18e+11     1626.5   MultiScaleOT
    128      GRFmoderate  5  3   1  8.97e+10      656.2   GridOT
    128      GRFmoderate  5  3   1  8.97e+10     1566.9   MultiScaleOT
    128      GRFmoderate  5  2   1   7.7e+10      618.2   GridOT
    128      GRFmoderate  5  2   1   7.7e+10     1647.7   MultiScaleOT
    128      GRFmoderate  5  9   1   1.7e+11      675.3   GridOT
    128      GRFmoderate  5  9   1   1.7e+11     1725.9   MultiScaleOT
    128      GRFmoderate  3 10   1  1.05e+11      660.9   GridOT
    128      GRFmoderate  3 10   1  1.05e+11     1408.5   MultiScaleOT
    128      GRFmoderate  3  8   1  1.05e+11      701.7   GridOT
    128      GRFmoderate  3  8   1  1.05e+11     1822.6   MultiScaleOT
    128      GRFmoderate  3  4   1  8.13e+10      689.3   GridOT
    128      GRFmoderate  3  4   1  8.13e+10     1617.3   MultiScaleOT
    128      GRFmoderate  3  1   1  2.37e+11      690.4   GridOT
    128      GRFmoderate  3  1   1  2.37e+11     1600.7   MultiScaleOT
    128      GRFmoderate  3  7   1  1.59e+11      655.1   GridOT
    128      GRFmoderate  3  7   1  1.59e+11     1580.8   MultiScaleOT
    128      GRFmoderate  3  6   1  1.25e+11      826.8   GridOT
    128      GRFmoderate  3  6   1  1.25e+11     1695.9   MultiScaleOT
    128      GRFmoderate  3  5   1  8.97e+10      597.3   GridOT
    128      GRFmoderate  3  5   1  8.97e+10     1579.2   MultiScaleOT
    128      GRFmoderate  3  2   1  1.34e+11      746.0   GridOT
    128      GRFmoderate  3  2   1  1.34e+11     1801.5   MultiScaleOT
    128      GRFmoderate  3  9   1  1.39e+11      672.2   GridOT
    128      GRFmoderate  3  9   1  1.39e+11     1391.5   MultiScaleOT
    128      GRFmoderate  2 10   1  4.29e+10      639.8   GridOT
    128      GRFmoderate  2 10   1  4.29e+10     1637.8   MultiScaleOT
    128      GRFmoderate  2  8   1  2.04e+11      683.8   GridOT
    128      GRFmoderate  2  8   1  2.04e+11     1604.7   MultiScaleOT
    128      GRFmoderate  2  4   1  1.32e+11      648.9   GridOT
    128      GRFmoderate  2  4   1  1.32e+11     1658.7   MultiScaleOT
    128      GRFmoderate  2  1   1  2.27e+11      626.7   GridOT
    128      GRFmoderate  2  1   1  2.27e+11     1548.9   MultiScaleOT
    128      GRFmoderate  2  7   1  1.53e+11      644.4   GridOT
    128      GRFmoderate  2  7   1  1.53e+11     1615.7   MultiScaleOT
    128      GRFmoderate  2  6   1  3.52e+11      668.2   GridOT
    128      GRFmoderate  2  6   1  3.52e+11     1763.5   MultiScaleOT
    128      GRFmoderate  2  5   1   7.7e+10      639.3   GridOT
    128      GRFmoderate  2  5   1   7.7e+10     1698.7   MultiScaleOT
    128      GRFmoderate  2  3   1  1.34e+11      687.3   GridOT
    128      GRFmoderate  2  3   1  1.34e+11     1680.8   MultiScaleOT
    128      GRFmoderate  2  9   1  2.98e+11      643.7   GridOT
    128      GRFmoderate  2  9   1  2.98e+11     2216.7   MultiScaleOT
    128      GRFmoderate  9 10   1   2.4e+11      636.3   GridOT
    128      GRFmoderate  9 10   1   2.4e+11     1604.4   MultiScaleOT
    128      GRFmoderate  9  8   1  4.24e+10      747.4   GridOT
    128      GRFmoderate  9  8   1  4.24e+10     1673.2   MultiScaleOT
    128      GRFmoderate  9  4   1  1.18e+11      703.2   GridOT
    128      GRFmoderate  9  4   1  1.18e+11     1576.8   MultiScaleOT
    128      GRFmoderate  9  1   1  1.74e+11      728.4   GridOT
    128      GRFmoderate  9  1   1  1.74e+11     1545.4   MultiScaleOT
    128      GRFmoderate  9  7   1  1.47e+11      672.9   GridOT
    128      GRFmoderate  9  7   1  1.47e+11     1664.8   MultiScaleOT
    128      GRFmoderate  9  6   1  7.85e+10      709.5   GridOT
    128      GRFmoderate  9  6   1  7.85e+10     1718.1   MultiScaleOT
    128      GRFmoderate  9  5   1   1.7e+11      609.4   GridOT
    128      GRFmoderate  9  5   1   1.7e+11     1902.2   MultiScaleOT
    128      GRFmoderate  9  3   1  1.39e+11      684.8   GridOT
    128      GRFmoderate  9  3   1  1.39e+11     1514.9   MultiScaleOT
    128      GRFmoderate  9  2   1  2.98e+11      666.5   GridOT
    128      GRFmoderate  9  2   1  2.98e+11     2166.7   MultiScaleOT
    128      GRFmoderate         1                681.7   GridOT
    128      GRFmoderate         1               1689.9   MultiScaleOT
    128         GRFrough 10  8   1   3.8e+10      795.7   GridOT
    128         GRFrough 10  8   1   3.8e+10     1999.4   MultiScaleOT
    128         GRFrough 10  4   1  1.65e+10      752.9   GridOT
    128         GRFrough 10  4   1  1.65e+10     1605.3   MultiScaleOT
    128         GRFrough 10  1   1  3.49e+10      734.4   GridOT
    128         GRFrough 10  1   1  3.49e+10     1884.9   MultiScaleOT
    128         GRFrough 10  7   1  2.19e+10      736.1   GridOT
    128         GRFrough 10  7   1  2.19e+10     1610.1   MultiScaleOT
    128         GRFrough 10  6   1  1.74e+10      738.0   GridOT
    128         GRFrough 10  6   1  1.74e+10     1756.9   MultiScaleOT
    128         GRFrough 10  5   1  1.78e+10      793.7   GridOT
    128         GRFrough 10  5   1  1.78e+10     1676.5   MultiScaleOT
    128         GRFrough 10  3   1  1.68e+10      803.4   GridOT
    128         GRFrough 10  3   1  1.68e+10     1645.6   MultiScaleOT
    128         GRFrough 10  2   1  3.79e+10      692.4   GridOT
    128         GRFrough 10  2   1  3.79e+10     1750.3   MultiScaleOT
    128         GRFrough 10  9   1  1.78e+10      755.8   GridOT
    128         GRFrough 10  9   1  1.78e+10     1749.9   MultiScaleOT
    128         GRFrough  8 10   1   3.8e+10      731.2   GridOT
    128         GRFrough  8 10   1   3.8e+10     1776.7   MultiScaleOT
    128         GRFrough  8  4   1  2.67e+10      732.0   GridOT
    128         GRFrough  8  4   1  2.67e+10     1587.4   MultiScaleOT
    128         GRFrough  8  1   1  1.77e+10      727.3   GridOT
    128         GRFrough  8  1   1  1.77e+10     1595.7   MultiScaleOT
    128         GRFrough  8  7   1  1.45e+10      754.5   GridOT
    128         GRFrough  8  7   1  1.45e+10     1774.6   MultiScaleOT
    128         GRFrough  8  6   1   1.6e+10      797.6   GridOT
    128         GRFrough  8  6   1   1.6e+10     1735.9   MultiScaleOT
    128         GRFrough  8  5   1  2.19e+10      732.5   GridOT
    128         GRFrough  8  5   1  2.19e+10     1823.0   MultiScaleOT
    128         GRFrough  8  3   1  1.84e+10      771.9   GridOT
    128         GRFrough  8  3   1  1.84e+10     1632.7   MultiScaleOT
    128         GRFrough  8  2   1  1.53e+10      709.0   GridOT
    128         GRFrough  8  2   1  1.53e+10     1809.1   MultiScaleOT
    128         GRFrough  8  9   1  1.56e+10      724.9   GridOT
    128         GRFrough  8  9   1  1.56e+10     1725.0   MultiScaleOT
    128         GRFrough  4 10   1  1.65e+10      675.2   GridOT
    128         GRFrough  4 10   1  1.65e+10     1677.7   MultiScaleOT
    128         GRFrough  4  8   1  2.67e+10      752.5   GridOT
    128         GRFrough  4  8   1  2.67e+10     1478.9   MultiScaleOT
    128         GRFrough  4  1   1  2.43e+10      713.7   GridOT
    128         GRFrough  4  1   1  2.43e+10     1675.5   MultiScaleOT
    128         GRFrough  4  7   1  9.04e+09      773.0   GridOT
    128         GRFrough  4  7   1  9.04e+09     2035.4   MultiScaleOT
    128         GRFrough  4  6   1   1.3e+10      765.0   GridOT
    128         GRFrough  4  6   1   1.3e+10     1861.4   MultiScaleOT
    128         GRFrough  4  5   1  7.65e+09      668.5   GridOT
    128         GRFrough  4  5   1  7.65e+09     1875.4   MultiScaleOT
    128         GRFrough  4  3   1  6.92e+09      734.9   GridOT
    128         GRFrough  4  3   1  6.92e+09     1551.9   MultiScaleOT
    128         GRFrough  4  2   1  2.65e+10      688.3   GridOT
    128         GRFrough  4  2   1  2.65e+10     1647.9   MultiScaleOT
    128         GRFrough  4  9   1  1.77e+10      881.8   GridOT
    128         GRFrough  4  9   1  1.77e+10     1641.9   MultiScaleOT
    128         GRFrough  1 10   1  3.49e+10      768.9   GridOT
    128         GRFrough  1 10   1  3.49e+10     1628.1   MultiScaleOT
    128         GRFrough  1  8   1  1.77e+10      842.4   GridOT
    128         GRFrough  1  8   1  1.77e+10     1736.1   MultiScaleOT
    128         GRFrough  1  4   1  2.43e+10      782.6   GridOT
    128         GRFrough  1  4   1  2.43e+10     1503.1   MultiScaleOT
    128         GRFrough  1  7   1  2.37e+10      815.0   GridOT
    128         GRFrough  1  7   1  2.37e+10     1769.4   MultiScaleOT
    128         GRFrough  1  6   1  1.76e+10      722.0   GridOT
    128         GRFrough  1  6   1  1.76e+10     1648.6   MultiScaleOT
    128         GRFrough  1  5   1  2.09e+10      809.5   GridOT
    128         GRFrough  1  5   1  2.09e+10     1751.1   MultiScaleOT
    128         GRFrough  1  3   1   1.9e+10      808.8   GridOT
    128         GRFrough  1  3   1   1.9e+10     1568.8   MultiScaleOT
    128         GRFrough  1  2   1  9.14e+09      948.2   GridOT
    128         GRFrough  1  2   1  9.14e+09     1627.1   MultiScaleOT
    128         GRFrough  1  9   1  1.44e+10      831.6   GridOT
    128         GRFrough  1  9   1  1.44e+10     1763.6   MultiScaleOT
    128         GRFrough  7 10   1  2.19e+10      788.3   GridOT
    128         GRFrough  7 10   1  2.19e+10     1839.3   MultiScaleOT
    128         GRFrough  7  8   1  1.45e+10      722.1   GridOT
    128         GRFrough  7  8   1  1.45e+10     1757.6   MultiScaleOT
    128         GRFrough  7  4   1  9.04e+09      821.8   GridOT
    128         GRFrough  7  4   1  9.04e+09     1634.0   MultiScaleOT
    128         GRFrough  7  1   1  2.37e+10      737.6   GridOT
    128         GRFrough  7  1   1  2.37e+10     1726.7   MultiScaleOT
    128         GRFrough  7  6   1  8.43e+09      687.6   GridOT
    128         GRFrough  7  6   1  8.43e+09     1903.6   MultiScaleOT
    128         GRFrough  7  5   1  6.98e+09      730.7   GridOT
    128         GRFrough  7  5   1  6.98e+09     1542.4   MultiScaleOT
    128         GRFrough  7  3   1   5.6e+09      841.1   GridOT
    128         GRFrough  7  3   1   5.6e+09     1752.7   MultiScaleOT
    128         GRFrough  7  2   1  2.47e+10      736.6   GridOT
    128         GRFrough  7  2   1  2.47e+10     1554.7   MultiScaleOT
    128         GRFrough  7  9   1  1.44e+10      688.5   GridOT
    128         GRFrough  7  9   1  1.44e+10     1686.0   MultiScaleOT
    128         GRFrough  6 10   1  1.74e+10      783.8   GridOT
    128         GRFrough  6 10   1  1.74e+10     1647.8   MultiScaleOT
    128         GRFrough  6  8   1   1.6e+10      740.3   GridOT
    128         GRFrough  6  8   1   1.6e+10     1544.8   MultiScaleOT
    128         GRFrough  6  4   1   1.3e+10      772.7   GridOT
    128         GRFrough  6  4   1   1.3e+10     1756.3   MultiScaleOT
    128         GRFrough  6  1   1  1.76e+10      704.4   GridOT
    128         GRFrough  6  1   1  1.76e+10     1679.1   MultiScaleOT
    128         GRFrough  6  7   1  8.43e+09      709.8   GridOT
    128         GRFrough  6  7   1  8.43e+09     1597.6   MultiScaleOT
    128         GRFrough  6  5   1  1.07e+10      689.5   GridOT
    128         GRFrough  6  5   1  1.07e+10     1690.2   MultiScaleOT
    128         GRFrough  6  3   1  7.75e+09      920.1   GridOT
    128         GRFrough  6  3   1  7.75e+09     1742.4   MultiScaleOT
    128         GRFrough  6  2   1  1.69e+10      737.5   GridOT
    128         GRFrough  6  2   1  1.69e+10     1850.0   MultiScaleOT
    128         GRFrough  6  9   1  9.08e+09      728.3   GridOT
    128         GRFrough  6  9   1  9.08e+09     1646.7   MultiScaleOT
    128         GRFrough  5 10   1  1.78e+10      794.0   GridOT
    128         GRFrough  5 10   1  1.78e+10     1614.3   MultiScaleOT
    128         GRFrough  5  8   1  2.19e+10      681.3   GridOT
    128         GRFrough  5  8   1  2.19e+10     1605.8   MultiScaleOT
    128         GRFrough  5  4   1  7.65e+09      636.2   GridOT
    128         GRFrough  5  4   1  7.65e+09     2023.7   MultiScaleOT
    128         GRFrough  5  1   1  2.09e+10      743.7   GridOT
    128         GRFrough  5  1   1  2.09e+10     1521.2   MultiScaleOT
    128         GRFrough  5  7   1  6.98e+09      719.4   GridOT
    128         GRFrough  5  7   1  6.98e+09     1728.5   MultiScaleOT
    128         GRFrough  5  6   1  1.07e+10      750.4   GridOT
    128         GRFrough  5  6   1  1.07e+10     1825.3   MultiScaleOT
    128         GRFrough  5  3   1  5.65e+09      782.2   GridOT
    128         GRFrough  5  3   1  5.65e+09     1718.3   MultiScaleOT
    128         GRFrough  5  2   1  2.32e+10      920.9   GridOT
    128         GRFrough  5  2   1  2.32e+10     1829.8   MultiScaleOT
    128         GRFrough  5  9   1  1.33e+10      780.6   GridOT
    128         GRFrough  5  9   1  1.33e+10     1716.8   MultiScaleOT
    128         GRFrough  3 10   1  1.68e+10      710.4   GridOT
    128         GRFrough  3 10   1  1.68e+10     1691.9   MultiScaleOT
    128         GRFrough  3  8   1  1.84e+10      837.2   GridOT
    128         GRFrough  3  8   1  1.84e+10     1641.3   MultiScaleOT
    128         GRFrough  3  4   1  6.92e+09      821.9   GridOT
    128         GRFrough  3  4   1  6.92e+09     1529.9   MultiScaleOT
    128         GRFrough  3  1   1   1.9e+10      792.4   GridOT
    128         GRFrough  3  1   1   1.9e+10     1660.8   MultiScaleOT
    128         GRFrough  3  7   1   5.6e+09     1014.9   GridOT
    128         GRFrough  3  7   1   5.6e+09     1721.5   MultiScaleOT
    128         GRFrough  3  6   1  7.75e+09      813.1   GridOT
    128         GRFrough  3  6   1  7.75e+09     2007.0   MultiScaleOT
    128         GRFrough  3  5   1  5.65e+09      757.4   GridOT
    128         GRFrough  3  5   1  5.65e+09     1673.8   MultiScaleOT
    128         GRFrough  3  2   1  1.91e+10      764.3   GridOT
    128         GRFrough  3  2   1  1.91e+10     1597.5   MultiScaleOT
    128         GRFrough  3  9   1  1.12e+10      712.9   GridOT
    128         GRFrough  3  9   1  1.12e+10     1680.0   MultiScaleOT
    128         GRFrough  2 10   1  3.79e+10      718.2   GridOT
    128         GRFrough  2 10   1  3.79e+10     1965.7   MultiScaleOT
    128         GRFrough  2  8   1  1.53e+10      772.0   GridOT
    128         GRFrough  2  8   1  1.53e+10     1743.5   MultiScaleOT
    128         GRFrough  2  4   1  2.65e+10      762.4   GridOT
    128         GRFrough  2  4   1  2.65e+10     1314.4   MultiScaleOT
    128         GRFrough  2  1   1  9.14e+09      818.6   GridOT
    128         GRFrough  2  1   1  9.14e+09     1905.5   MultiScaleOT
    128         GRFrough  2  7   1  2.47e+10      716.2   GridOT
    128         GRFrough  2  7   1  2.47e+10     1687.8   MultiScaleOT
    128         GRFrough  2  6   1  1.69e+10      686.3   GridOT
    128         GRFrough  2  6   1  1.69e+10     2133.4   MultiScaleOT
    128         GRFrough  2  5   1  2.32e+10      930.1   GridOT
    128         GRFrough  2  5   1  2.32e+10     1892.9   MultiScaleOT
    128         GRFrough  2  3   1  1.91e+10      849.7   GridOT
    128         GRFrough  2  3   1  1.91e+10     2025.7   MultiScaleOT
    128         GRFrough  2  9   1  1.06e+10      840.3   GridOT
    128         GRFrough  2  9   1  1.06e+10     2137.7   MultiScaleOT
    128         GRFrough  9 10   1  1.78e+10      708.8   GridOT
    128         GRFrough  9 10   1  1.78e+10     1613.2   MultiScaleOT
    128         GRFrough  9  8   1  1.56e+10      686.6   GridOT
    128         GRFrough  9  8   1  1.56e+10     1544.5   MultiScaleOT
    128         GRFrough  9  4   1  1.77e+10      819.7   GridOT
    128         GRFrough  9  4   1  1.77e+10     1609.2   MultiScaleOT
    128         GRFrough  9  1   1  1.44e+10      824.7   GridOT
    128         GRFrough  9  1   1  1.44e+10     1661.6   MultiScaleOT
    128         GRFrough  9  7   1  1.44e+10      759.4   GridOT
    128         GRFrough  9  7   1  1.44e+10     1626.0   MultiScaleOT
    128         GRFrough  9  6   1  9.08e+09      731.9   GridOT
    128         GRFrough  9  6   1  9.08e+09     1596.3   MultiScaleOT
    128         GRFrough  9  5   1  1.33e+10      758.9   GridOT
    128         GRFrough  9  5   1  1.33e+10     1733.7   MultiScaleOT
    128         GRFrough  9  3   1  1.12e+10      720.1   GridOT
    128         GRFrough  9  3   1  1.12e+10     1812.5   MultiScaleOT
    128         GRFrough  9  2   1  1.06e+10      774.1   GridOT
    128         GRFrough  9  2   1  1.06e+10     1603.4   MultiScaleOT
    128         GRFrough         1                765.7   GridOT
    128         GRFrough         1               1717.0   MultiScaleOT
    128        GRFsmooth 10  8   1  2.42e+11      722.2   GridOT
    128        GRFsmooth 10  8   1  2.42e+11     1840.6   MultiScaleOT
    128        GRFsmooth 10  4   1  3.76e+11      632.3   GridOT
    128        GRFsmooth 10  4   1  3.76e+11     1620.4   MultiScaleOT
    128        GRFsmooth 10  1   1  9.74e+11      587.9   GridOT
    128        GRFsmooth 10  1   1  9.74e+11     2203.0   MultiScaleOT
    128        GRFsmooth 10  7   1  2.71e+11      644.0   GridOT
    128        GRFsmooth 10  7   1  2.71e+11     1626.0   MultiScaleOT
    128        GRFsmooth 10  6   1  1.07e+12      574.4   GridOT
    128        GRFsmooth 10  6   1  1.07e+12     1707.3   MultiScaleOT
    128        GRFsmooth 10  5   1  3.45e+11      684.8   GridOT
    128        GRFsmooth 10  5   1  3.45e+11     1824.4   MultiScaleOT
    128        GRFsmooth 10  3   1  6.72e+11      681.4   GridOT
    128        GRFsmooth 10  3   1  6.72e+11     1646.0   MultiScaleOT
    128        GRFsmooth 10  2   1  9.93e+10      640.8   GridOT
    128        GRFsmooth 10  2   1  9.93e+10     1784.7   MultiScaleOT
    128        GRFsmooth 10  9   1  3.11e+11      623.7   GridOT
    128        GRFsmooth 10  9   1  3.11e+11     1899.4   MultiScaleOT
    128        GRFsmooth  8 10   1  2.42e+11      664.8   GridOT
    128        GRFsmooth  8 10   1  2.42e+11     1667.7   MultiScaleOT
    128        GRFsmooth  8  4   1  5.82e+11      665.5   GridOT
    128        GRFsmooth  8  4   1  5.82e+11     1621.7   MultiScaleOT
    128        GRFsmooth  8  1   1  4.99e+11      650.5   GridOT
    128        GRFsmooth  8  1   1  4.99e+11     1328.7   MultiScaleOT
    128        GRFsmooth  8  7   1  3.46e+11      660.5   GridOT
    128        GRFsmooth  8  7   1  3.46e+11     1851.9   MultiScaleOT
    128        GRFsmooth  8  6   1  9.28e+11      642.3   GridOT
    128        GRFsmooth  8  6   1  9.28e+11     1580.5   MultiScaleOT
    128        GRFsmooth  8  5   1  2.08e+11      644.2   GridOT
    128        GRFsmooth  8  5   1  2.08e+11     1686.0   MultiScaleOT
    128        GRFsmooth  8  3   1  4.34e+11      650.6   GridOT
    128        GRFsmooth  8  3   1  4.34e+11     1622.6   MultiScaleOT
    128        GRFsmooth  8  2   1  3.02e+11      612.6   GridOT
    128        GRFsmooth  8  2   1  3.02e+11     1514.2   MultiScaleOT
    128        GRFsmooth  8  9   1   2.3e+11      636.7   GridOT
    128        GRFsmooth  8  9   1   2.3e+11     1651.3   MultiScaleOT
    128        GRFsmooth  4 10   1  3.76e+11      621.6   GridOT
    128        GRFsmooth  4 10   1  3.76e+11     1494.9   MultiScaleOT
    128        GRFsmooth  4  8   1  5.82e+11      685.1   GridOT
    128        GRFsmooth  4  8   1  5.82e+11     1709.8   MultiScaleOT
    128        GRFsmooth  4  1   1  1.72e+12      684.2   GridOT
    128        GRFsmooth  4  1   1  1.72e+12      664.4   MultiScaleOT
    128        GRFsmooth  4  7   1  1.91e+11      609.5   GridOT
    128        GRFsmooth  4  7   1  1.91e+11     2034.2   MultiScaleOT
    128        GRFsmooth  4  6   1  7.91e+11      632.5   GridOT
    128        GRFsmooth  4  6   1  7.91e+11     1630.0   MultiScaleOT
    128        GRFsmooth  4  5   1  7.07e+11      697.9   GridOT
    128        GRFsmooth  4  5   1  7.07e+11     1787.2   MultiScaleOT
    128        GRFsmooth  4  3   1  1.01e+12      602.5   GridOT
    128        GRFsmooth  4  3   1  1.01e+12     1601.7   MultiScaleOT
    128        GRFsmooth  4  2   1  3.57e+11      651.1   GridOT
    128        GRFsmooth  4  2   1  3.57e+11     1762.3   MultiScaleOT
    128        GRFsmooth  4  9   1  7.55e+11      664.7   GridOT
    128        GRFsmooth  4  9   1  7.55e+11     1753.9   MultiScaleOT
    128        GRFsmooth  1 10   1  9.74e+11      623.7   GridOT
    128        GRFsmooth  1 10   1  9.74e+11     1738.5   MultiScaleOT
    128        GRFsmooth  1  8   1  4.99e+11      641.2   GridOT
    128        GRFsmooth  1  8   1  4.99e+11     1631.0   MultiScaleOT
    128        GRFsmooth  1  4   1  1.72e+12      635.6   GridOT
    128        GRFsmooth  1  4   1  1.72e+12      730.2   MultiScaleOT
    128        GRFsmooth  1  7   1  1.29e+12      606.1   GridOT
    128        GRFsmooth  1  7   1  1.29e+12     1547.8   MultiScaleOT
    128        GRFsmooth  1  6   1  2.03e+12      530.7   GridOT
    128        GRFsmooth  1  6   1  2.03e+12      590.3   MultiScaleOT
    128        GRFsmooth  1  5   1  7.22e+11      638.0   GridOT
    128        GRFsmooth  1  5   1  7.22e+11     1571.5   MultiScaleOT
    128        GRFsmooth  1  3   1  1.06e+12      600.3   GridOT
    128        GRFsmooth  1  3   1  1.06e+12     1760.8   MultiScaleOT
    128        GRFsmooth  1  2   1  1.09e+12      647.4   GridOT
    128        GRFsmooth  1  2   1  1.09e+12     1316.8   MultiScaleOT
    128        GRFsmooth  1  9   1  9.47e+11      592.8   GridOT
    128        GRFsmooth  1  9   1  9.47e+11     1829.7   MultiScaleOT
    128        GRFsmooth  7 10   1  2.71e+11      582.6   GridOT
    128        GRFsmooth  7 10   1  2.71e+11     1732.1   MultiScaleOT
    128        GRFsmooth  7  8   1  3.46e+11      630.1   GridOT
    128        GRFsmooth  7  8   1  3.46e+11     1881.4   MultiScaleOT
    128        GRFsmooth  7  4   1  1.91e+11      652.6   GridOT
    128        GRFsmooth  7  4   1  1.91e+11     1321.4   MultiScaleOT
    128        GRFsmooth  7  1   1  1.29e+12      649.9   GridOT
    128        GRFsmooth  7  1   1  1.29e+12     1657.5   MultiScaleOT
    128        GRFsmooth  7  6   1  5.16e+11      665.3   GridOT
    128        GRFsmooth  7  6   1  5.16e+11     2199.5   MultiScaleOT
    128        GRFsmooth  7  5   1  3.09e+11      658.4   GridOT
    128        GRFsmooth  7  5   1  3.09e+11     1660.1   MultiScaleOT
    128        GRFsmooth  7  3   1  4.77e+11      773.5   GridOT
    128        GRFsmooth  7  3   1  4.77e+11     2028.7   MultiScaleOT
    128        GRFsmooth  7  2   1  2.06e+11      655.7   GridOT
    128        GRFsmooth  7  2   1  2.06e+11     1891.4   MultiScaleOT
    128        GRFsmooth  7  9   1  5.63e+11      646.9   GridOT
    128        GRFsmooth  7  9   1  5.63e+11     1814.0   MultiScaleOT
    128        GRFsmooth  6 10   1  1.07e+12      618.6   GridOT
    128        GRFsmooth  6 10   1  1.07e+12     1531.3   MultiScaleOT
    128        GRFsmooth  6  8   1  9.28e+11      634.1   GridOT
    128        GRFsmooth  6  8   1  9.28e+11     1684.0   MultiScaleOT
    128        GRFsmooth  6  4   1  7.91e+11      639.8   GridOT
    128        GRFsmooth  6  4   1  7.91e+11     1521.4   MultiScaleOT
    128        GRFsmooth  6  1   1  2.03e+12      653.4   GridOT
    128        GRFsmooth  6  1   1  2.03e+12      608.0   MultiScaleOT
    128        GRFsmooth  6  7   1  5.16e+11      642.6   GridOT
    128        GRFsmooth  6  7   1  5.16e+11     1701.4   MultiScaleOT
    128        GRFsmooth  6  5   1  5.67e+11      628.1   GridOT
    128        GRFsmooth  6  5   1  5.67e+11     1897.5   MultiScaleOT
    128        GRFsmooth  6  3   1  4.62e+11      651.4   GridOT
    128        GRFsmooth  6  3   1  4.62e+11     1537.5   MultiScaleOT
    128        GRFsmooth  6  2   1  9.99e+11      653.5   GridOT
    128        GRFsmooth  6  2   1  9.99e+11     1981.8   MultiScaleOT
    128        GRFsmooth  6  9   1  1.23e+12      621.7   GridOT
    128        GRFsmooth  6  9   1  1.23e+12     1681.3   MultiScaleOT
    128        GRFsmooth  5 10   1  3.45e+11      676.2   GridOT
    128        GRFsmooth  5 10   1  3.45e+11     2020.9   MultiScaleOT
    128        GRFsmooth  5  8   1  2.08e+11      699.3   GridOT
    128        GRFsmooth  5  8   1  2.08e+11     2093.5   MultiScaleOT
    128        GRFsmooth  5  4   1  7.07e+11      712.9   GridOT
    128        GRFsmooth  5  4   1  7.07e+11     1770.2   MultiScaleOT
    128        GRFsmooth  5  1   1  7.22e+11      662.9   GridOT
    128        GRFsmooth  5  1   1  7.22e+11     1888.5   MultiScaleOT
    128        GRFsmooth  5  7   1  3.09e+11      657.5   GridOT
    128        GRFsmooth  5  7   1  3.09e+11     1655.7   MultiScaleOT
    128        GRFsmooth  5  6   1  5.67e+11      647.0   GridOT
    128        GRFsmooth  5  6   1  5.67e+11     2291.4   MultiScaleOT
    128        GRFsmooth  5  3   1  1.49e+11      706.4   GridOT
    128        GRFsmooth  5  3   1  1.49e+11     1660.4   MultiScaleOT
    128        GRFsmooth  5  2   1   3.7e+11      704.1   GridOT
    128        GRFsmooth  5  2   1   3.7e+11     2003.8   MultiScaleOT
    128        GRFsmooth  5  9   1  4.52e+11      626.7   GridOT
    128        GRFsmooth  5  9   1  4.52e+11     1753.4   MultiScaleOT
    128        GRFsmooth  3 10   1  6.72e+11      643.8   GridOT
    128        GRFsmooth  3 10   1  6.72e+11     1278.6   MultiScaleOT
    128        GRFsmooth  3  8   1  4.34e+11      662.3   GridOT
    128        GRFsmooth  3  8   1  4.34e+11     1614.2   MultiScaleOT
    128        GRFsmooth  3  4   1  1.01e+12      627.4   GridOT
    128        GRFsmooth  3  4   1  1.01e+12     1832.3   MultiScaleOT
    128        GRFsmooth  3  1   1  1.06e+12      616.7   GridOT
    128        GRFsmooth  3  1   1  1.06e+12     1601.2   MultiScaleOT
    128        GRFsmooth  3  7   1  4.77e+11      825.4   GridOT
    128        GRFsmooth  3  7   1  4.77e+11     1632.4   MultiScaleOT
    128        GRFsmooth  3  6   1  4.62e+11      668.2   GridOT
    128        GRFsmooth  3  6   1  4.62e+11     1580.5   MultiScaleOT
    128        GRFsmooth  3  5   1  1.49e+11      658.4   GridOT
    128        GRFsmooth  3  5   1  1.49e+11     1658.1   MultiScaleOT
    128        GRFsmooth  3  2   1  5.81e+11      642.9   GridOT
    128        GRFsmooth  3  2   1  5.81e+11     1996.6   MultiScaleOT
    128        GRFsmooth  3  9   1  6.41e+11      661.0   GridOT
    128        GRFsmooth  3  9   1  6.41e+11     1684.0   MultiScaleOT
    128        GRFsmooth  2 10   1  9.93e+10      660.9   GridOT
    128        GRFsmooth  2 10   1  9.93e+10     1756.0   MultiScaleOT
    128        GRFsmooth  2  8   1  3.02e+11      628.6   GridOT
    128        GRFsmooth  2  8   1  3.02e+11     1610.9   MultiScaleOT
    128        GRFsmooth  2  4   1  3.57e+11      685.4   GridOT
    128        GRFsmooth  2  4   1  3.57e+11     1867.1   MultiScaleOT
    128        GRFsmooth  2  1   1  1.09e+12      622.7   GridOT
    128        GRFsmooth  2  1   1  1.09e+12     1664.3   MultiScaleOT
    128        GRFsmooth  2  7   1  2.06e+11      698.2   GridOT
    128        GRFsmooth  2  7   1  2.06e+11     1808.8   MultiScaleOT
    128        GRFsmooth  2  6   1  9.99e+11      630.4   GridOT
    128        GRFsmooth  2  6   1  9.99e+11     1657.7   MultiScaleOT
    128        GRFsmooth  2  5   1   3.7e+11      680.0   GridOT
    128        GRFsmooth  2  5   1   3.7e+11     1549.6   MultiScaleOT
    128        GRFsmooth  2  3   1  5.81e+11      691.0   GridOT
    128        GRFsmooth  2  3   1  5.81e+11     1281.9   MultiScaleOT
    128        GRFsmooth  2  9   1  3.74e+11      692.4   GridOT
    128        GRFsmooth  2  9   1  3.74e+11     1748.1   MultiScaleOT
    128        GRFsmooth  9 10   1  3.11e+11      602.3   GridOT
    128        GRFsmooth  9 10   1  3.11e+11     1928.1   MultiScaleOT
    128        GRFsmooth  9  8   1   2.3e+11      665.4   GridOT
    128        GRFsmooth  9  8   1   2.3e+11     1611.9   MultiScaleOT
    128        GRFsmooth  9  4   1  7.55e+11      623.6   GridOT
    128        GRFsmooth  9  4   1  7.55e+11     1810.7   MultiScaleOT
    128        GRFsmooth  9  1   1  9.47e+11      722.1   GridOT
    128        GRFsmooth  9  1   1  9.47e+11     1626.2   MultiScaleOT
    128        GRFsmooth  9  7   1  5.63e+11      613.0   GridOT
    128        GRFsmooth  9  7   1  5.63e+11     1860.0   MultiScaleOT
    128        GRFsmooth  9  6   1  1.23e+12      582.7   GridOT
    128        GRFsmooth  9  6   1  1.23e+12     1941.5   MultiScaleOT
    128        GRFsmooth  9  5   1  4.52e+11      635.4   GridOT
    128        GRFsmooth  9  5   1  4.52e+11     1965.3   MultiScaleOT
    128        GRFsmooth  9  3   1  6.41e+11      671.9   GridOT
    128        GRFsmooth  9  3   1  6.41e+11     1706.8   MultiScaleOT
    128        GRFsmooth  9  2   1  3.74e+11      689.1   GridOT
    128        GRFsmooth  9  2   1  3.74e+11     2159.6   MultiScaleOT
    128        GRFsmooth         1                650.4   GridOT
    128        GRFsmooth         1               1685.9   MultiScaleOT
    128           LogGRF 10  8   1  4.18e+12      563.5   GridOT
    128           LogGRF 10  8   1  4.18e+12      739.1   MultiScaleOT
    128           LogGRF 10  4   1  8.21e+12      518.0   GridOT
    128           LogGRF 10  4   1  8.21e+12      519.8   MultiScaleOT
    128           LogGRF 10  1   1  2.78e+12      598.6   GridOT
    128           LogGRF 10  1   1  2.78e+12      799.3   MultiScaleOT
    128           LogGRF 10  7   1  6.07e+12      526.3   GridOT
    128           LogGRF 10  7   1  6.07e+12      607.0   MultiScaleOT
    128           LogGRF 10  6   1  1.69e+12      560.6   GridOT
    128           LogGRF 10  6   1  1.69e+12      595.6   MultiScaleOT
    128           LogGRF 10  5   1  4.77e+12      623.3   GridOT
    128           LogGRF 10  5   1  4.77e+12      609.6   MultiScaleOT
    128           LogGRF 10  3   1  3.39e+12      609.4   GridOT
    128           LogGRF 10  3   1  3.39e+12      590.2   MultiScaleOT
    128           LogGRF 10  2   1  5.88e+12      568.1   GridOT
    128           LogGRF 10  2   1  5.88e+12      662.1   MultiScaleOT
    128           LogGRF 10  9   1  3.18e+12      569.8   GridOT
    128           LogGRF 10  9   1  3.18e+12      616.9   MultiScaleOT
    128           LogGRF  8 10   1  4.18e+12      588.1   GridOT
    128           LogGRF  8 10   1  4.18e+12      691.0   MultiScaleOT
    128           LogGRF  8  4   1  2.37e+12      584.2   GridOT
    128           LogGRF  8  4   1  2.37e+12      660.2   MultiScaleOT
    128           LogGRF  8  1   1  4.51e+11      629.9   GridOT
    128           LogGRF  8  1   1  4.51e+11     1501.4   MultiScaleOT
    128           LogGRF  8  7   1   7.8e+11      678.1   GridOT
    128           LogGRF  8  7   1   7.8e+11     1553.4   MultiScaleOT
    128           LogGRF  8  6   1  1.19e+12      599.8   GridOT
    128           LogGRF  8  6   1  1.19e+12     1559.0   MultiScaleOT
    128           LogGRF  8  5   1  1.45e+12      625.1   GridOT
    128           LogGRF  8  5   1  1.45e+12     1524.9   MultiScaleOT
    128           LogGRF  8  3   1  1.89e+12      637.9   GridOT
    128           LogGRF  8  3   1  1.89e+12      696.5   MultiScaleOT
    128           LogGRF  8  2   1  1.86e+12      573.6   GridOT
    128           LogGRF  8  2   1  1.86e+12      708.8   MultiScaleOT
    128           LogGRF  8  9   1  6.62e+11      606.7   GridOT
    128           LogGRF  8  9   1  6.62e+11     1829.8   MultiScaleOT
    128           LogGRF  4 10   1  8.21e+12      522.9   GridOT
    128           LogGRF  4 10   1  8.21e+12      617.5   MultiScaleOT
    128           LogGRF  4  8   1  2.37e+12      552.4   GridOT
    128           LogGRF  4  8   1  2.37e+12      697.1   MultiScaleOT
    128           LogGRF  4  1   1  2.85e+12      590.7   GridOT
    128           LogGRF  4  1   1  2.85e+12      642.2   MultiScaleOT
    128           LogGRF  4  7   1   1.1e+12      533.1   GridOT
    128           LogGRF  4  7   1   1.1e+12     1587.9   MultiScaleOT
    128           LogGRF  4  6   1  3.01e+12      560.4   GridOT
    128           LogGRF  4  6   1  3.01e+12      556.6   MultiScaleOT
    128           LogGRF  4  5   1  1.55e+12      620.5   GridOT
    128           LogGRF  4  5   1  1.55e+12      780.2   MultiScaleOT
    128           LogGRF  4  3   1  2.22e+12      620.1   GridOT
    128           LogGRF  4  3   1  2.23e+12      694.5   MultiScaleOT
    128           LogGRF  4  2   1   4.8e+12      517.1   GridOT
    128           LogGRF  4  2   1   4.8e+12      607.6   MultiScaleOT
    128           LogGRF  4  9   1  3.84e+12      522.0   GridOT
    128           LogGRF  4  9   1  3.84e+12      653.7   MultiScaleOT
    128           LogGRF  1 10   1  2.78e+12      599.4   GridOT
    128           LogGRF  1 10   1  2.78e+12      753.0   MultiScaleOT
    128           LogGRF  1  8   1  4.51e+11      660.4   GridOT
    128           LogGRF  1  8   1  4.51e+11     1636.3   MultiScaleOT
    128           LogGRF  1  4   1  2.85e+12      583.4   GridOT
    128           LogGRF  1  4   1  2.85e+12      658.5   MultiScaleOT
    128           LogGRF  1  7   1  1.62e+12      621.6   GridOT
    128           LogGRF  1  7   1  1.62e+12      699.4   MultiScaleOT
    128           LogGRF  1  6   1  4.79e+11      624.1   GridOT
    128           LogGRF  1  6   1  4.79e+11     1627.0   MultiScaleOT
    128           LogGRF  1  5   1  1.18e+12      693.8   GridOT
    128           LogGRF  1  5   1  1.18e+12     1725.8   MultiScaleOT
    128           LogGRF  1  3   1  9.88e+11      655.5   GridOT
    128           LogGRF  1  3   1  9.88e+11     2159.9   MultiScaleOT
    128           LogGRF  1  2   1  2.75e+12      566.0   GridOT
    128           LogGRF  1  2   1  2.75e+12      602.7   MultiScaleOT
    128           LogGRF  1  9   1  1.03e+12      660.4   GridOT
    128           LogGRF  1  9   1  1.03e+12     1841.9   MultiScaleOT
    128           LogGRF  7 10   1  6.07e+12      527.2   GridOT
    128           LogGRF  7 10   1  6.07e+12      636.9   MultiScaleOT
    128           LogGRF  7  8   1   7.8e+11      616.2   GridOT
    128           LogGRF  7  8   1   7.8e+11     1603.6   MultiScaleOT
    128           LogGRF  7  4   1   1.1e+12      662.1   GridOT
    128           LogGRF  7  4   1   1.1e+12     1511.4   MultiScaleOT
    128           LogGRF  7  1   1  1.62e+12      604.1   GridOT
    128           LogGRF  7  1   1  1.62e+12      666.7   MultiScaleOT
    128           LogGRF  7  6   1   2.2e+12      523.2   GridOT
    128           LogGRF  7  6   1   2.2e+12      666.3   MultiScaleOT
    128           LogGRF  7  5   1  1.77e+12      656.4   GridOT
    128           LogGRF  7  5   1  1.77e+12      723.1   MultiScaleOT
    128           LogGRF  7  3   1  2.61e+12      633.1   GridOT
    128           LogGRF  7  3   1  2.61e+12      718.0   MultiScaleOT
    128           LogGRF  7  2   1  1.91e+12      586.8   GridOT
    128           LogGRF  7  2   1  1.91e+12      669.3   MultiScaleOT
    128           LogGRF  7  9   1  1.25e+12      632.4   GridOT
    128           LogGRF  7  9   1  1.25e+12     1455.2   MultiScaleOT
    128           LogGRF  6 10   1  1.69e+12      659.3   GridOT
    128           LogGRF  6 10   1  1.69e+12      761.1   MultiScaleOT
    128           LogGRF  6  8   1  1.19e+12      674.5   GridOT
    128           LogGRF  6  8   1  1.19e+12     2019.9   MultiScaleOT
    128           LogGRF  6  4   1  3.01e+12      536.6   GridOT
    128           LogGRF  6  4   1  3.01e+12      591.0   MultiScaleOT
    128           LogGRF  6  1   1  4.79e+11      580.4   GridOT
    128           LogGRF  6  1   1  4.79e+11     1684.3   MultiScaleOT
    128           LogGRF  6  7   1   2.2e+12      619.2   GridOT
    128           LogGRF  6  7   1   2.2e+12      572.9   MultiScaleOT
    128           LogGRF  6  5   1  1.16e+12      664.8   GridOT
    128           LogGRF  6  5   1  1.16e+12     1516.4   MultiScaleOT
    128           LogGRF  6  3   1  7.45e+11      640.4   GridOT
    128           LogGRF  6  3   1  7.45e+11     1648.9   MultiScaleOT
    128           LogGRF  6  2   1  3.63e+12      593.2   GridOT
    128           LogGRF  6  2   1  3.63e+12      776.9   MultiScaleOT
    128           LogGRF  6  9   1   1.6e+12      637.6   GridOT
    128           LogGRF  6  9   1   1.6e+12      635.7   MultiScaleOT
    128           LogGRF  5 10   1  4.77e+12      626.0   GridOT
    128           LogGRF  5 10   1  4.77e+12      788.9   MultiScaleOT
    128           LogGRF  5  8   1  1.45e+12      648.9   GridOT
    128           LogGRF  5  8   1  1.45e+12     1623.0   MultiScaleOT
    128           LogGRF  5  4   1  1.55e+12      668.8   GridOT
    128           LogGRF  5  4   1  1.55e+12      774.2   MultiScaleOT
    128           LogGRF  5  1   1  1.18e+12      641.1   GridOT
    128           LogGRF  5  1   1  1.18e+12     1882.5   MultiScaleOT
    128           LogGRF  5  7   1  1.77e+12      777.6   GridOT
    128           LogGRF  5  7   1  1.77e+12      676.5   MultiScaleOT
    128           LogGRF  5  6   1  1.16e+12      647.4   GridOT
    128           LogGRF  5  6   1  1.16e+12     1397.7   MultiScaleOT
    128           LogGRF  5  3   1  4.63e+11      703.2   GridOT
    128           LogGRF  5  3   1  4.63e+11     1645.8   MultiScaleOT
    128           LogGRF  5  2   1  5.39e+12      562.6   GridOT
    128           LogGRF  5  2   1  5.39e+12      660.4   MultiScaleOT
    128           LogGRF  5  9   1  3.01e+12      623.4   GridOT
    128           LogGRF  5  9   1  3.01e+12      774.9   MultiScaleOT
    128           LogGRF  3 10   1  3.39e+12      681.5   GridOT
    128           LogGRF  3 10   1  3.39e+12      788.8   MultiScaleOT
    128           LogGRF  3  8   1  1.89e+12      668.5   GridOT
    128           LogGRF  3  8   1   1.9e+12      700.6   MultiScaleOT
    128           LogGRF  3  4   1  2.22e+12      552.6   GridOT
    128           LogGRF  3  4   1  2.22e+12      613.2   MultiScaleOT
    128           LogGRF  3  1   1  9.88e+11      734.8   GridOT
    128           LogGRF  3  1   1  9.88e+11     2658.6   MultiScaleOT
    128           LogGRF  3  7   1  2.61e+12      636.2   GridOT
    128           LogGRF  3  7   1  2.61e+12      687.5   MultiScaleOT
    128           LogGRF  3  6   1  7.45e+11      634.6   GridOT
    128           LogGRF  3  6   1  7.45e+11     1499.9   MultiScaleOT
    128           LogGRF  3  5   1  4.63e+11      693.6   GridOT
    128           LogGRF  3  5   1  4.63e+11     1689.4   MultiScaleOT
    128           LogGRF  3  2   1  5.69e+12      595.6   GridOT
    128           LogGRF  3  2   1  5.69e+12      649.9   MultiScaleOT
    128           LogGRF  3  9   1  3.08e+12      570.7   GridOT
    128           LogGRF  3  9   1  3.08e+12      698.3   MultiScaleOT
    128           LogGRF  2 10   1  5.88e+12      574.6   GridOT
    128           LogGRF  2 10   1  5.88e+12      541.2   MultiScaleOT
    128           LogGRF  2  8   1  1.86e+12      621.3   GridOT
    128           LogGRF  2  8   1  1.86e+12      732.3   MultiScaleOT
    128           LogGRF  2  4   1   4.8e+12      558.8   GridOT
    128           LogGRF  2  4   1   4.8e+12      583.5   MultiScaleOT
    128           LogGRF  2  1   1  2.75e+12      567.9   GridOT
    128           LogGRF  2  1   1  2.75e+12      579.8   MultiScaleOT
    128           LogGRF  2  7   1  1.91e+12      616.1   GridOT
    128           LogGRF  2  7   1  1.91e+12      649.8   MultiScaleOT
    128           LogGRF  2  6   1  3.63e+12      588.4   GridOT
    128           LogGRF  2  6   1  3.63e+12      667.4   MultiScaleOT
    128           LogGRF  2  5   1  5.39e+12      573.3   GridOT
    128           LogGRF  2  5   1  5.39e+12      594.8   MultiScaleOT
    128           LogGRF  2  3   1  5.69e+12      563.4   GridOT
    128           LogGRF  2  3   1  5.69e+12      581.2   MultiScaleOT
    128           LogGRF  2  9   1  8.29e+11      650.0   GridOT
    128           LogGRF  2  9   1  8.29e+11     1921.7   MultiScaleOT
    128           LogGRF  9 10   1  3.18e+12      587.9   GridOT
    128           LogGRF  9 10   1  3.18e+12      706.0   MultiScaleOT
    128           LogGRF  9  8   1  6.62e+11      584.6   GridOT
    128           LogGRF  9  8   1  6.62e+11     1912.4   MultiScaleOT
    128           LogGRF  9  4   1  3.84e+12      605.8   GridOT
    128           LogGRF  9  4   1  3.84e+12      668.3   MultiScaleOT
    128           LogGRF  9  1   1  1.03e+12      630.9   GridOT
    128           LogGRF  9  1   1  1.03e+12     1845.8   MultiScaleOT
    128           LogGRF  9  7   1  1.25e+12      680.3   GridOT
    128           LogGRF  9  7   1  1.25e+12     1973.8   MultiScaleOT
    128           LogGRF  9  6   1   1.6e+12      604.5   GridOT
    128           LogGRF  9  6   1   1.6e+12      574.6   MultiScaleOT
    128           LogGRF  9  5   1  3.01e+12      639.7   GridOT
    128           LogGRF  9  5   1  3.01e+12      718.0   MultiScaleOT
    128           LogGRF  9  3   1  3.08e+12      648.9   GridOT
    128           LogGRF  9  3   1  3.08e+12      629.0   MultiScaleOT
    128           LogGRF  9  2   1  8.29e+11      611.5   GridOT
    128           LogGRF  9  2   1  8.29e+11     1579.0   MultiScaleOT
    128           LogGRF         1                611.0   GridOT
    128           LogGRF         1               1017.0   MultiScaleOT
    128         LogitGRF 10  8   1  2.94e+11      667.6   GridOT
    128         LogitGRF 10  8   1  2.94e+11     2195.1   MultiScaleOT
    128         LogitGRF 10  4   1  3.19e+11      653.2   GridOT
    128         LogitGRF 10  4   1  3.19e+11     2129.1   MultiScaleOT
    128         LogitGRF 10  1   1  5.02e+11      653.8   GridOT
    128         LogitGRF 10  1   1  5.02e+11     2106.2   MultiScaleOT
    128         LogitGRF 10  7   1  1.57e+11      662.2   GridOT
    128         LogitGRF 10  7   1  1.57e+11     1926.2   MultiScaleOT
    128         LogitGRF 10  6   1  2.53e+11      718.4   GridOT
    128         LogitGRF 10  6   1  2.53e+11     2967.6   MultiScaleOT
    128         LogitGRF 10  5   1  4.94e+11      631.2   GridOT
    128         LogitGRF 10  5   1  4.94e+11     2397.3   MultiScaleOT
    128         LogitGRF 10  3   1   2.2e+11      694.6   GridOT
    128         LogitGRF 10  3   1   2.2e+11     2014.4   MultiScaleOT
    128         LogitGRF 10  2   1  4.09e+11      606.7   GridOT
    128         LogitGRF 10  2   1  4.09e+11     1923.5   MultiScaleOT
    128         LogitGRF 10  9   1  3.03e+11      689.7   GridOT
    128         LogitGRF 10  9   1  3.03e+11     2014.6   MultiScaleOT
    128         LogitGRF  8 10   1  2.94e+11      683.0   GridOT
    128         LogitGRF  8 10   1  2.94e+11     2090.5   MultiScaleOT
    128         LogitGRF  8  4   1  3.82e+11      678.5   GridOT
    128         LogitGRF  8  4   1  3.82e+11     2362.3   MultiScaleOT
    128         LogitGRF  8  1   1   9.3e+11      624.7   GridOT
    128         LogitGRF  8  1   1   9.3e+11     2338.8   MultiScaleOT
    128         LogitGRF  8  7   1  3.06e+11      660.7   GridOT
    128         LogitGRF  8  7   1  3.06e+11     1689.8   MultiScaleOT
    128         LogitGRF  8  6   1  7.07e+11      691.4   GridOT
    128         LogitGRF  8  6   1  7.07e+11     2565.3   MultiScaleOT
    128         LogitGRF  8  5   1  9.31e+11      639.8   GridOT
    128         LogitGRF  8  5   1  9.31e+11     2404.7   MultiScaleOT
    128         LogitGRF  8  3   1  5.43e+11      672.5   GridOT
    128         LogitGRF  8  3   1  5.43e+11     2527.9   MultiScaleOT
    128         LogitGRF  8  2   1  4.55e+11      686.6   GridOT
    128         LogitGRF  8  2   1  4.55e+11     1997.2   MultiScaleOT
    128         LogitGRF  8  9   1  5.63e+11      662.3   GridOT
    128         LogitGRF  8  9   1  5.63e+11     2868.7   MultiScaleOT
    128         LogitGRF  4 10   1  3.19e+11      603.0   GridOT
    128         LogitGRF  4 10   1  3.19e+11     2433.5   MultiScaleOT
    128         LogitGRF  4  8   1  3.82e+11      727.8   GridOT
    128         LogitGRF  4  8   1  3.82e+11     2039.9   MultiScaleOT
    128         LogitGRF  4  1   1  3.43e+11      701.4   GridOT
    128         LogitGRF  4  1   1  3.43e+11     2093.1   MultiScaleOT
    128         LogitGRF  4  7   1  3.05e+11      649.4   GridOT
    128         LogitGRF  4  7   1  3.05e+11     2242.6   MultiScaleOT
    128         LogitGRF  4  6   1  2.86e+11      622.3   GridOT
    128         LogitGRF  4  6   1  2.86e+11     2507.0   MultiScaleOT
    128         LogitGRF  4  5   1  2.57e+11      688.7   GridOT
    128         LogitGRF  4  5   1  2.57e+11     2603.5   MultiScaleOT
    128         LogitGRF  4  3   1  2.03e+11      622.5   GridOT
    128         LogitGRF  4  3   1  2.03e+11     2150.4   MultiScaleOT
    128         LogitGRF  4  2   1  3.17e+11      707.3   GridOT
    128         LogitGRF  4  2   1  3.17e+11     2293.9   MultiScaleOT
    128         LogitGRF  4  9   1  4.28e+11      634.5   GridOT
    128         LogitGRF  4  9   1  4.28e+11     1948.0   MultiScaleOT
    128         LogitGRF  1 10   1  5.02e+11      626.3   GridOT
    128         LogitGRF  1 10   1  5.02e+11     2002.2   MultiScaleOT
    128         LogitGRF  1  8   1   9.3e+11      676.6   GridOT
    128         LogitGRF  1  8   1   9.3e+11     1712.4   MultiScaleOT
    128         LogitGRF  1  4   1  3.43e+11      627.5   GridOT
    128         LogitGRF  1  4   1  3.43e+11     1942.5   MultiScaleOT
    128         LogitGRF  1  7   1  4.59e+11      726.9   GridOT
    128         LogitGRF  1  7   1  4.59e+11     1988.4   MultiScaleOT
    128         LogitGRF  1  6   1  2.38e+11      646.7   GridOT
    128         LogitGRF  1  6   1  2.38e+11     2033.4   MultiScaleOT
    128         LogitGRF  1  5   1  1.67e+11      673.6   GridOT
    128         LogitGRF  1  5   1  1.67e+11     1728.5   MultiScaleOT
    128         LogitGRF  1  3   1  1.67e+11      665.0   GridOT
    128         LogitGRF  1  3   1  1.67e+11     2117.4   MultiScaleOT
    128         LogitGRF  1  2   1  6.47e+11      723.4   GridOT
    128         LogitGRF  1  2   1  6.47e+11     1986.4   MultiScaleOT
    128         LogitGRF  1  9   1  4.68e+11      661.4   GridOT
    128         LogitGRF  1  9   1  4.68e+11     1983.3   MultiScaleOT
    128         LogitGRF  7 10   1  1.57e+11      647.1   GridOT
    128         LogitGRF  7 10   1  1.57e+11     2520.3   MultiScaleOT
    128         LogitGRF  7  8   1  3.06e+11      660.1   GridOT
    128         LogitGRF  7  8   1  3.06e+11     2233.9   MultiScaleOT
    128         LogitGRF  7  4   1  3.05e+11      691.5   GridOT
    128         LogitGRF  7  4   1  3.05e+11     2249.7   MultiScaleOT
    128         LogitGRF  7  1   1  4.59e+11      703.2   GridOT
    128         LogitGRF  7  1   1  4.59e+11     2288.7   MultiScaleOT
    128         LogitGRF  7  6   1  3.78e+11      649.6   GridOT
    128         LogitGRF  7  6   1  3.78e+11     2290.3   MultiScaleOT
    128         LogitGRF  7  5   1   5.5e+11      591.6   GridOT
    128         LogitGRF  7  5   1   5.5e+11     2392.8   MultiScaleOT
    128         LogitGRF  7  3   1  2.37e+11      696.6   GridOT
    128         LogitGRF  7  3   1  2.37e+11     1678.1   MultiScaleOT
    128         LogitGRF  7  2   1  4.99e+11      680.2   GridOT
    128         LogitGRF  7  2   1  4.99e+11     1731.3   MultiScaleOT
    128         LogitGRF  7  9   1  3.66e+11      674.9   GridOT
    128         LogitGRF  7  9   1  3.66e+11     2094.4   MultiScaleOT
    128         LogitGRF  6 10   1  2.53e+11      671.6   GridOT
    128         LogitGRF  6 10   1  2.53e+11     2894.1   MultiScaleOT
    128         LogitGRF  6  8   1  7.07e+11      677.0   GridOT
    128         LogitGRF  6  8   1  7.07e+11     3013.7   MultiScaleOT
    128         LogitGRF  6  4   1  2.86e+11      698.4   GridOT
    128         LogitGRF  6  4   1  2.86e+11     2786.6   MultiScaleOT
    128         LogitGRF  6  1   1  2.38e+11      680.7   GridOT
    128         LogitGRF  6  1   1  2.38e+11     2613.5   MultiScaleOT
    128         LogitGRF  6  7   1  3.78e+11      736.6   GridOT
    128         LogitGRF  6  7   1  3.78e+11     3143.2   MultiScaleOT
    128         LogitGRF  6  5   1  2.36e+11      651.8   GridOT
    128         LogitGRF  6  5   1  2.36e+11     2240.7   MultiScaleOT
    128         LogitGRF  6  3   1   1.6e+11      685.6   GridOT
    128         LogitGRF  6  3   1   1.6e+11     2430.8   MultiScaleOT
    128         LogitGRF  6  2   1  4.46e+11      711.5   GridOT
    128         LogitGRF  6  2   1  4.46e+11     2206.2   MultiScaleOT
    128         LogitGRF  6  9   1  3.81e+11      767.7   GridOT
    128         LogitGRF  6  9   1  3.81e+11     3255.7   MultiScaleOT
    128         LogitGRF  5 10   1  4.94e+11      635.5   GridOT
    128         LogitGRF  5 10   1  4.94e+11     2317.4   MultiScaleOT
    128         LogitGRF  5  8   1  9.31e+11      639.6   GridOT
    128         LogitGRF  5  8   1  9.31e+11     2300.4   MultiScaleOT
    128         LogitGRF  5  4   1  2.57e+11      713.3   GridOT
    128         LogitGRF  5  4   1  2.57e+11     1649.4   MultiScaleOT
    128         LogitGRF  5  1   1  1.67e+11      669.6   GridOT
    128         LogitGRF  5  1   1  1.67e+11     2079.4   MultiScaleOT
    128         LogitGRF  5  7   1   5.5e+11      564.7   GridOT
    128         LogitGRF  5  7   1   5.5e+11     2668.7   MultiScaleOT
    128         LogitGRF  5  6   1  2.36e+11      611.7   GridOT
    128         LogitGRF  5  6   1  2.36e+11     2151.8   MultiScaleOT
    128         LogitGRF  5  3   1  1.93e+11      539.0   GridOT
    128         LogitGRF  5  3   1  1.93e+11     2019.0   MultiScaleOT
    128         LogitGRF  5  2   1  4.56e+11      715.3   GridOT
    128         LogitGRF  5  2   1  4.56e+11     1867.8   MultiScaleOT
    128         LogitGRF  5  9   1  5.99e+11      678.2   GridOT
    128         LogitGRF  5  9   1  5.99e+11     2152.7   MultiScaleOT
    128         LogitGRF  3 10   1   2.2e+11      661.0   GridOT
    128         LogitGRF  3 10   1   2.2e+11     2042.3   MultiScaleOT
    128         LogitGRF  3  8   1  5.43e+11      584.7   GridOT
    128         LogitGRF  3  8   1  5.43e+11     1575.5   MultiScaleOT
    128         LogitGRF  3  4   1  2.03e+11      668.9   GridOT
    128         LogitGRF  3  4   1  2.03e+11     1695.8   MultiScaleOT
    128         LogitGRF  3  1   1  1.67e+11      643.2   GridOT
    128         LogitGRF  3  1   1  1.67e+11     2463.6   MultiScaleOT
    128         LogitGRF  3  7   1  2.37e+11      654.9   GridOT
    128         LogitGRF  3  7   1  2.37e+11     1726.8   MultiScaleOT
    128         LogitGRF  3  6   1   1.6e+11      652.5   GridOT
    128         LogitGRF  3  6   1   1.6e+11     2658.7   MultiScaleOT
    128         LogitGRF  3  5   1  1.93e+11      644.2   GridOT
    128         LogitGRF  3  5   1  1.93e+11     1908.8   MultiScaleOT
    128         LogitGRF  3  2   1  3.78e+11      714.9   GridOT
    128         LogitGRF  3  2   1  3.78e+11     2298.4   MultiScaleOT
    128         LogitGRF  3  9   1  3.61e+11      681.3   GridOT
    128         LogitGRF  3  9   1  3.61e+11     1597.7   MultiScaleOT
    128         LogitGRF  2 10   1  4.09e+11      636.5   GridOT
    128         LogitGRF  2 10   1  4.09e+11     2980.9   MultiScaleOT
    128         LogitGRF  2  8   1  4.55e+11      685.9   GridOT
    128         LogitGRF  2  8   1  4.55e+11     2013.5   MultiScaleOT
    128         LogitGRF  2  4   1  3.17e+11      768.3   GridOT
    128         LogitGRF  2  4   1  3.17e+11     2672.3   MultiScaleOT
    128         LogitGRF  2  1   1  6.47e+11      750.8   GridOT
    128         LogitGRF  2  1   1  6.47e+11     1625.5   MultiScaleOT
    128         LogitGRF  2  7   1  4.99e+11      733.3   GridOT
    128         LogitGRF  2  7   1  4.99e+11     2317.4   MultiScaleOT
    128         LogitGRF  2  6   1  4.46e+11      734.0   GridOT
    128         LogitGRF  2  6   1  4.46e+11     2542.5   MultiScaleOT
    128         LogitGRF  2  5   1  4.56e+11      758.0   GridOT
    128         LogitGRF  2  5   1  4.56e+11     1993.8   MultiScaleOT
    128         LogitGRF  2  3   1  3.78e+11      676.7   GridOT
    128         LogitGRF  2  3   1  3.78e+11     2031.2   MultiScaleOT
    128         LogitGRF  2  9   1  8.99e+11      713.2   GridOT
    128         LogitGRF  2  9   1  8.99e+11     2293.1   MultiScaleOT
    128         LogitGRF  9 10   1  3.03e+11      654.6   GridOT
    128         LogitGRF  9 10   1  3.03e+11     1962.7   MultiScaleOT
    128         LogitGRF  9  8   1  5.63e+11      689.3   GridOT
    128         LogitGRF  9  8   1  5.63e+11     2744.0   MultiScaleOT
    128         LogitGRF  9  4   1  4.28e+11      621.0   GridOT
    128         LogitGRF  9  4   1  4.28e+11     1849.4   MultiScaleOT
    128         LogitGRF  9  1   1  4.68e+11      692.7   GridOT
    128         LogitGRF  9  1   1  4.68e+11     2838.1   MultiScaleOT
    128         LogitGRF  9  7   1  3.66e+11      620.9   GridOT
    128         LogitGRF  9  7   1  3.66e+11     2158.3   MultiScaleOT
    128         LogitGRF  9  6   1  3.81e+11      670.6   GridOT
    128         LogitGRF  9  6   1  3.81e+11     2583.5   MultiScaleOT
    128         LogitGRF  9  5   1  5.99e+11      649.8   GridOT
    128         LogitGRF  9  5   1  5.99e+11     1647.5   MultiScaleOT
    128         LogitGRF  9  3   1  3.61e+11      699.3   GridOT
    128         LogitGRF  9  3   1  3.61e+11     1928.3   MultiScaleOT
    128         LogitGRF  9  2   1  8.99e+11      719.1   GridOT
    128         LogitGRF  9  2   1  8.99e+11     2053.9   MultiScaleOT
    128         LogitGRF         1                670.9   GridOT
    128         LogitGRF         1               2220.0   MultiScaleOT
    128 MicroscopyImages 10  8   1  1.48e+12      443.4   GridOT
    128 MicroscopyImages 10  8   1  1.48e+12     1653.6   MultiScaleOT
    128 MicroscopyImages 10  4   1     9e+11      543.9   GridOT
    128 MicroscopyImages 10  4   1     9e+11     1457.9   MultiScaleOT
    128 MicroscopyImages 10  1   1  8.15e+11      413.9   GridOT
    128 MicroscopyImages 10  1   1  8.15e+11     1383.3   MultiScaleOT
    128 MicroscopyImages 10  7   1  1.76e+12      384.4   GridOT
    128 MicroscopyImages 10  7   1  1.76e+12      434.1   MultiScaleOT
    128 MicroscopyImages 10  6   1  1.19e+12      452.7   GridOT
    128 MicroscopyImages 10  6   1  1.19e+12     1588.7   MultiScaleOT
    128 MicroscopyImages 10  5   1  1.54e+12      431.0   GridOT
    128 MicroscopyImages 10  5   1  1.54e+12      511.1   MultiScaleOT
    128 MicroscopyImages 10  3   1  1.01e+12      470.3   GridOT
    128 MicroscopyImages 10  3   1  1.01e+12     1335.0   MultiScaleOT
    128 MicroscopyImages 10  2   1  5.03e+11      482.7   GridOT
    128 MicroscopyImages 10  2   1  5.03e+11     1696.6   MultiScaleOT
    128 MicroscopyImages 10  9   1  2.09e+11      369.4   GridOT
    128 MicroscopyImages 10  9   1  2.09e+11     1307.1   MultiScaleOT
    128 MicroscopyImages  8 10   1  1.48e+12      432.3   GridOT
    128 MicroscopyImages  8 10   1  1.48e+12     1737.8   MultiScaleOT
    128 MicroscopyImages  8  4   1  1.27e+12      493.6   GridOT
    128 MicroscopyImages  8  4   1  1.27e+12     1530.4   MultiScaleOT
    128 MicroscopyImages  8  1   1  1.42e+12      400.6   GridOT
    128 MicroscopyImages  8  1   1  1.42e+12     1237.5   MultiScaleOT
    128 MicroscopyImages  8  7   1  4.93e+10      400.5   GridOT
    128 MicroscopyImages  8  7   1  4.92e+10     1164.4   MultiScaleOT
    128 MicroscopyImages  8  6   1   1.1e+12      470.3   GridOT
    128 MicroscopyImages  8  6   1   1.1e+12     1282.0   MultiScaleOT
    128 MicroscopyImages  8  5   1  1.45e+12      408.5   GridOT
    128 MicroscopyImages  8  5   1  1.45e+12     1293.3   MultiScaleOT
    128 MicroscopyImages  8  3   1  1.39e+12      467.0   GridOT
    128 MicroscopyImages  8  3   1  1.39e+12     1353.8   MultiScaleOT
    128 MicroscopyImages  8  2   1  1.31e+12      475.5   GridOT
    128 MicroscopyImages  8  2   1  1.31e+12     1477.6   MultiScaleOT
    128 MicroscopyImages  8  9   1     2e+12      386.4   GridOT
    128 MicroscopyImages  8  9   1     2e+12      483.9   MultiScaleOT
    128 MicroscopyImages  4 10   1     9e+11      482.1   GridOT
    128 MicroscopyImages  4 10   1     9e+11     1263.7   MultiScaleOT
    128 MicroscopyImages  4  8   1  1.27e+12      496.6   GridOT
    128 MicroscopyImages  4  8   1  1.27e+12     1588.2   MultiScaleOT
    128 MicroscopyImages  4  1   1  2.81e+11      449.3   GridOT
    128 MicroscopyImages  4  1   1  2.81e+11     1578.7   MultiScaleOT
    128 MicroscopyImages  4  7   1  1.45e+12      470.1   GridOT
    128 MicroscopyImages  4  7   1  1.45e+12     1634.9   MultiScaleOT
    128 MicroscopyImages  4  6   1  7.94e+11      528.5   GridOT
    128 MicroscopyImages  4  6   1  7.94e+11     1197.1   MultiScaleOT
    128 MicroscopyImages  4  5   1  1.09e+12      435.2   GridOT
    128 MicroscopyImages  4  5   1  1.09e+12     1434.0   MultiScaleOT
    128 MicroscopyImages  4  3   1  3.83e+10      494.0   GridOT
    128 MicroscopyImages  4  3   1  3.83e+10     1366.6   MultiScaleOT
    128 MicroscopyImages  4  2   1  3.06e+11      519.1   GridOT
    128 MicroscopyImages  4  2   1  3.06e+11     1428.5   MultiScaleOT
    128 MicroscopyImages  4  9   1  1.26e+12      403.7   GridOT
    128 MicroscopyImages  4  9   1  1.26e+12     1482.2   MultiScaleOT
    128 MicroscopyImages  1 10   1  8.15e+11      408.0   GridOT
    128 MicroscopyImages  1 10   1  8.15e+11     1076.0   MultiScaleOT
    128 MicroscopyImages  1  8   1  1.42e+12      391.9   GridOT
    128 MicroscopyImages  1  8   1  1.42e+12     1402.4   MultiScaleOT
    128 MicroscopyImages  1  4   1  2.81e+11      450.0   GridOT
    128 MicroscopyImages  1  4   1  2.81e+11     1155.4   MultiScaleOT
    128 MicroscopyImages  1  7   1  1.64e+12      334.2   GridOT
    128 MicroscopyImages  1  7   1  1.64e+12      373.7   MultiScaleOT
    128 MicroscopyImages  1  6   1  7.97e+11      403.8   GridOT
    128 MicroscopyImages  1  6   1  7.97e+11     1330.9   MultiScaleOT
    128 MicroscopyImages  1  5   1  1.12e+12      350.5   GridOT
    128 MicroscopyImages  1  5   1  1.12e+12     1296.2   MultiScaleOT
    128 MicroscopyImages  1  3   1  3.78e+11      371.7   GridOT
    128 MicroscopyImages  1  3   1  3.78e+11     1336.2   MultiScaleOT
    128 MicroscopyImages  1  2   1  8.38e+10      378.9   GridOT
    128 MicroscopyImages  1  2   1  8.38e+10      976.8   MultiScaleOT
    128 MicroscopyImages  1  9   1  1.32e+12      312.5   GridOT
    128 MicroscopyImages  1  9   1  1.32e+12     1164.5   MultiScaleOT
    128 MicroscopyImages  7 10   1  1.76e+12      422.6   GridOT
    128 MicroscopyImages  7 10   1  1.76e+12      478.7   MultiScaleOT
    128 MicroscopyImages  7  8   1  4.93e+10      383.4   GridOT
    128 MicroscopyImages  7  8   1  4.92e+10     1270.7   MultiScaleOT
    128 MicroscopyImages  7  4   1  1.45e+12      485.9   GridOT
    128 MicroscopyImages  7  4   1  1.45e+12     2046.9   MultiScaleOT
    128 MicroscopyImages  7  1   1  1.64e+12      369.7   GridOT
    128 MicroscopyImages  7  1   1  1.64e+12      390.0   MultiScaleOT
    128 MicroscopyImages  7  6   1   1.2e+12      403.2   GridOT
    128 MicroscopyImages  7  6   1   1.2e+12     1528.6   MultiScaleOT
    128 MicroscopyImages  7  5   1  1.53e+12      377.7   GridOT
    128 MicroscopyImages  7  5   1  1.53e+12      349.0   MultiScaleOT
    128 MicroscopyImages  7  3   1  1.57e+12      406.9   GridOT
    128 MicroscopyImages  7  3   1  1.57e+12      425.6   MultiScaleOT
    128 MicroscopyImages  7  2   1  1.55e+12      417.3   GridOT
    128 MicroscopyImages  7  2   1  1.55e+12      446.3   MultiScaleOT
    128 MicroscopyImages  7  9   1  2.33e+12      342.5   GridOT
    128 MicroscopyImages  7  9   1  2.33e+12      421.0   MultiScaleOT
    128 MicroscopyImages  6 10   1  1.19e+12      448.0   GridOT
    128 MicroscopyImages  6 10   1  1.19e+12     1822.1   MultiScaleOT
    128 MicroscopyImages  6  8   1   1.1e+12      448.1   GridOT
    128 MicroscopyImages  6  8   1   1.1e+12     1618.2   MultiScaleOT
    128 MicroscopyImages  6  4   1  7.94e+11      487.9   GridOT
    128 MicroscopyImages  6  4   1  7.94e+11     1690.3   MultiScaleOT
    128 MicroscopyImages  6  1   1  7.97e+11      400.9   GridOT
    128 MicroscopyImages  6  1   1  7.97e+11     1456.2   MultiScaleOT
    128 MicroscopyImages  6  7   1   1.2e+12      384.2   GridOT
    128 MicroscopyImages  6  7   1   1.2e+12     1263.1   MultiScaleOT
    128 MicroscopyImages  6  5   1  7.78e+10      421.4   GridOT
    128 MicroscopyImages  6  5   1  7.78e+10     1417.8   MultiScaleOT
    128 MicroscopyImages  6  3   1  9.71e+11      454.1   GridOT
    128 MicroscopyImages  6  3   1  9.71e+11     1367.5   MultiScaleOT
    128 MicroscopyImages  6  2   1  7.93e+11      515.3   GridOT
    128 MicroscopyImages  6  2   1  7.93e+11     1557.5   MultiScaleOT
    128 MicroscopyImages  6  9   1  1.99e+12      394.9   GridOT
    128 MicroscopyImages  6  9   1  1.99e+12      486.8   MultiScaleOT
    128 MicroscopyImages  5 10   1  1.54e+12      443.1   GridOT
    128 MicroscopyImages  5 10   1  1.54e+12      522.3   MultiScaleOT
    128 MicroscopyImages  5  8   1  1.45e+12      417.7   GridOT
    128 MicroscopyImages  5  8   1  1.45e+12     1526.9   MultiScaleOT
    128 MicroscopyImages  5  4   1  1.09e+12      457.6   GridOT
    128 MicroscopyImages  5  4   1  1.09e+12     1529.6   MultiScaleOT
    128 MicroscopyImages  5  1   1  1.12e+12      352.3   GridOT
    128 MicroscopyImages  5  1   1  1.12e+12     1267.7   MultiScaleOT
    128 MicroscopyImages  5  7   1  1.53e+12      346.0   GridOT
    128 MicroscopyImages  5  7   1  1.53e+12      370.7   MultiScaleOT
    128 MicroscopyImages  5  6   1  7.78e+10      394.3   GridOT
    128 MicroscopyImages  5  6   1  7.78e+10     1183.3   MultiScaleOT
    128 MicroscopyImages  5  3   1  1.26e+12      393.1   GridOT
    128 MicroscopyImages  5  3   1  1.26e+12     1694.5   MultiScaleOT
    128 MicroscopyImages  5  2   1  1.14e+12      465.0   GridOT
    128 MicroscopyImages  5  2   1  1.14e+12     1578.1   MultiScaleOT
    128 MicroscopyImages  5  9   1  2.41e+12      347.5   GridOT
    128 MicroscopyImages  5  9   1  2.41e+12      456.6   MultiScaleOT
    128 MicroscopyImages  3 10   1  1.01e+12      441.8   GridOT
    128 MicroscopyImages  3 10   1  1.01e+12     1381.3   MultiScaleOT
    128 MicroscopyImages  3  8   1  1.39e+12      419.3   GridOT
    128 MicroscopyImages  3  8   1  1.39e+12     1342.0   MultiScaleOT
    128 MicroscopyImages  3  4   1  3.83e+10      410.2   GridOT
    128 MicroscopyImages  3  4   1  3.83e+10     1133.9   MultiScaleOT
    128 MicroscopyImages  3  1   1  3.78e+11      422.9   GridOT
    128 MicroscopyImages  3  1   1  3.78e+11     1067.6   MultiScaleOT
    128 MicroscopyImages  3  7   1  1.57e+12      362.1   GridOT
    128 MicroscopyImages  3  7   1  1.57e+12      410.1   MultiScaleOT
    128 MicroscopyImages  3  6   1  9.71e+11      449.0   GridOT
    128 MicroscopyImages  3  6   1  9.71e+11     1429.6   MultiScaleOT
    128 MicroscopyImages  3  5   1  1.26e+12      400.6   GridOT
    128 MicroscopyImages  3  5   1  1.26e+12     1263.2   MultiScaleOT
    128 MicroscopyImages  3  2   1  4.11e+11      434.6   GridOT
    128 MicroscopyImages  3  2   1  4.11e+11     1308.6   MultiScaleOT
    128 MicroscopyImages  3  9   1   1.3e+12      367.0   GridOT
    128 MicroscopyImages  3  9   1   1.3e+12     1397.3   MultiScaleOT
    128 MicroscopyImages  2 10   1  5.03e+11      450.9   GridOT
    128 MicroscopyImages  2 10   1  5.03e+11     1483.6   MultiScaleOT
    128 MicroscopyImages  2  8   1  1.31e+12      472.1   GridOT
    128 MicroscopyImages  2  8   1  1.31e+12     1317.8   MultiScaleOT
    128 MicroscopyImages  2  4   1  3.06e+11      550.4   GridOT
    128 MicroscopyImages  2  4   1  3.06e+11     1479.2   MultiScaleOT
    128 MicroscopyImages  2  1   1  8.38e+10      377.6   GridOT
    128 MicroscopyImages  2  1   1  8.38e+10     1114.6   MultiScaleOT
    128 MicroscopyImages  2  7   1  1.55e+12      396.0   GridOT
    128 MicroscopyImages  2  7   1  1.55e+12      445.0   MultiScaleOT
    128 MicroscopyImages  2  6   1  7.93e+11      467.6   GridOT
    128 MicroscopyImages  2  6   1  7.93e+11     1817.9   MultiScaleOT
    128 MicroscopyImages  2  5   1  1.14e+12      419.7   GridOT
    128 MicroscopyImages  2  5   1  1.14e+12     1312.6   MultiScaleOT
    128 MicroscopyImages  2  3   1  4.11e+11      490.9   GridOT
    128 MicroscopyImages  2  3   1  4.11e+11     1322.2   MultiScaleOT
    128 MicroscopyImages  2  9   1  9.28e+11      400.3   GridOT
    128 MicroscopyImages  2  9   1  9.28e+11     1606.7   MultiScaleOT
    128 MicroscopyImages  9 10   1  2.09e+11      383.6   GridOT
    128 MicroscopyImages  9 10   1  2.09e+11      999.2   MultiScaleOT
    128 MicroscopyImages  9  8   1     2e+12      368.7   GridOT
    128 MicroscopyImages  9  8   1     2e+12      413.9   MultiScaleOT
    128 MicroscopyImages  9  4   1  1.26e+12      432.1   GridOT
    128 MicroscopyImages  9  4   1  1.26e+12     1521.1   MultiScaleOT
    128 MicroscopyImages  9  1   1  1.32e+12      336.3   GridOT
    128 MicroscopyImages  9  1   1  1.32e+12     1377.7   MultiScaleOT
    128 MicroscopyImages  9  7   1  2.33e+12      327.0   GridOT
    128 MicroscopyImages  9  7   1  2.33e+12      390.4   MultiScaleOT
    128 MicroscopyImages  9  6   1  1.99e+12      425.8   GridOT
    128 MicroscopyImages  9  6   1  1.99e+12      478.6   MultiScaleOT
    128 MicroscopyImages  9  5   1  2.41e+12      340.8   GridOT
    128 MicroscopyImages  9  5   1  2.41e+12      396.8   MultiScaleOT
    128 MicroscopyImages  9  3   1   1.3e+12      362.2   GridOT
    128 MicroscopyImages  9  3   1   1.3e+12     1328.7   MultiScaleOT
    128 MicroscopyImages  9  2   1  9.28e+11      430.4   GridOT
    128 MicroscopyImages  9  2   1  9.28e+11     1752.7   MultiScaleOT
    128 MicroscopyImages         1                421.4   GridOT
    128 MicroscopyImages         1               1194.1   MultiScaleOT
    128           Shapes 10  8   1  5.93e+11      514.7   GridOT
    128           Shapes 10  8   1  5.93e+11     4325.3   MultiScaleOT
    128           Shapes 10  4   1  5.24e+11      510.3   GridOT
    128           Shapes 10  4   1  5.24e+11     2980.2   MultiScaleOT
    128           Shapes 10  1   1  6.61e+10      623.9   GridOT
    128           Shapes 10  1   1  6.61e+10     3082.5   MultiScaleOT
    128           Shapes 10  7   1  8.38e+11      636.7   GridOT
    128           Shapes 10  7   1  8.38e+11     4575.4   MultiScaleOT
    128           Shapes 10  6   1  1.42e+12      587.4   GridOT
    128           Shapes 10  6   1  1.42e+12     6363.7   MultiScaleOT
    128           Shapes 10  5   1     3e+11      542.7   GridOT
    128           Shapes 10  5   1     3e+11     2751.0   MultiScaleOT
    128           Shapes 10  3   1  8.52e+10      610.8   GridOT
    128           Shapes 10  3   1  8.52e+10     3725.9   MultiScaleOT
    128           Shapes 10  2   1  8.29e+11      436.7   GridOT
    128           Shapes 10  2   1  8.29e+11     3838.4   MultiScaleOT
    128           Shapes 10  9   1  2.11e+11      673.3   GridOT
    128           Shapes 10  9   1  2.11e+11     5402.7   MultiScaleOT
    128           Shapes  8 10   1  5.93e+11      599.1   GridOT
    128           Shapes  8 10   1  5.93e+11     4786.8   MultiScaleOT
    128           Shapes  8  4   1  8.05e+10      444.7   GridOT
    128           Shapes  8  4   1  8.05e+10     2156.4   MultiScaleOT
    128           Shapes  8  1   1  4.22e+11      487.7   GridOT
    128           Shapes  8  1   1  4.22e+11     2398.1   MultiScaleOT
    128           Shapes  8  7   1  5.58e+11      596.7   GridOT
    128           Shapes  8  7   1  5.58e+11     5101.9   MultiScaleOT
    128           Shapes  8  6   1  9.95e+11      526.1   GridOT
    128           Shapes  8  6   1  9.95e+11     3245.6   MultiScaleOT
    128           Shapes  8  5   1  3.83e+11      414.7   GridOT
    128           Shapes  8  5   1  3.83e+11     2765.2   MultiScaleOT
    128           Shapes  8  3   1  4.36e+11      558.6   GridOT
    128           Shapes  8  3   1  4.36e+11     3620.4   MultiScaleOT
    128           Shapes  8  2   1  1.59e+11      457.4   GridOT
    128           Shapes  8  2   1  1.59e+11     2461.2   MultiScaleOT
    128           Shapes  8  9   1  5.63e+11      845.6   GridOT
    128           Shapes  8  9   1  5.63e+11     3644.0   MultiScaleOT
    128           Shapes  4 10   1  5.24e+11      548.9   GridOT
    128           Shapes  4 10   1  5.24e+11     3451.5   MultiScaleOT
    128           Shapes  4  8   1  8.05e+10      400.8   GridOT
    128           Shapes  4  8   1  8.05e+10     2027.8   MultiScaleOT
    128           Shapes  4  1   1   3.5e+11      442.6   GridOT
    128           Shapes  4  1   1   3.5e+11     1148.1   MultiScaleOT
    128           Shapes  4  7   1  4.85e+11      519.1   GridOT
    128           Shapes  4  7   1  4.85e+11     2673.4   MultiScaleOT
    128           Shapes  4  6   1  9.11e+11      503.2   GridOT
    128           Shapes  4  6   1  9.11e+11     2810.4   MultiScaleOT
    128           Shapes  4  5   1  4.75e+11      491.8   GridOT
    128           Shapes  4  5   1  4.75e+11     1703.6   MultiScaleOT
    128           Shapes  4  3   1  3.66e+11      468.1   GridOT
    128           Shapes  4  3   1  3.66e+11     2763.9   MultiScaleOT
    128           Shapes  4  2   1  7.87e+10      422.0   GridOT
    128           Shapes  4  2   1  7.87e+10     2860.4   MultiScaleOT
    128           Shapes  4  9   1  4.97e+11      892.2   GridOT
    128           Shapes  4  9   1  4.97e+11     5901.2   MultiScaleOT
    128           Shapes  1 10   1  6.61e+10      586.7   GridOT
    128           Shapes  1 10   1  6.61e+10     1454.3   MultiScaleOT
    128           Shapes  1  8   1  4.22e+11      454.7   GridOT
    128           Shapes  1  8   1  4.22e+11     2163.9   MultiScaleOT
    128           Shapes  1  4   1   3.5e+11      475.0   GridOT
    128           Shapes  1  4   1   3.5e+11     1245.6   MultiScaleOT
    128           Shapes  1  7   1  6.83e+11      519.5   GridOT
    128           Shapes  1  7   1  6.83e+11     1457.1   MultiScaleOT
    128           Shapes  1  6   1  1.24e+12      361.3   GridOT
    128           Shapes  1  6   1  1.24e+12      953.6   MultiScaleOT
    128           Shapes  1  5   1  2.47e+11      484.2   GridOT
    128           Shapes  1  5   1  2.47e+11     2407.2   MultiScaleOT
    128           Shapes  1  3   1   2.5e+10      621.9   GridOT
    128           Shapes  1  3   1   2.5e+10     3047.5   MultiScaleOT
    128           Shapes  1  2   1   6.3e+11      353.7   GridOT
    128           Shapes  1  2   1   6.3e+11      772.8   MultiScaleOT
    128           Shapes  1  9   1  1.87e+11      743.3   GridOT
    128           Shapes  1  9   1  1.87e+11     4951.7   MultiScaleOT
    128           Shapes  7 10   1  8.38e+11      731.5   GridOT
    128           Shapes  7 10   1  8.38e+11     3681.8   MultiScaleOT
    128           Shapes  7  8   1  5.58e+11      544.9   GridOT
    128           Shapes  7  8   1  5.58e+11     2968.9   MultiScaleOT
    128           Shapes  7  4   1  4.85e+11      577.5   GridOT
    128           Shapes  7  4   1  4.85e+11     2271.2   MultiScaleOT
    128           Shapes  7  1   1  6.83e+11      522.7   GridOT
    128           Shapes  7  1   1  6.83e+11     1514.3   MultiScaleOT
    128           Shapes  7  6   1  2.67e+12      576.7   GridOT
    128           Shapes  7  6   1  2.67e+12      643.4   MultiScaleOT
    128           Shapes  7  5   1  8.25e+11      563.2   GridOT
    128           Shapes  7  5   1  8.25e+11     4174.1   MultiScaleOT
    128           Shapes  7  3   1     7e+11      635.9   GridOT
    128           Shapes  7  3   1     7e+11     2654.3   MultiScaleOT
    128           Shapes  7  2   1  6.24e+11      496.6   GridOT
    128           Shapes  7  2   1  6.24e+11     4058.1   MultiScaleOT
    128           Shapes  7  9   1   8.4e+11      827.5   GridOT
    128           Shapes  7  9   1   8.4e+11     4683.7   MultiScaleOT
    128           Shapes  6 10   1  1.42e+12      667.8   GridOT
    128           Shapes  6 10   1  1.42e+12     3653.7   MultiScaleOT
    128           Shapes  6  8   1  9.95e+11      576.0   GridOT
    128           Shapes  6  8   1  9.95e+11     5513.2   MultiScaleOT
    128           Shapes  6  4   1  9.11e+11      556.9   GridOT
    128           Shapes  6  4   1  9.11e+11     2744.5   MultiScaleOT
    128           Shapes  6  1   1  1.24e+12      328.5   GridOT
    128           Shapes  6  1   1  1.24e+12     1268.0   MultiScaleOT
    128           Shapes  6  7   1  2.67e+12      590.3   GridOT
    128           Shapes  6  7   1  2.67e+12      576.3   MultiScaleOT
    128           Shapes  6  5   1  1.39e+12      590.3   GridOT
    128           Shapes  6  5   1  1.39e+12     4842.2   MultiScaleOT
    128           Shapes  6  3   1  1.26e+12      392.7   GridOT
    128           Shapes  6  3   1  1.26e+12     2317.3   MultiScaleOT
    128           Shapes  6  2   1  9.86e+11      465.6   GridOT
    128           Shapes  6  2   1  9.86e+11     2765.9   MultiScaleOT
    128           Shapes  6  9   1  1.37e+12      569.6   GridOT
    128           Shapes  6  9   1  1.37e+12     2650.6   MultiScaleOT
    128           Shapes  5 10   1     3e+11      583.6   GridOT
    128           Shapes  5 10   1     3e+11     2473.9   MultiScaleOT
    128           Shapes  5  8   1  3.83e+11      402.1   GridOT
    128           Shapes  5  8   1  3.83e+11     2142.5   MultiScaleOT
    128           Shapes  5  4   1  4.75e+11      558.6   GridOT
    128           Shapes  5  4   1  4.75e+11     2967.5   MultiScaleOT
    128           Shapes  5  1   1  2.47e+11      506.3   GridOT
    128           Shapes  5  1   1  2.47e+11     2385.0   MultiScaleOT
    128           Shapes  5  7   1  8.25e+11      573.4   GridOT
    128           Shapes  5  7   1  8.25e+11     5492.5   MultiScaleOT
    128           Shapes  5  6   1  1.39e+12      812.8   GridOT
    128           Shapes  5  6   1  1.39e+12     8880.7   MultiScaleOT
    128           Shapes  5  3   1  2.65e+11      605.5   GridOT
    128           Shapes  5  3   1  2.65e+11     5368.0   MultiScaleOT
    128           Shapes  5  2   1  8.19e+11      492.6   GridOT
    128           Shapes  5  2   1  8.19e+11     4351.8   MultiScaleOT
    128           Shapes  5  9   1  4.39e+11      916.3   GridOT
    128           Shapes  5  9   1  4.39e+11     6069.9   MultiScaleOT
    128           Shapes  3 10   1  8.52e+10      529.2   GridOT
    128           Shapes  3 10   1  8.52e+10     3700.4   MultiScaleOT
    128           Shapes  3  8   1  4.36e+11      517.3   GridOT
    128           Shapes  3  8   1  4.36e+11     2400.3   MultiScaleOT
    128           Shapes  3  4   1  3.66e+11      500.8   GridOT
    128           Shapes  3  4   1  3.66e+11     2314.2   MultiScaleOT
    128           Shapes  3  1   1   2.5e+10      652.3   GridOT
    128           Shapes  3  1   1   2.5e+10     2992.0   MultiScaleOT
    128           Shapes  3  7   1     7e+11      618.7   GridOT
    128           Shapes  3  7   1     7e+11     2021.2   MultiScaleOT
    128           Shapes  3  6   1  1.26e+12      507.6   GridOT
    128           Shapes  3  6   1  1.26e+12     1861.1   MultiScaleOT
    128           Shapes  3  5   1  2.65e+11      545.0   GridOT
    128           Shapes  3  5   1  2.65e+11     2828.0   MultiScaleOT
    128           Shapes  3  2   1  6.45e+11      393.8   GridOT
    128           Shapes  3  2   1  6.45e+11     1847.8   MultiScaleOT
    128           Shapes  3  9   1  2.03e+11      628.6   GridOT
    128           Shapes  3  9   1  2.03e+11     2557.5   MultiScaleOT
    128           Shapes  2 10   1  8.29e+11      410.2   GridOT
    128           Shapes  2 10   1  8.29e+11     2789.1   MultiScaleOT
    128           Shapes  2  8   1  1.59e+11      462.0   GridOT
    128           Shapes  2  8   1  1.59e+11     2090.7   MultiScaleOT
    128           Shapes  2  4   1  7.87e+10      468.6   GridOT
    128           Shapes  2  4   1  7.87e+10     1566.2   MultiScaleOT
    128           Shapes  2  1   1   6.3e+11      364.6   GridOT
    128           Shapes  2  1   1   6.3e+11      879.4   MultiScaleOT
    128           Shapes  2  7   1  6.24e+11      526.8   GridOT
    128           Shapes  2  7   1  6.24e+11     2310.2   MultiScaleOT
    128           Shapes  2  6   1  9.86e+11      506.8   GridOT
    128           Shapes  2  6   1  9.86e+11     2894.6   MultiScaleOT
    128           Shapes  2  5   1  8.19e+11      521.2   GridOT
    128           Shapes  2  5   1  8.19e+11     2318.8   MultiScaleOT
    128           Shapes  2  3   1  6.45e+11      387.8   GridOT
    128           Shapes  2  3   1  6.45e+11     1740.9   MultiScaleOT
    128           Shapes  2  9   1  7.46e+11      546.1   GridOT
    128           Shapes  2  9   1  7.46e+11     2780.7   MultiScaleOT
    128           Shapes  9 10   1  2.11e+11      598.0   GridOT
    128           Shapes  9 10   1  2.11e+11     3837.0   MultiScaleOT
    128           Shapes  9  8   1  5.63e+11      847.3   GridOT
    128           Shapes  9  8   1  5.63e+11     4505.0   MultiScaleOT
    128           Shapes  9  4   1  4.97e+11      748.1   GridOT
    128           Shapes  9  4   1  4.97e+11     3884.2   MultiScaleOT
    128           Shapes  9  1   1  1.87e+11      599.7   GridOT
    128           Shapes  9  1   1  1.87e+11     3948.9   MultiScaleOT
    128           Shapes  9  7   1   8.4e+11      862.3   GridOT
    128           Shapes  9  7   1   8.4e+11     4867.9   MultiScaleOT
    128           Shapes  9  6   1  1.37e+12      524.6   GridOT
    128           Shapes  9  6   1  1.37e+12     2527.0   MultiScaleOT
    128           Shapes  9  5   1  4.39e+11      905.0   GridOT
    128           Shapes  9  5   1  4.39e+11     5962.4   MultiScaleOT
    128           Shapes  9  3   1  2.03e+11      534.3   GridOT
    128           Shapes  9  3   1  2.03e+11     2919.8   MultiScaleOT
    128           Shapes  9  2   1  7.46e+11      521.8   GridOT
    128           Shapes  9  2   1  7.46e+11     2862.6   MultiScaleOT
    128           Shapes         1                558.3   GridOT
    128           Shapes         1               3126.0   MultiScaleOT
    128       WhiteNoise 10  8   1  1.63e+09      639.9   GridOT
    128       WhiteNoise 10  8   1  1.63e+09     1668.4   MultiScaleOT
    128       WhiteNoise 10  4   1  1.42e+09      572.2   GridOT
    128       WhiteNoise 10  4   1  1.42e+09     1419.2   MultiScaleOT
    128       WhiteNoise 10  1   1  1.37e+09      511.5   GridOT
    128       WhiteNoise 10  1   1  1.37e+09     1763.4   MultiScaleOT
    128       WhiteNoise 10  7   1  1.47e+09      624.1   GridOT
    128       WhiteNoise 10  7   1  1.47e+09     1328.1   MultiScaleOT
    128       WhiteNoise 10  6   1  1.69e+09      723.4   GridOT
    128       WhiteNoise 10  6   1  1.69e+09     1746.0   MultiScaleOT
    128       WhiteNoise 10  5   1  1.53e+09      609.7   GridOT
    128       WhiteNoise 10  5   1  1.53e+09     1437.6   MultiScaleOT
    128       WhiteNoise 10  3   1  1.56e+09      641.1   GridOT
    128       WhiteNoise 10  3   1  1.56e+09     1451.5   MultiScaleOT
    128       WhiteNoise 10  2   1  1.69e+09      576.5   GridOT
    128       WhiteNoise 10  2   1  1.69e+09     1447.4   MultiScaleOT
    128       WhiteNoise 10  9   1  1.35e+09      490.3   GridOT
    128       WhiteNoise 10  9   1  1.35e+09     1465.3   MultiScaleOT
    128       WhiteNoise  8 10   1  1.63e+09      621.8   GridOT
    128       WhiteNoise  8 10   1  1.63e+09     1415.3   MultiScaleOT
    128       WhiteNoise  8  4   1  1.83e+09      691.8   GridOT
    128       WhiteNoise  8  4   1  1.83e+09     1889.7   MultiScaleOT
    128       WhiteNoise  8  1   1  1.91e+09      748.8   GridOT
    128       WhiteNoise  8  1   1  1.91e+09     1578.8   MultiScaleOT
    128       WhiteNoise  8  7   1  1.66e+09      674.3   GridOT
    128       WhiteNoise  8  7   1  1.66e+09     1462.0   MultiScaleOT
    128       WhiteNoise  8  6   1   1.7e+09      747.6   GridOT
    128       WhiteNoise  8  6   1   1.7e+09     1784.3   MultiScaleOT
    128       WhiteNoise  8  5   1  1.71e+09      737.2   GridOT
    128       WhiteNoise  8  5   1  1.71e+09     1454.1   MultiScaleOT
    128       WhiteNoise  8  3   1  1.52e+09      640.2   GridOT
    128       WhiteNoise  8  3   1  1.52e+09     1523.0   MultiScaleOT
    128       WhiteNoise  8  2   1  2.16e+09      732.8   GridOT
    128       WhiteNoise  8  2   1  2.16e+09     1514.0   MultiScaleOT
    128       WhiteNoise  8  9   1  1.74e+09      559.5   GridOT
    128       WhiteNoise  8  9   1  1.74e+09     1448.6   MultiScaleOT
    128       WhiteNoise  4 10   1  1.42e+09      589.0   GridOT
    128       WhiteNoise  4 10   1  1.42e+09     1563.4   MultiScaleOT
    128       WhiteNoise  4  8   1  1.83e+09      700.8   GridOT
    128       WhiteNoise  4  8   1  1.83e+09     1757.6   MultiScaleOT
    128       WhiteNoise  4  1   1   1.3e+09      460.5   GridOT
    128       WhiteNoise  4  1   1   1.3e+09     1380.0   MultiScaleOT
    128       WhiteNoise  4  7   1  1.43e+09      552.7   GridOT
    128       WhiteNoise  4  7   1  1.43e+09     1630.9   MultiScaleOT
    128       WhiteNoise  4  6   1  1.78e+09      753.4   GridOT
    128       WhiteNoise  4  6   1  1.78e+09     1819.8   MultiScaleOT
    128       WhiteNoise  4  5   1  1.53e+09      540.2   GridOT
    128       WhiteNoise  4  5   1  1.53e+09     1447.3   MultiScaleOT
    128       WhiteNoise  4  3   1  1.69e+09      736.2   GridOT
    128       WhiteNoise  4  3   1  1.69e+09     1511.8   MultiScaleOT
    128       WhiteNoise  4  2   1  1.62e+09      573.7   GridOT
    128       WhiteNoise  4  2   1  1.62e+09     1446.2   MultiScaleOT
    128       WhiteNoise  4  9   1  1.36e+09      578.9   GridOT
    128       WhiteNoise  4  9   1  1.36e+09     1434.0   MultiScaleOT
    128       WhiteNoise  1 10   1  1.37e+09      461.2   GridOT
    128       WhiteNoise  1 10   1  1.37e+09     1323.6   MultiScaleOT
    128       WhiteNoise  1  8   1  1.91e+09      736.1   GridOT
    128       WhiteNoise  1  8   1  1.91e+09     1361.6   MultiScaleOT
    128       WhiteNoise  1  4   1   1.3e+09      504.9   GridOT
    128       WhiteNoise  1  4   1   1.3e+09     1418.8   MultiScaleOT
    128       WhiteNoise  1  7   1  1.43e+09      529.1   GridOT
    128       WhiteNoise  1  7   1  1.43e+09     1817.9   MultiScaleOT
    128       WhiteNoise  1  6   1  1.71e+09      781.7   GridOT
    128       WhiteNoise  1  6   1  1.71e+09     1696.4   MultiScaleOT
    128       WhiteNoise  1  5   1  1.48e+09      591.0   GridOT
    128       WhiteNoise  1  5   1  1.48e+09     1643.6   MultiScaleOT
    128       WhiteNoise  1  3   1  1.52e+09      592.2   GridOT
    128       WhiteNoise  1  3   1  1.52e+09     1879.6   MultiScaleOT
    128       WhiteNoise  1  2   1  1.44e+09      545.6   GridOT
    128       WhiteNoise  1  2   1  1.44e+09     1319.9   MultiScaleOT
    128       WhiteNoise  1  9   1  1.35e+09      504.6   GridOT
    128       WhiteNoise  1  9   1  1.35e+09     1395.2   MultiScaleOT
    128       WhiteNoise  7 10   1  1.47e+09      660.8   GridOT
    128       WhiteNoise  7 10   1  1.47e+09     1721.6   MultiScaleOT
    128       WhiteNoise  7  8   1  1.66e+09      675.8   GridOT
    128       WhiteNoise  7  8   1  1.66e+09     1456.2   MultiScaleOT
    128       WhiteNoise  7  4   1  1.43e+09      521.7   GridOT
    128       WhiteNoise  7  4   1  1.43e+09     1534.3   MultiScaleOT
    128       WhiteNoise  7  1   1  1.43e+09      538.6   GridOT
    128       WhiteNoise  7  1   1  1.43e+09     1773.1   MultiScaleOT
    128       WhiteNoise  7  6   1  1.61e+09      613.5   GridOT
    128       WhiteNoise  7  6   1  1.61e+09     1699.1   MultiScaleOT
    128       WhiteNoise  7  5   1  1.48e+09      604.9   GridOT
    128       WhiteNoise  7  5   1  1.48e+09     1661.3   MultiScaleOT
    128       WhiteNoise  7  3   1  1.56e+09      718.8   GridOT
    128       WhiteNoise  7  3   1  1.56e+09     1492.3   MultiScaleOT
    128       WhiteNoise  7  2   1  1.84e+09      670.3   GridOT
    128       WhiteNoise  7  2   1  1.84e+09     1502.6   MultiScaleOT
    128       WhiteNoise  7  9   1  1.54e+09      613.8   GridOT
    128       WhiteNoise  7  9   1  1.54e+09     1537.5   MultiScaleOT
    128       WhiteNoise  6 10   1  1.69e+09      776.2   GridOT
    128       WhiteNoise  6 10   1  1.69e+09     1481.0   MultiScaleOT
    128       WhiteNoise  6  8   1   1.7e+09      765.5   GridOT
    128       WhiteNoise  6  8   1   1.7e+09     1545.2   MultiScaleOT
    128       WhiteNoise  6  4   1  1.78e+09      779.3   GridOT
    128       WhiteNoise  6  4   1  1.78e+09     1537.4   MultiScaleOT
    128       WhiteNoise  6  1   1  1.71e+09      767.2   GridOT
    128       WhiteNoise  6  1   1  1.71e+09     1348.1   MultiScaleOT
    128       WhiteNoise  6  7   1  1.61e+09      651.8   GridOT
    128       WhiteNoise  6  7   1  1.61e+09     1434.1   MultiScaleOT
    128       WhiteNoise  6  5   1  1.57e+09      530.5   GridOT
    128       WhiteNoise  6  5   1  1.57e+09     1607.8   MultiScaleOT
    128       WhiteNoise  6  3   1  1.36e+09      483.8   GridOT
    128       WhiteNoise  6  3   1  1.36e+09     1317.7   MultiScaleOT
    128       WhiteNoise  6  2   1  2.02e+09      803.8   GridOT
    128       WhiteNoise  6  2   1  2.02e+09     1511.5   MultiScaleOT
    128       WhiteNoise  6  9   1  1.87e+09      781.7   GridOT
    128       WhiteNoise  6  9   1  1.87e+09     1552.5   MultiScaleOT
    128       WhiteNoise  5 10   1  1.53e+09      685.2   GridOT
    128       WhiteNoise  5 10   1  1.53e+09     1429.1   MultiScaleOT
    128       WhiteNoise  5  8   1  1.71e+09      715.5   GridOT
    128       WhiteNoise  5  8   1  1.71e+09     1483.6   MultiScaleOT
    128       WhiteNoise  5  4   1  1.53e+09      517.8   GridOT
    128       WhiteNoise  5  4   1  1.53e+09     1472.5   MultiScaleOT
    128       WhiteNoise  5  1   1  1.48e+09      610.7   GridOT
    128       WhiteNoise  5  1   1  1.48e+09     1686.2   MultiScaleOT
    128       WhiteNoise  5  7   1  1.48e+09      625.2   GridOT
    128       WhiteNoise  5  7   1  1.48e+09     1597.3   MultiScaleOT
    128       WhiteNoise  5  6   1  1.57e+09      531.2   GridOT
    128       WhiteNoise  5  6   1  1.57e+09     1434.5   MultiScaleOT
    128       WhiteNoise  5  3   1  1.64e+09      570.5   GridOT
    128       WhiteNoise  5  3   1  1.64e+09     1460.3   MultiScaleOT
    128       WhiteNoise  5  2   1  2.02e+09      681.3   GridOT
    128       WhiteNoise  5  2   1  2.02e+09     1766.7   MultiScaleOT
    128       WhiteNoise  5  9   1  1.43e+09      640.9   GridOT
    128       WhiteNoise  5  9   1  1.43e+09     1487.1   MultiScaleOT
    128       WhiteNoise  3 10   1  1.56e+09      645.3   GridOT
    128       WhiteNoise  3 10   1  1.56e+09     1671.0   MultiScaleOT
    128       WhiteNoise  3  8   1  1.52e+09      638.9   GridOT
    128       WhiteNoise  3  8   1  1.52e+09     1434.2   MultiScaleOT
    128       WhiteNoise  3  4   1  1.69e+09      693.8   GridOT
    128       WhiteNoise  3  4   1  1.69e+09     1455.5   MultiScaleOT
    128       WhiteNoise  3  1   1  1.52e+09      685.8   GridOT
    128       WhiteNoise  3  1   1  1.52e+09     1463.2   MultiScaleOT
    128       WhiteNoise  3  7   1  1.56e+09      633.1   GridOT
    128       WhiteNoise  3  7   1  1.56e+09     1525.7   MultiScaleOT
    128       WhiteNoise  3  6   1  1.36e+09      525.3   GridOT
    128       WhiteNoise  3  6   1  1.36e+09     1406.3   MultiScaleOT
    128       WhiteNoise  3  5   1  1.64e+09      560.0   GridOT
    128       WhiteNoise  3  5   1  1.64e+09     1723.8   MultiScaleOT
    128       WhiteNoise  3  2   1  1.64e+09      654.1   GridOT
    128       WhiteNoise  3  2   1  1.64e+09     1628.4   MultiScaleOT
    128       WhiteNoise  3  9   1  1.68e+09      692.1   GridOT
    128       WhiteNoise  3  9   1  1.68e+09     1333.1   MultiScaleOT
    128       WhiteNoise  2 10   1  1.69e+09      608.9   GridOT
    128       WhiteNoise  2 10   1  1.69e+09     1531.9   MultiScaleOT
    128       WhiteNoise  2  8   1  2.16e+09      753.9   GridOT
    128       WhiteNoise  2  8   1  2.16e+09     1776.5   MultiScaleOT
    128       WhiteNoise  2  4   1  1.62e+09      541.2   GridOT
    128       WhiteNoise  2  4   1  1.62e+09     1403.4   MultiScaleOT
    128       WhiteNoise  2  1   1  1.44e+09      480.5   GridOT
    128       WhiteNoise  2  1   1  1.44e+09     1424.5   MultiScaleOT
    128       WhiteNoise  2  7   1  1.84e+09      591.3   GridOT
    128       WhiteNoise  2  7   1  1.84e+09     1817.4   MultiScaleOT
    128       WhiteNoise  2  6   1  2.02e+09      749.4   GridOT
    128       WhiteNoise  2  6   1  2.02e+09     1966.5   MultiScaleOT
    128       WhiteNoise  2  5   1  2.02e+09      622.7   GridOT
    128       WhiteNoise  2  5   1  2.02e+09     1765.7   MultiScaleOT
    128       WhiteNoise  2  3   1  1.64e+09      658.2   GridOT
    128       WhiteNoise  2  3   1  1.64e+09     1603.9   MultiScaleOT
    128       WhiteNoise  2  9   1  1.55e+09      578.5   GridOT
    128       WhiteNoise  2  9   1  1.55e+09     1352.7   MultiScaleOT
    128       WhiteNoise  9 10   1  1.35e+09      479.5   GridOT
    128       WhiteNoise  9 10   1  1.35e+09     1330.0   MultiScaleOT
    128       WhiteNoise  9  8   1  1.74e+09      612.6   GridOT
    128       WhiteNoise  9  8   1  1.74e+09     1422.6   MultiScaleOT
    128       WhiteNoise  9  4   1  1.36e+09      560.0   GridOT
    128       WhiteNoise  9  4   1  1.36e+09     1535.9   MultiScaleOT
    128       WhiteNoise  9  1   1  1.35e+09      485.5   GridOT
    128       WhiteNoise  9  1   1  1.35e+09     1387.7   MultiScaleOT
    128       WhiteNoise  9  7   1  1.54e+09      608.7   GridOT
    128       WhiteNoise  9  7   1  1.54e+09     1435.6   MultiScaleOT
    128       WhiteNoise  9  6   1  1.87e+09      781.5   GridOT
    128       WhiteNoise  9  6   1  1.87e+09     1402.4   MultiScaleOT
    128       WhiteNoise  9  5   1  1.43e+09      580.2   GridOT
    128       WhiteNoise  9  5   1  1.43e+09     1596.7   MultiScaleOT
    128       WhiteNoise  9  3   1  1.68e+09      703.1   GridOT
    128       WhiteNoise  9  3   1  1.68e+09     1542.9   MultiScaleOT
    128       WhiteNoise  9  2   1  1.55e+09      558.4   GridOT
    128       WhiteNoise  9  2   1  1.55e+09     1456.9   MultiScaleOT
    128       WhiteNoise         1                627.7   GridOT
    128       WhiteNoise         1               1539.7   MultiScaleOT


==> data/benchmark_output_detailed_32_270225.txt <==
10 runs per pair; resolution = 32
    dim            class  i  j opt       obj  time [ms]
-------------------------------------------------------
     32    CauchyDensity  5  1   1  1.79e+10        4.8   GridOT
     32    CauchyDensity  5  1   1  1.79e+10       14.5   MultiScaleOT
     32    CauchyDensity  5  7   1  1.17e+10        7.0   GridOT
     32    CauchyDensity  5  7   1  1.17e+10       18.2   MultiScaleOT
     32    CauchyDensity  5  2   1  1.55e+10        6.2   GridOT
     32    CauchyDensity  5  2   1  1.55e+10       18.8   MultiScaleOT
     32    CauchyDensity  5  3   1  6.85e+09        5.4   GridOT
     32    CauchyDensity  5  3   1  6.85e+09       18.0   MultiScaleOT
     32    CauchyDensity  5  6   1  4.28e+09        6.5   GridOT
     32    CauchyDensity  5  6   1  4.28e+09       17.4   MultiScaleOT
     32    CauchyDensity  5  9   1  1.18e+10        6.1   GridOT
     32    CauchyDensity  5  9   1  1.18e+10       17.8   MultiScaleOT
     32    CauchyDensity  5  4   1   1.1e+10        6.4   GridOT
     32    CauchyDensity  5  4   1   1.1e+10       15.5   MultiScaleOT
     32    CauchyDensity  5 10   1   3.1e+09        6.0   GridOT
     32    CauchyDensity  5 10   1   3.1e+09       17.2   MultiScaleOT
     32    CauchyDensity  5  8   1   9.3e+09        6.9   GridOT
     32    CauchyDensity  5  8   1   9.3e+09       21.0   MultiScaleOT
     32    CauchyDensity  1  5   1  1.79e+10        5.4   GridOT
     32    CauchyDensity  1  5   1  1.79e+10       15.7   MultiScaleOT
     32    CauchyDensity  1  7   1  6.24e+09        5.7   GridOT
     32    CauchyDensity  1  7   1  6.24e+09       16.8   MultiScaleOT
     32    CauchyDensity  1  2   1  1.79e+09        5.3   GridOT
     32    CauchyDensity  1  2   1  1.79e+09       17.2   MultiScaleOT
     32    CauchyDensity  1  3   1  5.12e+09        5.0   GridOT
     32    CauchyDensity  1  3   1  5.12e+09       17.2   MultiScaleOT
     32    CauchyDensity  1  6   1  1.77e+10        5.5   GridOT
     32    CauchyDensity  1  6   1  1.77e+10       18.8   MultiScaleOT
     32    CauchyDensity  1  9   1   4.1e+09        6.1   GridOT
     32    CauchyDensity  1  9   1   4.1e+09       21.1   MultiScaleOT
     32    CauchyDensity  1  4   1   2.4e+09        5.2   GridOT
     32    CauchyDensity  1  4   1   2.4e+09       16.7   MultiScaleOT
     32    CauchyDensity  1 10   1  1.72e+10        5.6   GridOT
     32    CauchyDensity  1 10   1  1.72e+10       21.9   MultiScaleOT
     32    CauchyDensity  1  8   1  5.69e+09        5.3   GridOT
     32    CauchyDensity  1  8   1  5.69e+09       21.3   MultiScaleOT
     32    CauchyDensity  7  5   1  1.17e+10        6.7   GridOT
     32    CauchyDensity  7  5   1  1.17e+10       22.0   MultiScaleOT
     32    CauchyDensity  7  1   1  6.24e+09        5.9   GridOT
     32    CauchyDensity  7  1   1  6.24e+09       16.9   MultiScaleOT
     32    CauchyDensity  7  2   1  3.07e+09        6.7   GridOT
     32    CauchyDensity  7  2   1  3.07e+09       19.7   MultiScaleOT
     32    CauchyDensity  7  3   1  1.62e+09        5.2   GridOT
     32    CauchyDensity  7  3   1  1.62e+09       20.8   MultiScaleOT
     32    CauchyDensity  7  6   1  5.71e+09        5.9   GridOT
     32    CauchyDensity  7  6   1  5.71e+09       17.2   MultiScaleOT
     32    CauchyDensity  7  9   1  3.63e+09        6.0   GridOT
     32    CauchyDensity  7  9   1  3.63e+09       19.6   MultiScaleOT
     32    CauchyDensity  7  4   1  1.22e+09        6.5   GridOT
     32    CauchyDensity  7  4   1  1.22e+09       21.1   MultiScaleOT
     32    CauchyDensity  7 10   1  5.85e+09        6.9   GridOT
     32    CauchyDensity  7 10   1  5.85e+09       19.4   MultiScaleOT
     32    CauchyDensity  7  8   1  5.24e+08        6.8   GridOT
     32    CauchyDensity  7  8   1  5.24e+08       22.1   MultiScaleOT
     32    CauchyDensity  2  5   1  1.55e+10        5.6   GridOT
     32    CauchyDensity  2  5   1  1.55e+10       20.1   MultiScaleOT
     32    CauchyDensity  2  1   1  1.79e+09        6.2   GridOT
     32    CauchyDensity  2  1   1  1.79e+09       16.2   MultiScaleOT
     32    CauchyDensity  2  7   1  3.07e+09        5.9   GridOT
     32    CauchyDensity  2  7   1  3.07e+09       18.2   MultiScaleOT
     32    CauchyDensity  2  3   1  2.25e+09        6.1   GridOT
     32    CauchyDensity  2  3   1  2.25e+09       17.5   MultiScaleOT
     32    CauchyDensity  2  6   1  1.33e+10        5.3   GridOT
     32    CauchyDensity  2  6   1  1.33e+10       17.0   MultiScaleOT
     32    CauchyDensity  2  9   1  3.57e+09        5.7   GridOT
     32    CauchyDensity  2  9   1  3.57e+09       17.8   MultiScaleOT
     32    CauchyDensity  2  4   1  1.36e+09        5.3   GridOT
     32    CauchyDensity  2  4   1  1.36e+09       20.1   MultiScaleOT
     32    CauchyDensity  2 10   1  1.27e+10        5.7   GridOT
     32    CauchyDensity  2 10   1  1.27e+10       17.2   MultiScaleOT
     32    CauchyDensity  2  8   1  2.84e+09        5.4   GridOT
     32    CauchyDensity  2  8   1  2.84e+09       19.3   MultiScaleOT
     32    CauchyDensity  3  5   1  6.85e+09        5.5   GridOT
     32    CauchyDensity  3  5   1  6.85e+09       16.9   MultiScaleOT
     32    CauchyDensity  3  1   1  5.12e+09        5.5   GridOT
     32    CauchyDensity  3  1   1  5.12e+09       19.2   MultiScaleOT
     32    CauchyDensity  3  7   1  1.62e+09        5.9   GridOT
     32    CauchyDensity  3  7   1  1.62e+09       17.3   MultiScaleOT
     32    CauchyDensity  3  2   1  2.25e+09        6.3   GridOT
     32    CauchyDensity  3  2   1  2.25e+09       20.6   MultiScaleOT
     32    CauchyDensity  3  6   1  5.28e+09        5.5   GridOT
     32    CauchyDensity  3  6   1  5.28e+09       16.6   MultiScaleOT
     32    CauchyDensity  3  9   1  3.96e+09        5.6   GridOT
     32    CauchyDensity  3  9   1  3.96e+09       16.8   MultiScaleOT
     32    CauchyDensity  3  4   1  1.34e+09        5.6   GridOT
     32    CauchyDensity  3  4   1  1.34e+09       18.7   MultiScaleOT
     32    CauchyDensity  3 10   1  4.55e+09        6.1   GridOT
     32    CauchyDensity  3 10   1  4.55e+09       16.7   MultiScaleOT
     32    CauchyDensity  3  8   1  1.29e+09        5.5   GridOT
     32    CauchyDensity  3  8   1  1.29e+09       18.8   MultiScaleOT
     32    CauchyDensity  6  5   1  4.28e+09        5.8   GridOT
     32    CauchyDensity  6  5   1  4.28e+09       17.8   MultiScaleOT
     32    CauchyDensity  6  1   1  1.77e+10        5.6   GridOT
     32    CauchyDensity  6  1   1  1.77e+10       14.3   MultiScaleOT
     32    CauchyDensity  6  7   1  5.71e+09        5.7   GridOT
     32    CauchyDensity  6  7   1  5.71e+09       16.8   MultiScaleOT
     32    CauchyDensity  6  2   1  1.33e+10        5.4   GridOT
     32    CauchyDensity  6  2   1  1.33e+10       16.3   MultiScaleOT
     32    CauchyDensity  6  3   1  5.28e+09        6.1   GridOT
     32    CauchyDensity  6  3   1  5.28e+09       19.5   MultiScaleOT
     32    CauchyDensity  6  9   1   1.1e+10        6.6   GridOT
     32    CauchyDensity  6  9   1   1.1e+10       16.5   MultiScaleOT
     32    CauchyDensity  6  4   1  8.52e+09        6.4   GridOT
     32    CauchyDensity  6  4   1  8.52e+09       17.6   MultiScaleOT
     32    CauchyDensity  6 10   1  2.62e+08        6.7   GridOT
     32    CauchyDensity  6 10   1  2.62e+08       19.5   MultiScaleOT
     32    CauchyDensity  6  8   1  5.52e+09        6.2   GridOT
     32    CauchyDensity  6  8   1  5.52e+09       20.9   MultiScaleOT
     32    CauchyDensity  9  5   1  1.18e+10        5.5   GridOT
     32    CauchyDensity  9  5   1  1.18e+10       17.3   MultiScaleOT
     32    CauchyDensity  9  1   1   4.1e+09        5.9   GridOT
     32    CauchyDensity  9  1   1   4.1e+09       19.1   MultiScaleOT
     32    CauchyDensity  9  7   1  3.63e+09        6.4   GridOT
     32    CauchyDensity  9  7   1  3.63e+09       18.0   MultiScaleOT
     32    CauchyDensity  9  2   1  3.57e+09        5.6   GridOT
     32    CauchyDensity  9  2   1  3.57e+09       16.1   MultiScaleOT
     32    CauchyDensity  9  3   1  3.96e+09        6.2   GridOT
     32    CauchyDensity  9  3   1  3.96e+09       16.7   MultiScaleOT
     32    CauchyDensity  9  6   1   1.1e+10        6.2   GridOT
     32    CauchyDensity  9  6   1   1.1e+10       21.8   MultiScaleOT
     32    CauchyDensity  9  4   1  1.51e+09        6.3   GridOT
     32    CauchyDensity  9  4   1  1.51e+09       18.0   MultiScaleOT
     32    CauchyDensity  9 10   1  1.08e+10        6.0   GridOT
     32    CauchyDensity  9 10   1  1.08e+10       24.0   MultiScaleOT
     32    CauchyDensity  9  8   1  1.79e+09        6.6   GridOT
     32    CauchyDensity  9  8   1  1.79e+09       21.9   MultiScaleOT
     32    CauchyDensity  4  5   1   1.1e+10        6.0   GridOT
     32    CauchyDensity  4  5   1   1.1e+10       22.3   MultiScaleOT
     32    CauchyDensity  4  1   1   2.4e+09        6.1   GridOT
     32    CauchyDensity  4  1   1   2.4e+09       15.4   MultiScaleOT
     32    CauchyDensity  4  7   1  1.22e+09        6.3   GridOT
     32    CauchyDensity  4  7   1  1.22e+09       24.9   MultiScaleOT
     32    CauchyDensity  4  2   1  1.36e+09        6.0   GridOT
     32    CauchyDensity  4  2   1  1.36e+09       20.4   MultiScaleOT
     32    CauchyDensity  4  3   1  1.34e+09        5.7   GridOT
     32    CauchyDensity  4  3   1  1.34e+09       16.9   MultiScaleOT
     32    CauchyDensity  4  6   1  8.52e+09        6.8   GridOT
     32    CauchyDensity  4  6   1  8.52e+09       17.8   MultiScaleOT
     32    CauchyDensity  4  9   1  1.51e+09        5.9   GridOT
     32    CauchyDensity  4  9   1  1.51e+09       17.5   MultiScaleOT
     32    CauchyDensity  4 10   1  8.25e+09        6.6   GridOT
     32    CauchyDensity  4 10   1  8.25e+09       21.0   MultiScaleOT
     32    CauchyDensity  4  8   1  8.28e+08        6.6   GridOT
     32    CauchyDensity  4  8   1  8.28e+08       23.1   MultiScaleOT
     32    CauchyDensity 10  5   1   3.1e+09        7.0   GridOT
     32    CauchyDensity 10  5   1   3.1e+09       17.9   MultiScaleOT
     32    CauchyDensity 10  1   1  1.72e+10        5.3   GridOT
     32    CauchyDensity 10  1   1  1.72e+10       13.9   MultiScaleOT
     32    CauchyDensity 10  7   1  5.85e+09        6.0   GridOT
     32    CauchyDensity 10  7   1  5.85e+09       18.8   MultiScaleOT
     32    CauchyDensity 10  2   1  1.27e+10        5.6   GridOT
     32    CauchyDensity 10  2   1  1.27e+10       17.5   MultiScaleOT
     32    CauchyDensity 10  3   1  4.55e+09        6.0   GridOT
     32    CauchyDensity 10  3   1  4.55e+09       17.1   MultiScaleOT
     32    CauchyDensity 10  6   1  2.62e+08        7.0   GridOT
     32    CauchyDensity 10  6   1  2.62e+08       19.4   MultiScaleOT
     32    CauchyDensity 10  9   1  1.08e+10        6.6   GridOT
     32    CauchyDensity 10  9   1  1.08e+10       16.3   MultiScaleOT
     32    CauchyDensity 10  4   1  8.25e+09        6.6   GridOT
     32    CauchyDensity 10  4   1  8.25e+09       17.1   MultiScaleOT
     32    CauchyDensity 10  8   1  5.45e+09        6.6   GridOT
     32    CauchyDensity 10  8   1  5.45e+09       17.2   MultiScaleOT
     32    CauchyDensity  8  5   1   9.3e+09        7.1   GridOT
     32    CauchyDensity  8  5   1   9.3e+09       21.7   MultiScaleOT
     32    CauchyDensity  8  1   1  5.69e+09        4.8   GridOT
     32    CauchyDensity  8  1   1  5.69e+09       15.4   MultiScaleOT
     32    CauchyDensity  8  7   1  5.24e+08        7.0   GridOT
     32    CauchyDensity  8  7   1  5.24e+08       18.8   MultiScaleOT
     32    CauchyDensity  8  2   1  2.84e+09        5.8   GridOT
     32    CauchyDensity  8  2   1  2.84e+09       18.1   MultiScaleOT
     32    CauchyDensity  8  3   1  1.29e+09        5.5   GridOT
     32    CauchyDensity  8  3   1  1.29e+09       20.0   MultiScaleOT
     32    CauchyDensity  8  6   1  5.52e+09        6.0   GridOT
     32    CauchyDensity  8  6   1  5.52e+09       16.9   MultiScaleOT
     32    CauchyDensity  8  9   1  1.79e+09        7.9   GridOT
     32    CauchyDensity  8  9   1  1.79e+09       19.4   MultiScaleOT
     32    CauchyDensity  8  4   1  8.28e+08        6.3   GridOT
     32    CauchyDensity  8  4   1  8.28e+08       18.4   MultiScaleOT
     32    CauchyDensity  8 10   1  5.45e+09        6.5   GridOT
     32    CauchyDensity  8 10   1  5.45e+09       20.6   MultiScaleOT
     32    CauchyDensity         1                  6.0   GridOT
     32    CauchyDensity         1                 18.5   MultiScaleOT
     32    ClassicImages  5  1   1  5.41e+08        7.1   GridOT
     32    ClassicImages  5  1   1  5.41e+08       18.7   MultiScaleOT
     32    ClassicImages  5  7   1  1.86e+08        6.5   GridOT
     32    ClassicImages  5  7   1  1.86e+08       17.5   MultiScaleOT
     32    ClassicImages  5  2   1  1.56e+08        6.0   GridOT
     32    ClassicImages  5  2   1  1.56e+08       19.1   MultiScaleOT
     32    ClassicImages  5  3   1  3.27e+08        5.8   GridOT
     32    ClassicImages  5  3   1  3.27e+08       17.9   MultiScaleOT
     32    ClassicImages  5  6   1  2.98e+08        6.1   GridOT
     32    ClassicImages  5  6   1  2.98e+08       16.9   MultiScaleOT
     32    ClassicImages  5  9   1  7.23e+08        6.4   GridOT
     32    ClassicImages  5  9   1  7.23e+08       18.2   MultiScaleOT
     32    ClassicImages  5  4   1  2.08e+08        5.1   GridOT
     32    ClassicImages  5  4   1  2.08e+08       17.6   MultiScaleOT
     32    ClassicImages  5 10   1  6.45e+08        7.6   GridOT
     32    ClassicImages  5 10   1  6.45e+08       18.3   MultiScaleOT
     32    ClassicImages  5  8   1  3.19e+08        6.0   GridOT
     32    ClassicImages  5  8   1  3.19e+08       21.7   MultiScaleOT
     32    ClassicImages  1  5   1  5.41e+08        6.6   GridOT
     32    ClassicImages  1  5   1  5.41e+08       18.7   MultiScaleOT
     32    ClassicImages  1  7   1  8.65e+08        6.0   GridOT
     32    ClassicImages  1  7   1  8.65e+08       23.1   MultiScaleOT
     32    ClassicImages  1  2   1  6.42e+08        8.6   GridOT
     32    ClassicImages  1  2   1  6.42e+08       22.5   MultiScaleOT
     32    ClassicImages  1  3   1  7.64e+08        7.0   GridOT
     32    ClassicImages  1  3   1  7.64e+08       17.5   MultiScaleOT
     32    ClassicImages  1  6   1  1.16e+09        6.6   GridOT
     32    ClassicImages  1  6   1  1.16e+09       18.5   MultiScaleOT
     32    ClassicImages  1  9   1   1.7e+09        6.1   GridOT
     32    ClassicImages  1  9   1   1.7e+09       17.5   MultiScaleOT
     32    ClassicImages  1  4   1  4.22e+08        6.1   GridOT
     32    ClassicImages  1  4   1  4.22e+08       18.0   MultiScaleOT
     32    ClassicImages  1 10   1  1.33e+09        8.1   GridOT
     32    ClassicImages  1 10   1  1.33e+09       25.6   MultiScaleOT
     32    ClassicImages  1  8   1  6.09e+08        6.3   GridOT
     32    ClassicImages  1  8   1  6.09e+08       18.2   MultiScaleOT
     32    ClassicImages  7  5   1  1.86e+08        5.5   GridOT
     32    ClassicImages  7  5   1  1.86e+08       18.4   MultiScaleOT
     32    ClassicImages  7  1   1  8.65e+08        5.8   GridOT
     32    ClassicImages  7  1   1  8.65e+08       18.3   MultiScaleOT
     32    ClassicImages  7  2   1  1.71e+08        6.2   GridOT
     32    ClassicImages  7  2   1  1.71e+08       17.6   MultiScaleOT
     32    ClassicImages  7  3   1  5.35e+08        5.8   GridOT
     32    ClassicImages  7  3   1  5.35e+08       21.5   MultiScaleOT
     32    ClassicImages  7  6   1  2.55e+08        6.3   GridOT
     32    ClassicImages  7  6   1  2.55e+08       18.5   MultiScaleOT
     32    ClassicImages  7  9   1  6.89e+08        7.4   GridOT
     32    ClassicImages  7  9   1  6.89e+08       18.4   MultiScaleOT
     32    ClassicImages  7  4   1  3.77e+08        7.0   GridOT
     32    ClassicImages  7  4   1  3.77e+08       18.2   MultiScaleOT
     32    ClassicImages  7 10   1  5.07e+08        6.2   GridOT
     32    ClassicImages  7 10   1  5.07e+08       16.9   MultiScaleOT
     32    ClassicImages  7  8   1  3.54e+08        6.0   GridOT
     32    ClassicImages  7  8   1  3.54e+08       21.3   MultiScaleOT
     32    ClassicImages  2  5   1  1.56e+08        5.7   GridOT
     32    ClassicImages  2  5   1  1.56e+08       19.2   MultiScaleOT
     32    ClassicImages  2  1   1  6.42e+08        8.5   GridOT
     32    ClassicImages  2  1   1  6.42e+08       20.0   MultiScaleOT
     32    ClassicImages  2  7   1  1.71e+08        6.6   GridOT
     32    ClassicImages  2  7   1  1.71e+08       17.9   MultiScaleOT
     32    ClassicImages  2  3   1  3.75e+08        5.8   GridOT
     32    ClassicImages  2  3   1  3.75e+08       17.8   MultiScaleOT
     32    ClassicImages  2  6   1  1.87e+08        6.1   GridOT
     32    ClassicImages  2  6   1  1.87e+08       18.8   MultiScaleOT
     32    ClassicImages  2  9   1  8.39e+08        6.4   GridOT
     32    ClassicImages  2  9   1  8.39e+08       17.9   MultiScaleOT
     32    ClassicImages  2  4   1  1.64e+08        5.8   GridOT
     32    ClassicImages  2  4   1  1.64e+08       16.8   MultiScaleOT
     32    ClassicImages  2 10   1  4.14e+08        5.8   GridOT
     32    ClassicImages  2 10   1  4.14e+08       18.5   MultiScaleOT
     32    ClassicImages  2  8   1  2.24e+08        6.1   GridOT
     32    ClassicImages  2  8   1  2.24e+08       22.2   MultiScaleOT
     32    ClassicImages  3  5   1  3.27e+08        6.3   GridOT
     32    ClassicImages  3  5   1  3.27e+08       17.5   MultiScaleOT
     32    ClassicImages  3  1   1  7.64e+08        7.0   GridOT
     32    ClassicImages  3  1   1  7.64e+08       18.7   MultiScaleOT
     32    ClassicImages  3  7   1  5.35e+08        5.8   GridOT
     32    ClassicImages  3  7   1  5.35e+08       16.7   MultiScaleOT
     32    ClassicImages  3  2   1  3.75e+08        5.3   GridOT
     32    ClassicImages  3  2   1  3.75e+08       16.4   MultiScaleOT
     32    ClassicImages  3  6   1  4.88e+08        6.1   GridOT
     32    ClassicImages  3  6   1  4.88e+08       16.8   MultiScaleOT
     32    ClassicImages  3  9   1  1.26e+09        6.9   GridOT
     32    ClassicImages  3  9   1  1.26e+09       23.5   MultiScaleOT
     32    ClassicImages  3  4   1  2.85e+08        6.3   GridOT
     32    ClassicImages  3  4   1  2.85e+08       17.3   MultiScaleOT
     32    ClassicImages  3 10   1  8.43e+08        6.1   GridOT
     32    ClassicImages  3 10   1  8.43e+08       18.4   MultiScaleOT
     32    ClassicImages  3  8   1  3.71e+08        6.0   GridOT
     32    ClassicImages  3  8   1  3.71e+08       18.4   MultiScaleOT
     32    ClassicImages  6  5   1  2.98e+08        7.1   GridOT
     32    ClassicImages  6  5   1  2.98e+08       18.4   MultiScaleOT
     32    ClassicImages  6  1   1  1.16e+09        6.8   GridOT
     32    ClassicImages  6  1   1  1.16e+09       19.6   MultiScaleOT
     32    ClassicImages  6  7   1  2.55e+08        6.6   GridOT
     32    ClassicImages  6  7   1  2.55e+08       18.2   MultiScaleOT
     32    ClassicImages  6  2   1  1.87e+08        6.3   GridOT
     32    ClassicImages  6  2   1  1.87e+08       18.1   MultiScaleOT
     32    ClassicImages  6  3   1  4.88e+08        6.2   GridOT
     32    ClassicImages  6  3   1  4.88e+08       22.7   MultiScaleOT
     32    ClassicImages  6  9   1  8.22e+08        8.0   GridOT
     32    ClassicImages  6  9   1  8.22e+08       21.9   MultiScaleOT
     32    ClassicImages  6  4   1  3.62e+08        7.2   GridOT
     32    ClassicImages  6  4   1  3.62e+08       18.5   MultiScaleOT
     32    ClassicImages  6 10   1  4.74e+08        5.9   GridOT
     32    ClassicImages  6 10   1  4.74e+08       18.4   MultiScaleOT
     32    ClassicImages  6  8   1  3.59e+08        7.4   GridOT
     32    ClassicImages  6  8   1  3.59e+08       22.4   MultiScaleOT
     32    ClassicImages  9  5   1  7.23e+08        6.7   GridOT
     32    ClassicImages  9  5   1  7.23e+08       20.6   MultiScaleOT
     32    ClassicImages  9  1   1   1.7e+09        6.0   GridOT
     32    ClassicImages  9  1   1   1.7e+09       17.7   MultiScaleOT
     32    ClassicImages  9  7   1  6.89e+08        6.5   GridOT
     32    ClassicImages  9  7   1  6.89e+08       23.0   MultiScaleOT
     32    ClassicImages  9  2   1  8.39e+08        6.7   GridOT
     32    ClassicImages  9  2   1  8.39e+08       19.2   MultiScaleOT
     32    ClassicImages  9  3   1  1.26e+09        6.5   GridOT
     32    ClassicImages  9  3   1  1.26e+09       17.1   MultiScaleOT
     32    ClassicImages  9  6   1  8.22e+08        8.7   GridOT
     32    ClassicImages  9  6   1  8.22e+08       19.0   MultiScaleOT
     32    ClassicImages  9  4   1  1.13e+09        6.4   GridOT
     32    ClassicImages  9  4   1  1.13e+09       18.5   MultiScaleOT
     32    ClassicImages  9 10   1  1.74e+09        7.1   GridOT
     32    ClassicImages  9 10   1  1.74e+09       17.6   MultiScaleOT
     32    ClassicImages  9  8   1  1.44e+09        6.6   GridOT
     32    ClassicImages  9  8   1  1.44e+09       21.7   MultiScaleOT
     32    ClassicImages  4  5   1  2.08e+08        5.0   GridOT
     32    ClassicImages  4  5   1  2.08e+08       22.1   MultiScaleOT
     32    ClassicImages  4  1   1  4.22e+08        6.3   GridOT
     32    ClassicImages  4  1   1  4.22e+08       18.7   MultiScaleOT
     32    ClassicImages  4  7   1  3.77e+08        6.6   GridOT
     32    ClassicImages  4  7   1  3.77e+08       19.0   MultiScaleOT
     32    ClassicImages  4  2   1  1.64e+08        5.6   GridOT
     32    ClassicImages  4  2   1  1.64e+08       18.1   MultiScaleOT
     32    ClassicImages  4  3   1  2.85e+08        6.2   GridOT
     32    ClassicImages  4  3   1  2.85e+08       21.2   MultiScaleOT
     32    ClassicImages  4  6   1  3.62e+08        6.9   GridOT
     32    ClassicImages  4  6   1  3.62e+08       21.6   MultiScaleOT
     32    ClassicImages  4  9   1  1.13e+09        6.0   GridOT
     32    ClassicImages  4  9   1  1.13e+09       17.5   MultiScaleOT
     32    ClassicImages  4 10   1  6.43e+08        7.0   GridOT
     32    ClassicImages  4 10   1  6.43e+08       18.1   MultiScaleOT
     32    ClassicImages  4  8   1  1.88e+08        6.8   GridOT
     32    ClassicImages  4  8   1  1.88e+08       16.7   MultiScaleOT
     32    ClassicImages 10  5   1  6.45e+08        7.8   GridOT
     32    ClassicImages 10  5   1  6.45e+08       18.5   MultiScaleOT
     32    ClassicImages 10  1   1  1.33e+09        8.0   GridOT
     32    ClassicImages 10  1   1  1.33e+09       19.1   MultiScaleOT
     32    ClassicImages 10  7   1  5.07e+08        6.0   GridOT
     32    ClassicImages 10  7   1  5.07e+08       17.6   MultiScaleOT
     32    ClassicImages 10  2   1  4.14e+08        6.0   GridOT
     32    ClassicImages 10  2   1  4.14e+08       18.8   MultiScaleOT
     32    ClassicImages 10  3   1  8.43e+08        6.2   GridOT
     32    ClassicImages 10  3   1  8.43e+08       21.3   MultiScaleOT
     32    ClassicImages 10  6   1  4.74e+08        5.9   GridOT
     32    ClassicImages 10  6   1  4.74e+08       19.0   MultiScaleOT
     32    ClassicImages 10  9   1  1.74e+09        7.7   GridOT
     32    ClassicImages 10  9   1  1.74e+09       16.9   MultiScaleOT
     32    ClassicImages 10  4   1  6.43e+08        7.5   GridOT
     32    ClassicImages 10  4   1  6.43e+08       22.1   MultiScaleOT
     32    ClassicImages 10  8   1  4.97e+08        6.5   GridOT
     32    ClassicImages 10  8   1  4.97e+08       19.5   MultiScaleOT
     32    ClassicImages  8  5   1  3.19e+08        5.4   GridOT
     32    ClassicImages  8  5   1  3.19e+08       18.7   MultiScaleOT
     32    ClassicImages  8  1   1  6.09e+08        6.3   GridOT
     32    ClassicImages  8  1   1  6.09e+08       18.4   MultiScaleOT
     32    ClassicImages  8  7   1  3.54e+08        5.8   GridOT
     32    ClassicImages  8  7   1  3.54e+08       21.7   MultiScaleOT
     32    ClassicImages  8  2   1  2.24e+08        5.9   GridOT
     32    ClassicImages  8  2   1  2.24e+08       17.8   MultiScaleOT
     32    ClassicImages  8  3   1  3.71e+08        6.1   GridOT
     32    ClassicImages  8  3   1  3.71e+08       17.4   MultiScaleOT
     32    ClassicImages  8  6   1  3.59e+08        6.6   GridOT
     32    ClassicImages  8  6   1  3.59e+08       17.8   MultiScaleOT
     32    ClassicImages  8  9   1  1.44e+09        6.2   GridOT
     32    ClassicImages  8  9   1  1.44e+09       20.6   MultiScaleOT
     32    ClassicImages  8  4   1  1.88e+08        6.6   GridOT
     32    ClassicImages  8  4   1  1.88e+08       22.7   MultiScaleOT
     32    ClassicImages  8 10   1  4.97e+08        6.4   GridOT
     32    ClassicImages  8 10   1  4.97e+08       17.7   MultiScaleOT
     32    ClassicImages         1                  6.5   GridOT
     32    ClassicImages         1                 19.1   MultiScaleOT
     32      GRFmoderate  5  1   1  6.23e+08        8.1   GridOT
     32      GRFmoderate  5  1   1  6.23e+08       22.3   MultiScaleOT
     32      GRFmoderate  5  7   1     3e+08        6.4   GridOT
     32      GRFmoderate  5  7   1     3e+08       18.3   MultiScaleOT
     32      GRFmoderate  5  2   1  3.64e+08        6.0   GridOT
     32      GRFmoderate  5  2   1  3.64e+08       18.8   MultiScaleOT
     32      GRFmoderate  5  3   1  6.32e+08        6.4   GridOT
     32      GRFmoderate  5  3   1  6.32e+08       21.9   MultiScaleOT
     32      GRFmoderate  5  6   1  3.79e+08        5.2   GridOT
     32      GRFmoderate  5  6   1  3.79e+08       16.8   MultiScaleOT
     32      GRFmoderate  5  9   1  3.39e+08        6.0   GridOT
     32      GRFmoderate  5  9   1  3.39e+08       17.0   MultiScaleOT
     32      GRFmoderate  5  4   1  7.46e+08        6.4   GridOT
     32      GRFmoderate  5  4   1  7.46e+08       25.0   MultiScaleOT
     32      GRFmoderate  5 10   1  4.16e+08        6.9   GridOT
     32      GRFmoderate  5 10   1  4.16e+08       18.3   MultiScaleOT
     32      GRFmoderate  5  8   1  9.22e+08        6.6   GridOT
     32      GRFmoderate  5  8   1  9.22e+08       18.2   MultiScaleOT
     32      GRFmoderate  1  5   1  6.23e+08        6.8   GridOT
     32      GRFmoderate  1  5   1  6.23e+08       23.9   MultiScaleOT
     32      GRFmoderate  1  7   1  4.06e+08        6.8   GridOT
     32      GRFmoderate  1  7   1  4.06e+08       22.3   MultiScaleOT
     32      GRFmoderate  1  2   1  4.17e+08        6.9   GridOT
     32      GRFmoderate  1  2   1  4.17e+08       19.0   MultiScaleOT
     32      GRFmoderate  1  3   1  9.08e+08        6.5   GridOT
     32      GRFmoderate  1  3   1  9.08e+08       19.7   MultiScaleOT
     32      GRFmoderate  1  6   1  1.28e+09        7.2   GridOT
     32      GRFmoderate  1  6   1  1.28e+09       19.2   MultiScaleOT
     32      GRFmoderate  1  9   1  2.89e+08        6.5   GridOT
     32      GRFmoderate  1  9   1  2.89e+08       22.9   MultiScaleOT
     32      GRFmoderate  1  4   1  2.06e+09        6.8   GridOT
     32      GRFmoderate  1  4   1  2.06e+09       18.3   MultiScaleOT
     32      GRFmoderate  1 10   1  2.09e+08        5.8   GridOT
     32      GRFmoderate  1 10   1  2.09e+08       19.0   MultiScaleOT
     32      GRFmoderate  1  8   1  1.32e+09        6.6   GridOT
     32      GRFmoderate  1  8   1  1.32e+09       22.7   MultiScaleOT
     32      GRFmoderate  7  5   1     3e+08        6.5   GridOT
     32      GRFmoderate  7  5   1     3e+08       18.4   MultiScaleOT
     32      GRFmoderate  7  1   1  4.06e+08        7.2   GridOT
     32      GRFmoderate  7  1   1  4.06e+08       18.1   MultiScaleOT
     32      GRFmoderate  7  2   1  4.07e+08        6.7   GridOT
     32      GRFmoderate  7  2   1  4.07e+08       17.5   MultiScaleOT
     32      GRFmoderate  7  3   1  8.05e+08        6.7   GridOT
     32      GRFmoderate  7  3   1  8.05e+08       21.1   MultiScaleOT
     32      GRFmoderate  7  6   1  8.67e+08        6.4   GridOT
     32      GRFmoderate  7  6   1  8.67e+08       18.4   MultiScaleOT
     32      GRFmoderate  7  9   1  1.59e+08        7.2   GridOT
     32      GRFmoderate  7  9   1  1.59e+08       18.3   MultiScaleOT
     32      GRFmoderate  7  4   1  1.52e+09        5.6   GridOT
     32      GRFmoderate  7  4   1  1.52e+09       18.7   MultiScaleOT
     32      GRFmoderate  7 10   1  2.34e+08        5.8   GridOT
     32      GRFmoderate  7 10   1  2.34e+08       17.7   MultiScaleOT
     32      GRFmoderate  7  8   1  9.54e+08        6.7   GridOT
     32      GRFmoderate  7  8   1  9.54e+08       18.2   MultiScaleOT
     32      GRFmoderate  2  5   1  3.64e+08        5.6   GridOT
     32      GRFmoderate  2  5   1  3.64e+08       19.6   MultiScaleOT
     32      GRFmoderate  2  1   1  4.17e+08        6.6   GridOT
     32      GRFmoderate  2  1   1  4.17e+08       19.3   MultiScaleOT
     32      GRFmoderate  2  7   1  4.07e+08        6.6   GridOT
     32      GRFmoderate  2  7   1  4.07e+08       19.0   MultiScaleOT
     32      GRFmoderate  2  3   1  9.49e+08        7.2   GridOT
     32      GRFmoderate  2  3   1  9.49e+08       20.5   MultiScaleOT
     32      GRFmoderate  2  6   1  8.93e+08        6.5   GridOT
     32      GRFmoderate  2  6   1  8.93e+08       17.9   MultiScaleOT
     32      GRFmoderate  2  9   1  3.49e+08        6.7   GridOT
     32      GRFmoderate  2  9   1  3.49e+08       21.0   MultiScaleOT
     32      GRFmoderate  2  4   1  1.26e+09        6.5   GridOT
     32      GRFmoderate  2  4   1  1.26e+09       18.1   MultiScaleOT
     32      GRFmoderate  2 10   1   4.5e+08        6.7   GridOT
     32      GRFmoderate  2 10   1   4.5e+08       18.3   MultiScaleOT
     32      GRFmoderate  2  8   1  1.36e+09        6.3   GridOT
     32      GRFmoderate  2  8   1  1.36e+09       16.8   MultiScaleOT
     32      GRFmoderate  3  5   1  6.32e+08        6.6   GridOT
     32      GRFmoderate  3  5   1  6.32e+08       18.1   MultiScaleOT
     32      GRFmoderate  3  1   1  9.08e+08        5.9   GridOT
     32      GRFmoderate  3  1   1  9.08e+08       18.6   MultiScaleOT
     32      GRFmoderate  3  7   1  8.05e+08        6.4   GridOT
     32      GRFmoderate  3  7   1  8.05e+08       20.4   MultiScaleOT
     32      GRFmoderate  3  2   1  9.49e+08        6.9   GridOT
     32      GRFmoderate  3  2   1  9.49e+08       18.4   MultiScaleOT
     32      GRFmoderate  3  6   1  8.86e+08        6.2   GridOT
     32      GRFmoderate  3  6   1  8.86e+08       18.3   MultiScaleOT
     32      GRFmoderate  3  9   1  6.32e+08        7.5   GridOT
     32      GRFmoderate  3  9   1  6.32e+08       18.3   MultiScaleOT
     32      GRFmoderate  3  4   1  1.12e+09        6.9   GridOT
     32      GRFmoderate  3  4   1  1.12e+09       21.5   MultiScaleOT
     32      GRFmoderate  3 10   1  6.71e+08        6.1   GridOT
     32      GRFmoderate  3 10   1  6.71e+08       18.4   MultiScaleOT
     32      GRFmoderate  3  8   1  3.59e+08        7.2   GridOT
     32      GRFmoderate  3  8   1  3.59e+08       24.4   MultiScaleOT
     32      GRFmoderate  6  5   1  3.79e+08        5.5   GridOT
     32      GRFmoderate  6  5   1  3.79e+08       18.2   MultiScaleOT
     32      GRFmoderate  6  1   1  1.28e+09        7.2   GridOT
     32      GRFmoderate  6  1   1  1.28e+09       17.0   MultiScaleOT
     32      GRFmoderate  6  7   1  8.67e+08        6.7   GridOT
     32      GRFmoderate  6  7   1  8.67e+08       17.8   MultiScaleOT
     32      GRFmoderate  6  2   1  8.93e+08        6.5   GridOT
     32      GRFmoderate  6  2   1  8.93e+08       20.9   MultiScaleOT
     32      GRFmoderate  6  3   1  8.86e+08        6.3   GridOT
     32      GRFmoderate  6  3   1  8.86e+08       21.9   MultiScaleOT
     32      GRFmoderate  6  9   1  8.77e+08        6.3   GridOT
     32      GRFmoderate  6  9   1  8.77e+08       22.3   MultiScaleOT
     32      GRFmoderate  6  4   1  7.41e+08        6.6   GridOT
     32      GRFmoderate  6  4   1  7.41e+08       19.3   MultiScaleOT
     32      GRFmoderate  6 10   1  9.96e+08        7.4   GridOT
     32      GRFmoderate  6 10   1  9.96e+08       18.1   MultiScaleOT
     32      GRFmoderate  6  8   1  1.31e+09        6.7   GridOT
     32      GRFmoderate  6  8   1  1.31e+09       17.7   MultiScaleOT
     32      GRFmoderate  9  5   1  3.39e+08        6.0   GridOT
     32      GRFmoderate  9  5   1  3.39e+08       18.5   MultiScaleOT
     32      GRFmoderate  9  1   1  2.89e+08        6.6   GridOT
     32      GRFmoderate  9  1   1  2.89e+08       17.6   MultiScaleOT
     32      GRFmoderate  9  7   1  1.59e+08        6.7   GridOT
     32      GRFmoderate  9  7   1  1.59e+08       18.1   MultiScaleOT
     32      GRFmoderate  9  2   1  3.49e+08        6.4   GridOT
     32      GRFmoderate  9  2   1  3.49e+08       17.9   MultiScaleOT
     32      GRFmoderate  9  3   1  6.32e+08        7.3   GridOT
     32      GRFmoderate  9  3   1  6.32e+08       17.7   MultiScaleOT
     32      GRFmoderate  9  6   1  8.77e+08        6.6   GridOT
     32      GRFmoderate  9  6   1  8.77e+08       17.5   MultiScaleOT
     32      GRFmoderate  9  4   1  1.44e+09        6.4   GridOT
     32      GRFmoderate  9  4   1  1.44e+09       17.8   MultiScaleOT
     32      GRFmoderate  9 10   1  2.42e+08        6.5   GridOT
     32      GRFmoderate  9 10   1  2.42e+08       22.7   MultiScaleOT
     32      GRFmoderate  9  8   1  7.59e+08        6.6   GridOT
     32      GRFmoderate  9  8   1  7.59e+08       17.2   MultiScaleOT
     32      GRFmoderate  4  5   1  7.46e+08        6.3   GridOT
     32      GRFmoderate  4  5   1  7.46e+08       21.8   MultiScaleOT
     32      GRFmoderate  4  1   1  2.06e+09        6.8   GridOT
     32      GRFmoderate  4  1   1  2.06e+09       18.7   MultiScaleOT
     32      GRFmoderate  4  7   1  1.52e+09        5.7   GridOT
     32      GRFmoderate  4  7   1  1.52e+09       16.8   MultiScaleOT
     32      GRFmoderate  4  2   1  1.26e+09        7.2   GridOT
     32      GRFmoderate  4  2   1  1.26e+09       18.6   MultiScaleOT
     32      GRFmoderate  4  3   1  1.12e+09        7.2   GridOT
     32      GRFmoderate  4  3   1  1.12e+09       18.2   MultiScaleOT
     32      GRFmoderate  4  6   1  7.41e+08        6.1   GridOT
     32      GRFmoderate  4  6   1  7.41e+08       17.1   MultiScaleOT
     32      GRFmoderate  4  9   1  1.44e+09        7.4   GridOT
     32      GRFmoderate  4  9   1  1.44e+09       19.6   MultiScaleOT
     32      GRFmoderate  4 10   1  1.77e+09        5.9   GridOT
     32      GRFmoderate  4 10   1  1.77e+09       22.3   MultiScaleOT
     32      GRFmoderate  4  8   1  1.47e+09        6.3   GridOT
     32      GRFmoderate  4  8   1  1.47e+09       17.9   MultiScaleOT
     32      GRFmoderate 10  5   1  4.16e+08        6.9   GridOT
     32      GRFmoderate 10  5   1  4.16e+08       27.8   MultiScaleOT
     32      GRFmoderate 10  1   1  2.09e+08        6.3   GridOT
     32      GRFmoderate 10  1   1  2.09e+08       19.3   MultiScaleOT
     32      GRFmoderate 10  7   1  2.34e+08        6.1   GridOT
     32      GRFmoderate 10  7   1  2.34e+08       17.7   MultiScaleOT
     32      GRFmoderate 10  2   1   4.5e+08        7.2   GridOT
     32      GRFmoderate 10  2   1   4.5e+08       20.0   MultiScaleOT
     32      GRFmoderate 10  3   1  6.71e+08        6.3   GridOT
     32      GRFmoderate 10  3   1  6.71e+08       19.6   MultiScaleOT
     32      GRFmoderate 10  6   1  9.96e+08        6.8   GridOT
     32      GRFmoderate 10  6   1  9.96e+08       22.4   MultiScaleOT
     32      GRFmoderate 10  9   1  2.42e+08        6.6   GridOT
     32      GRFmoderate 10  9   1  2.42e+08       20.8   MultiScaleOT
     32      GRFmoderate 10  4   1  1.77e+09        6.3   GridOT
     32      GRFmoderate 10  4   1  1.77e+09       18.6   MultiScaleOT
     32      GRFmoderate 10  8   1  1.07e+09        6.7   GridOT
     32      GRFmoderate 10  8   1  1.07e+09       18.8   MultiScaleOT
     32      GRFmoderate  8  5   1  9.22e+08        7.1   GridOT
     32      GRFmoderate  8  5   1  9.22e+08       18.9   MultiScaleOT
     32      GRFmoderate  8  1   1  1.32e+09        7.0   GridOT
     32      GRFmoderate  8  1   1  1.32e+09       20.0   MultiScaleOT
     32      GRFmoderate  8  7   1  9.54e+08        6.5   GridOT
     32      GRFmoderate  8  7   1  9.54e+08       19.3   MultiScaleOT
     32      GRFmoderate  8  2   1  1.36e+09        6.8   GridOT
     32      GRFmoderate  8  2   1  1.36e+09       24.5   MultiScaleOT
     32      GRFmoderate  8  3   1  3.59e+08        7.3   GridOT
     32      GRFmoderate  8  3   1  3.59e+08       19.4   MultiScaleOT
     32      GRFmoderate  8  6   1  1.31e+09        6.9   GridOT
     32      GRFmoderate  8  6   1  1.31e+09       22.5   MultiScaleOT
     32      GRFmoderate  8  9   1  7.59e+08        6.2   GridOT
     32      GRFmoderate  8  9   1  7.59e+08       19.3   MultiScaleOT
     32      GRFmoderate  8  4   1  1.47e+09        6.3   GridOT
     32      GRFmoderate  8  4   1  1.47e+09       22.6   MultiScaleOT
     32      GRFmoderate  8 10   1  1.07e+09        6.4   GridOT
     32      GRFmoderate  8 10   1  1.07e+09       18.2   MultiScaleOT
     32      GRFmoderate         1                  6.6   GridOT
     32      GRFmoderate         1                 19.5   MultiScaleOT
     32         GRFrough  5  1   1  9.61e+07        5.6   GridOT
     32         GRFrough  5  1   1  9.61e+07       18.0   MultiScaleOT
     32         GRFrough  5  7   1  1.23e+08        6.5   GridOT
     32         GRFrough  5  7   1  1.23e+08       18.8   MultiScaleOT
     32         GRFrough  5  2   1  8.04e+07        5.3   GridOT
     32         GRFrough  5  2   1  8.04e+07       17.1   MultiScaleOT
     32         GRFrough  5  3   1   1.5e+08        8.1   GridOT
     32         GRFrough  5  3   1   1.5e+08       20.7   MultiScaleOT
     32         GRFrough  5  6   1  1.62e+08        6.7   GridOT
     32         GRFrough  5  6   1  1.62e+08       21.8   MultiScaleOT
     32         GRFrough  5  9   1  6.98e+07        5.2   GridOT
     32         GRFrough  5  9   1  6.98e+07       18.1   MultiScaleOT
     32         GRFrough  5  4   1   2.1e+08        7.3   GridOT
     32         GRFrough  5  4   1   2.1e+08       24.5   MultiScaleOT
     32         GRFrough  5 10   1  6.81e+07        4.1   GridOT
     32         GRFrough  5 10   1  6.81e+07       18.1   MultiScaleOT
     32         GRFrough  5  8   1  8.78e+07        5.3   GridOT
     32         GRFrough  5  8   1  8.78e+07       16.2   MultiScaleOT
     32         GRFrough  1  5   1  9.61e+07        5.4   GridOT
     32         GRFrough  1  5   1  9.61e+07       26.0   MultiScaleOT
     32         GRFrough  1  7   1  8.48e+07        4.9   GridOT
     32         GRFrough  1  7   1  8.48e+07       17.5   MultiScaleOT
     32         GRFrough  1  2   1  1.51e+08        6.7   GridOT
     32         GRFrough  1  2   1  1.51e+08       19.2   MultiScaleOT
     32         GRFrough  1  3   1  1.06e+08        5.3   GridOT
     32         GRFrough  1  3   1  1.06e+08       16.8   MultiScaleOT
     32         GRFrough  1  6   1  1.31e+08        6.6   GridOT
     32         GRFrough  1  6   1  1.31e+08       21.3   MultiScaleOT
     32         GRFrough  1  9   1  7.56e+07        5.0   GridOT
     32         GRFrough  1  9   1  7.56e+07       19.0   MultiScaleOT
     32         GRFrough  1  4   1   1.7e+08        7.4   GridOT
     32         GRFrough  1  4   1   1.7e+08       19.4   MultiScaleOT
     32         GRFrough  1 10   1  1.01e+08        5.9   GridOT
     32         GRFrough  1 10   1  1.01e+08       21.6   MultiScaleOT
     32         GRFrough  1  8   1  9.41e+07        5.9   GridOT
     32         GRFrough  1  8   1  9.41e+07       17.2   MultiScaleOT
     32         GRFrough  7  5   1  1.23e+08        5.8   GridOT
     32         GRFrough  7  5   1  1.23e+08       22.8   MultiScaleOT
     32         GRFrough  7  1   1  8.48e+07        5.1   GridOT
     32         GRFrough  7  1   1  8.48e+07       21.3   MultiScaleOT
     32         GRFrough  7  2   1  1.67e+08        7.3   GridOT
     32         GRFrough  7  2   1  1.67e+08       18.8   MultiScaleOT
     32         GRFrough  7  3   1  9.54e+07        6.0   GridOT
     32         GRFrough  7  3   1  9.54e+07       26.7   MultiScaleOT
     32         GRFrough  7  6   1  1.58e+08        5.8   GridOT
     32         GRFrough  7  6   1  1.58e+08       19.7   MultiScaleOT
     32         GRFrough  7  9   1  8.93e+07        6.4   GridOT
     32         GRFrough  7  9   1  8.93e+07       20.0   MultiScaleOT
     32         GRFrough  7  4   1   1.9e+08       11.3   GridOT
     32         GRFrough  7  4   1   1.9e+08       22.8   MultiScaleOT
     32         GRFrough  7 10   1  1.37e+08        7.3   GridOT
     32         GRFrough  7 10   1  1.37e+08       18.7   MultiScaleOT
     32         GRFrough  7  8   1  7.69e+07        5.3   GridOT
     32         GRFrough  7  8   1  7.69e+07       18.4   MultiScaleOT
     32         GRFrough  2  5   1  8.04e+07        5.1   GridOT
     32         GRFrough  2  5   1  8.04e+07       17.4   MultiScaleOT
     32         GRFrough  2  1   1  1.51e+08        6.6   GridOT
     32         GRFrough  2  1   1  1.51e+08       19.0   MultiScaleOT
     32         GRFrough  2  7   1  1.67e+08        7.7   GridOT
     32         GRFrough  2  7   1  1.67e+08       22.3   MultiScaleOT
     32         GRFrough  2  3   1  1.83e+08        6.9   GridOT
     32         GRFrough  2  3   1  1.83e+08       17.6   MultiScaleOT
     32         GRFrough  2  6   1  1.88e+08        6.1   GridOT
     32         GRFrough  2  6   1  1.88e+08       16.7   MultiScaleOT
     32         GRFrough  2  9   1     1e+08        6.4   GridOT
     32         GRFrough  2  9   1     1e+08       17.7   MultiScaleOT
     32         GRFrough  2  4   1  1.78e+08        6.4   GridOT
     32         GRFrough  2  4   1  1.78e+08       18.4   MultiScaleOT
     32         GRFrough  2 10   1  9.68e+07        5.8   GridOT
     32         GRFrough  2 10   1  9.68e+07       22.3   MultiScaleOT
     32         GRFrough  2  8   1   1.3e+08        7.6   GridOT
     32         GRFrough  2  8   1   1.3e+08       18.7   MultiScaleOT
     32         GRFrough  3  5   1   1.5e+08        7.0   GridOT
     32         GRFrough  3  5   1   1.5e+08       23.8   MultiScaleOT
     32         GRFrough  3  1   1  1.06e+08        6.0   GridOT
     32         GRFrough  3  1   1  1.06e+08       17.6   MultiScaleOT
     32         GRFrough  3  7   1  9.54e+07        6.1   GridOT
     32         GRFrough  3  7   1  9.54e+07       27.0   MultiScaleOT
     32         GRFrough  3  2   1  1.83e+08        6.6   GridOT
     32         GRFrough  3  2   1  1.83e+08       17.6   MultiScaleOT
     32         GRFrough  3  6   1  9.82e+07        5.8   GridOT
     32         GRFrough  3  6   1  9.82e+07       19.2   MultiScaleOT
     32         GRFrough  3  9   1  1.33e+08        7.1   GridOT
     32         GRFrough  3  9   1  1.33e+08       21.0   MultiScaleOT
     32         GRFrough  3  4   1  1.53e+08        7.2   GridOT
     32         GRFrough  3  4   1  1.53e+08       18.1   MultiScaleOT
     32         GRFrough  3 10   1  1.22e+08        6.6   GridOT
     32         GRFrough  3 10   1  1.22e+08       18.6   MultiScaleOT
     32         GRFrough  3  8   1  1.21e+08        6.6   GridOT
     32         GRFrough  3  8   1  1.21e+08       19.5   MultiScaleOT
     32         GRFrough  6  5   1  1.62e+08        7.2   GridOT
     32         GRFrough  6  5   1  1.62e+08       22.0   MultiScaleOT
     32         GRFrough  6  1   1  1.31e+08        6.3   GridOT
     32         GRFrough  6  1   1  1.31e+08       20.7   MultiScaleOT
     32         GRFrough  6  7   1  1.58e+08        5.6   GridOT
     32         GRFrough  6  7   1  1.58e+08       18.3   MultiScaleOT
     32         GRFrough  6  2   1  1.88e+08        6.4   GridOT
     32         GRFrough  6  2   1  1.88e+08       17.3   MultiScaleOT
     32         GRFrough  6  3   1  9.82e+07        5.9   GridOT
     32         GRFrough  6  3   1  9.82e+07       16.9   MultiScaleOT
     32         GRFrough  6  9   1  1.51e+08        6.8   GridOT
     32         GRFrough  6  9   1  1.51e+08       18.3   MultiScaleOT
     32         GRFrough  6  4   1  1.38e+08        6.3   GridOT
     32         GRFrough  6  4   1  1.38e+08       22.1   MultiScaleOT
     32         GRFrough  6 10   1  1.17e+08        7.2   GridOT
     32         GRFrough  6 10   1  1.17e+08       22.0   MultiScaleOT
     32         GRFrough  6  8   1  1.86e+08        5.9   GridOT
     32         GRFrough  6  8   1  1.86e+08       17.2   MultiScaleOT
     32         GRFrough  9  5   1  6.98e+07        4.6   GridOT
     32         GRFrough  9  5   1  6.98e+07       17.5   MultiScaleOT
     32         GRFrough  9  1   1  7.56e+07        5.2   GridOT
     32         GRFrough  9  1   1  7.56e+07       20.4   MultiScaleOT
     32         GRFrough  9  7   1  8.93e+07        6.2   GridOT
     32         GRFrough  9  7   1  8.93e+07       18.1   MultiScaleOT
     32         GRFrough  9  2   1     1e+08        6.9   GridOT
     32         GRFrough  9  2   1     1e+08       23.9   MultiScaleOT
     32         GRFrough  9  3   1  1.33e+08        7.4   GridOT
     32         GRFrough  9  3   1  1.33e+08       21.2   MultiScaleOT
     32         GRFrough  9  6   1  1.51e+08        6.6   GridOT
     32         GRFrough  9  6   1  1.51e+08       17.4   MultiScaleOT
     32         GRFrough  9  4   1  1.95e+08        7.3   GridOT
     32         GRFrough  9  4   1  1.95e+08       24.1   MultiScaleOT
     32         GRFrough  9 10   1  8.83e+07        5.0   GridOT
     32         GRFrough  9 10   1  8.83e+07       18.7   MultiScaleOT
     32         GRFrough  9  8   1   8.6e+07        5.6   GridOT
     32         GRFrough  9  8   1   8.6e+07       18.3   MultiScaleOT
     32         GRFrough  4  5   1   2.1e+08        6.7   GridOT
     32         GRFrough  4  5   1   2.1e+08       22.8   MultiScaleOT
     32         GRFrough  4  1   1   1.7e+08        7.7   GridOT
     32         GRFrough  4  1   1   1.7e+08       21.8   MultiScaleOT
     32         GRFrough  4  7   1   1.9e+08        9.1   GridOT
     32         GRFrough  4  7   1   1.9e+08       18.8   MultiScaleOT
     32         GRFrough  4  2   1  1.78e+08        6.5   GridOT
     32         GRFrough  4  2   1  1.78e+08       17.6   MultiScaleOT
     32         GRFrough  4  3   1  1.53e+08        7.5   GridOT
     32         GRFrough  4  3   1  1.53e+08       21.1   MultiScaleOT
     32         GRFrough  4  6   1  1.38e+08        6.1   GridOT
     32         GRFrough  4  6   1  1.38e+08       18.3   MultiScaleOT
     32         GRFrough  4  9   1  1.95e+08        7.1   GridOT
     32         GRFrough  4  9   1  1.95e+08       17.9   MultiScaleOT
     32         GRFrough  4 10   1  1.84e+08        6.9   GridOT
     32         GRFrough  4 10   1  1.84e+08       22.5   MultiScaleOT
     32         GRFrough  4  8   1  2.06e+08        9.7   GridOT
     32         GRFrough  4  8   1  2.06e+08       21.5   MultiScaleOT
     32         GRFrough 10  5   1  6.81e+07        4.3   GridOT
     32         GRFrough 10  5   1  6.81e+07       15.9   MultiScaleOT
     32         GRFrough 10  1   1  1.01e+08        6.0   GridOT
     32         GRFrough 10  1   1  1.01e+08       16.5   MultiScaleOT
     32         GRFrough 10  7   1  1.37e+08        7.6   GridOT
     32         GRFrough 10  7   1  1.37e+08       20.3   MultiScaleOT
     32         GRFrough 10  2   1  9.68e+07        5.8   GridOT
     32         GRFrough 10  2   1  9.68e+07       17.7   MultiScaleOT
     32         GRFrough 10  3   1  1.22e+08        6.7   GridOT
     32         GRFrough 10  3   1  1.22e+08       18.4   MultiScaleOT
     32         GRFrough 10  6   1  1.17e+08        7.3   GridOT
     32         GRFrough 10  6   1  1.17e+08       19.0   MultiScaleOT
     32         GRFrough 10  9   1  8.83e+07        5.3   GridOT
     32         GRFrough 10  9   1  8.83e+07       16.5   MultiScaleOT
     32         GRFrough 10  4   1  1.84e+08        7.0   GridOT
     32         GRFrough 10  4   1  1.84e+08       22.8   MultiScaleOT
     32         GRFrough 10  8   1  1.22e+08        6.3   GridOT
     32         GRFrough 10  8   1  1.22e+08       17.7   MultiScaleOT
     32         GRFrough  8  5   1  8.78e+07        5.5   GridOT
     32         GRFrough  8  5   1  8.78e+07       21.5   MultiScaleOT
     32         GRFrough  8  1   1  9.41e+07        5.8   GridOT
     32         GRFrough  8  1   1  9.41e+07       19.4   MultiScaleOT
     32         GRFrough  8  7   1  7.69e+07        5.0   GridOT
     32         GRFrough  8  7   1  7.69e+07       22.3   MultiScaleOT
     32         GRFrough  8  2   1   1.3e+08        7.7   GridOT
     32         GRFrough  8  2   1   1.3e+08       22.4   MultiScaleOT
     32         GRFrough  8  3   1  1.21e+08        6.5   GridOT
     32         GRFrough  8  3   1  1.21e+08       23.2   MultiScaleOT
     32         GRFrough  8  6   1  1.86e+08        5.8   GridOT
     32         GRFrough  8  6   1  1.86e+08       18.2   MultiScaleOT
     32         GRFrough  8  9   1   8.6e+07        4.9   GridOT
     32         GRFrough  8  9   1   8.6e+07       17.7   MultiScaleOT
     32         GRFrough  8  4   1  2.06e+08        8.7   GridOT
     32         GRFrough  8  4   1  2.06e+08       18.8   MultiScaleOT
     32         GRFrough  8 10   1  1.22e+08        5.9   GridOT
     32         GRFrough  8 10   1  1.22e+08       22.8   MultiScaleOT
     32         GRFrough         1                  6.4   GridOT
     32         GRFrough         1                 19.8   MultiScaleOT
     32        GRFsmooth  5  1   1  1.28e+09        7.1   GridOT
     32        GRFsmooth  5  1   1  1.28e+09       18.3   MultiScaleOT
     32        GRFsmooth  5  7   1  1.27e+09        6.7   GridOT
     32        GRFsmooth  5  7   1  1.27e+09       20.3   MultiScaleOT
     32        GRFsmooth  5  2   1  3.49e+09        6.4   GridOT
     32        GRFsmooth  5  2   1  3.49e+09       21.5   MultiScaleOT
     32        GRFsmooth  5  3   1  6.93e+09        7.4   GridOT
     32        GRFsmooth  5  3   1  6.93e+09       19.2   MultiScaleOT
     32        GRFsmooth  5  6   1  1.36e+09        7.4   GridOT
     32        GRFsmooth  5  6   1  1.36e+09       18.9   MultiScaleOT
     32        GRFsmooth  5  9   1  1.61e+09        7.2   GridOT
     32        GRFsmooth  5  9   1  1.61e+09       23.5   MultiScaleOT
     32        GRFsmooth  5  4   1  9.29e+08        6.8   GridOT
     32        GRFsmooth  5  4   1  9.29e+08       22.9   MultiScaleOT
     32        GRFsmooth  5 10   1   2.3e+09        6.7   GridOT
     32        GRFsmooth  5 10   1   2.3e+09       18.3   MultiScaleOT
     32        GRFsmooth  5  8   1  2.64e+09        6.3   GridOT
     32        GRFsmooth  5  8   1  2.64e+09       18.2   MultiScaleOT
     32        GRFsmooth  1  5   1  1.28e+09        6.8   GridOT
     32        GRFsmooth  1  5   1  1.28e+09       19.7   MultiScaleOT
     32        GRFsmooth  1  7   1  3.71e+08        7.2   GridOT
     32        GRFsmooth  1  7   1  3.71e+08       19.5   MultiScaleOT
     32        GRFsmooth  1  2   1  2.19e+09        6.6   GridOT
     32        GRFsmooth  1  2   1  2.19e+09       18.5   MultiScaleOT
     32        GRFsmooth  1  3   1  5.86e+09        6.0   GridOT
     32        GRFsmooth  1  3   1  5.86e+09       18.6   MultiScaleOT
     32        GRFsmooth  1  6   1  9.99e+08        6.4   GridOT
     32        GRFsmooth  1  6   1  9.99e+08       19.6   MultiScaleOT
     32        GRFsmooth  1  9   1  1.35e+09        7.1   GridOT
     32        GRFsmooth  1  9   1  1.35e+09       22.0   MultiScaleOT
     32        GRFsmooth  1  4   1  1.94e+09        6.9   GridOT
     32        GRFsmooth  1  4   1  1.94e+09       20.3   MultiScaleOT
     32        GRFsmooth  1 10   1   2.4e+09        5.8   GridOT
     32        GRFsmooth  1 10   1   2.4e+09       18.1   MultiScaleOT
     32        GRFsmooth  1  8   1  1.92e+09        6.1   GridOT
     32        GRFsmooth  1  8   1  1.92e+09       21.6   MultiScaleOT
     32        GRFsmooth  7  5   1  1.27e+09        7.0   GridOT
     32        GRFsmooth  7  5   1  1.27e+09       19.3   MultiScaleOT
     32        GRFsmooth  7  1   1  3.71e+08        7.0   GridOT
     32        GRFsmooth  7  1   1  3.71e+08       24.0   MultiScaleOT
     32        GRFsmooth  7  2   1  1.69e+09        6.1   GridOT
     32        GRFsmooth  7  2   1  1.69e+09       18.6   MultiScaleOT
     32        GRFsmooth  7  3   1   6.1e+09        7.2   GridOT
     32        GRFsmooth  7  3   1   6.1e+09       23.8   MultiScaleOT
     32        GRFsmooth  7  6   1  7.67e+08        6.3   GridOT
     32        GRFsmooth  7  6   1  7.67e+08       19.3   MultiScaleOT
     32        GRFsmooth  7  9   1  1.43e+09        7.0   GridOT
     32        GRFsmooth  7  9   1  1.43e+09       23.1   MultiScaleOT
     32        GRFsmooth  7  4   1  2.16e+09        6.7   GridOT
     32        GRFsmooth  7  4   1  2.16e+09       18.5   MultiScaleOT
     32        GRFsmooth  7 10   1  1.99e+09        6.6   GridOT
     32        GRFsmooth  7 10   1  1.99e+09       19.1   MultiScaleOT
     32        GRFsmooth  7  8   1  1.64e+09        6.5   GridOT
     32        GRFsmooth  7  8   1  1.64e+09       20.4   MultiScaleOT
     32        GRFsmooth  2  5   1  3.49e+09        6.2   GridOT
     32        GRFsmooth  2  5   1  3.49e+09       17.6   MultiScaleOT
     32        GRFsmooth  2  1   1  2.19e+09        6.2   GridOT
     32        GRFsmooth  2  1   1  2.19e+09       18.7   MultiScaleOT
     32        GRFsmooth  2  7   1  1.69e+09        5.8   GridOT
     32        GRFsmooth  2  7   1  1.69e+09       19.0   MultiScaleOT
     32        GRFsmooth  2  3   1  4.07e+09        6.8   GridOT
     32        GRFsmooth  2  3   1  4.07e+09       18.0   MultiScaleOT
     32        GRFsmooth  2  6   1  1.09e+09        5.9   GridOT
     32        GRFsmooth  2  6   1  1.09e+09       18.1   MultiScaleOT
     32        GRFsmooth  2  9   1  2.48e+09        6.8   GridOT
     32        GRFsmooth  2  9   1  2.48e+09       17.6   MultiScaleOT
     32        GRFsmooth  2  4   1  6.08e+09        6.1   GridOT
     32        GRFsmooth  2  4   1  6.08e+09       17.9   MultiScaleOT
     32        GRFsmooth  2 10   1  2.27e+09        6.1   GridOT
     32        GRFsmooth  2 10   1  2.27e+09       21.9   MultiScaleOT
     32        GRFsmooth  2  8   1  7.35e+08        6.4   GridOT
     32        GRFsmooth  2  8   1  7.35e+08       17.5   MultiScaleOT
     32        GRFsmooth  3  5   1  6.93e+09        7.2   GridOT
     32        GRFsmooth  3  5   1  6.93e+09       21.4   MultiScaleOT
     32        GRFsmooth  3  1   1  5.86e+09        6.3   GridOT
     32        GRFsmooth  3  1   1  5.86e+09       18.2   MultiScaleOT
     32        GRFsmooth  3  7   1   6.1e+09        6.3   GridOT
     32        GRFsmooth  3  7   1   6.1e+09       20.4   MultiScaleOT
     32        GRFsmooth  3  2   1  4.07e+09        6.1   GridOT
     32        GRFsmooth  3  2   1  4.07e+09       21.0   MultiScaleOT
     32        GRFsmooth  3  6   1  3.81e+09        5.9   GridOT
     32        GRFsmooth  3  6   1  3.81e+09       20.5   MultiScaleOT
     32        GRFsmooth  3  9   1  3.17e+09        6.2   GridOT
     32        GRFsmooth  3  9   1  3.17e+09       18.6   MultiScaleOT
     32        GRFsmooth  3  4   1  8.72e+09        6.6   GridOT
     32        GRFsmooth  3  4   1  8.72e+09       17.8   MultiScaleOT
     32        GRFsmooth  3 10   1  2.55e+09        6.6   GridOT
     32        GRFsmooth  3 10   1  2.55e+09       17.3   MultiScaleOT
     32        GRFsmooth  3  8   1  2.09e+09        6.8   GridOT
     32        GRFsmooth  3  8   1  2.09e+09       18.5   MultiScaleOT
     32        GRFsmooth  6  5   1  1.36e+09        7.4   GridOT
     32        GRFsmooth  6  5   1  1.36e+09       23.8   MultiScaleOT
     32        GRFsmooth  6  1   1  9.99e+08        6.4   GridOT
     32        GRFsmooth  6  1   1  9.99e+08       18.5   MultiScaleOT
     32        GRFsmooth  6  7   1  7.67e+08        6.4   GridOT
     32        GRFsmooth  6  7   1  7.67e+08       18.6   MultiScaleOT
     32        GRFsmooth  6  2   1  1.09e+09        6.1   GridOT
     32        GRFsmooth  6  2   1  1.09e+09       19.7   MultiScaleOT
     32        GRFsmooth  6  3   1  3.81e+09        6.5   GridOT
     32        GRFsmooth  6  3   1  3.81e+09       17.7   MultiScaleOT
     32        GRFsmooth  6  9   1  1.34e+09        6.1   GridOT
     32        GRFsmooth  6  9   1  1.34e+09       17.5   MultiScaleOT
     32        GRFsmooth  6  4   1  3.03e+09        6.4   GridOT
     32        GRFsmooth  6  4   1  3.03e+09       18.7   MultiScaleOT
     32        GRFsmooth  6 10   1  1.37e+09        6.1   GridOT
     32        GRFsmooth  6 10   1  1.37e+09       21.3   MultiScaleOT
     32        GRFsmooth  6  8   1   7.5e+08        6.6   GridOT
     32        GRFsmooth  6  8   1   7.5e+08       17.8   MultiScaleOT
     32        GRFsmooth  9  5   1  1.61e+09        6.7   GridOT
     32        GRFsmooth  9  5   1  1.61e+09       18.0   MultiScaleOT
     32        GRFsmooth  9  1   1  1.35e+09        7.0   GridOT
     32        GRFsmooth  9  1   1  1.35e+09       17.9   MultiScaleOT
     32        GRFsmooth  9  7   1  1.43e+09        6.3   GridOT
     32        GRFsmooth  9  7   1  1.43e+09       17.9   MultiScaleOT
     32        GRFsmooth  9  2   1  2.48e+09        6.7   GridOT
     32        GRFsmooth  9  2   1  2.48e+09       16.9   MultiScaleOT
     32        GRFsmooth  9  3   1  3.17e+09        6.7   GridOT
     32        GRFsmooth  9  3   1  3.17e+09       17.3   MultiScaleOT
     32        GRFsmooth  9  6   1  1.34e+09        5.8   GridOT
     32        GRFsmooth  9  6   1  1.34e+09       19.7   MultiScaleOT
     32        GRFsmooth  9  4   1  2.01e+09        7.5   GridOT
     32        GRFsmooth  9  4   1  2.01e+09       21.8   MultiScaleOT
     32        GRFsmooth  9 10   1  7.56e+08        6.1   GridOT
     32        GRFsmooth  9 10   1  7.56e+08       17.2   MultiScaleOT
     32        GRFsmooth  9  8   1   1.1e+09        5.8   GridOT
     32        GRFsmooth  9  8   1   1.1e+09       17.5   MultiScaleOT
     32        GRFsmooth  4  5   1  9.29e+08        6.6   GridOT
     32        GRFsmooth  4  5   1  9.29e+08       17.8   MultiScaleOT
     32        GRFsmooth  4  1   1  1.94e+09        6.6   GridOT
     32        GRFsmooth  4  1   1  1.94e+09       16.8   MultiScaleOT
     32        GRFsmooth  4  7   1  2.16e+09        6.7   GridOT
     32        GRFsmooth  4  7   1  2.16e+09       18.6   MultiScaleOT
     32        GRFsmooth  4  2   1  6.08e+09        6.0   GridOT
     32        GRFsmooth  4  2   1  6.08e+09       17.6   MultiScaleOT
     32        GRFsmooth  4  3   1  8.72e+09        6.6   GridOT
     32        GRFsmooth  4  3   1  8.72e+09       18.7   MultiScaleOT
     32        GRFsmooth  4  6   1  3.03e+09        6.5   GridOT
     32        GRFsmooth  4  6   1  3.03e+09       19.2   MultiScaleOT
     32        GRFsmooth  4  9   1  2.01e+09        6.9   GridOT
     32        GRFsmooth  4  9   1  2.01e+09       22.3   MultiScaleOT
     32        GRFsmooth  4 10   1  3.11e+09        6.3   GridOT
     32        GRFsmooth  4 10   1  3.11e+09       17.3   MultiScaleOT
     32        GRFsmooth  4  8   1  4.63e+09        5.9   GridOT
     32        GRFsmooth  4  8   1  4.63e+09       18.0   MultiScaleOT
     32        GRFsmooth 10  5   1   2.3e+09        6.7   GridOT
     32        GRFsmooth 10  5   1   2.3e+09       19.1   MultiScaleOT
     32        GRFsmooth 10  1   1   2.4e+09        5.8   GridOT
     32        GRFsmooth 10  1   1   2.4e+09       19.2   MultiScaleOT
     32        GRFsmooth 10  7   1  1.99e+09        6.0   GridOT
     32        GRFsmooth 10  7   1  1.99e+09       18.1   MultiScaleOT
     32        GRFsmooth 10  2   1  2.27e+09        6.1   GridOT
     32        GRFsmooth 10  2   1  2.27e+09       18.3   MultiScaleOT
     32        GRFsmooth 10  3   1  2.55e+09        6.3   GridOT
     32        GRFsmooth 10  3   1  2.55e+09       17.7   MultiScaleOT
     32        GRFsmooth 10  6   1  1.37e+09        6.2   GridOT
     32        GRFsmooth 10  6   1  1.37e+09       22.5   MultiScaleOT
     32        GRFsmooth 10  9   1  7.56e+08        6.2   GridOT
     32        GRFsmooth 10  9   1  7.56e+08       18.2   MultiScaleOT
     32        GRFsmooth 10  4   1  3.11e+09        6.3   GridOT
     32        GRFsmooth 10  4   1  3.11e+09       18.5   MultiScaleOT
     32        GRFsmooth 10  8   1  1.01e+09        6.5   GridOT
     32        GRFsmooth 10  8   1  1.01e+09       19.5   MultiScaleOT
     32        GRFsmooth  8  5   1  2.64e+09        6.3   GridOT
     32        GRFsmooth  8  5   1  2.64e+09       22.3   MultiScaleOT
     32        GRFsmooth  8  1   1  1.92e+09        6.1   GridOT
     32        GRFsmooth  8  1   1  1.92e+09       19.0   MultiScaleOT
     32        GRFsmooth  8  7   1  1.64e+09        6.5   GridOT
     32        GRFsmooth  8  7   1  1.64e+09       19.7   MultiScaleOT
     32        GRFsmooth  8  2   1  7.35e+08        6.4   GridOT
     32        GRFsmooth  8  2   1  7.35e+08       18.3   MultiScaleOT
     32        GRFsmooth  8  3   1  2.09e+09        6.8   GridOT
     32        GRFsmooth  8  3   1  2.09e+09       18.5   MultiScaleOT
     32        GRFsmooth  8  6   1   7.5e+08        6.7   GridOT
     32        GRFsmooth  8  6   1   7.5e+08       21.7   MultiScaleOT
     32        GRFsmooth  8  9   1   1.1e+09        6.2   GridOT
     32        GRFsmooth  8  9   1   1.1e+09       21.4   MultiScaleOT
     32        GRFsmooth  8  4   1  4.63e+09        5.7   GridOT
     32        GRFsmooth  8  4   1  4.63e+09       19.1   MultiScaleOT
     32        GRFsmooth  8 10   1  1.01e+09        6.0   GridOT
     32        GRFsmooth  8 10   1  1.01e+09       18.8   MultiScaleOT
     32        GRFsmooth         1                  6.5   GridOT
     32        GRFsmooth         1                 19.3   MultiScaleOT
     32           LogGRF  5  1   1  1.72e+10        6.6   GridOT
     32           LogGRF  5  1   1  1.72e+10       26.6   MultiScaleOT
     32           LogGRF  5  7   1  1.45e+10        7.2   GridOT
     32           LogGRF  5  7   1  1.45e+10       18.4   MultiScaleOT
     32           LogGRF  5  2   1  1.04e+10        6.6   GridOT
     32           LogGRF  5  2   1  1.04e+10       20.3   MultiScaleOT
     32           LogGRF  5  3   1  9.05e+09        8.0   GridOT
     32           LogGRF  5  3   1  9.05e+09       22.5   MultiScaleOT
     32           LogGRF  5  6   1  1.64e+10        6.8   GridOT
     32           LogGRF  5  6   1  1.64e+10       20.8   MultiScaleOT
     32           LogGRF  5  9   1  1.05e+10        6.8   GridOT
     32           LogGRF  5  9   1  1.05e+10       20.0   MultiScaleOT
     32           LogGRF  5  4   1   9.4e+09        6.7   GridOT
     32           LogGRF  5  4   1   9.4e+09       22.3   MultiScaleOT
     32           LogGRF  5 10   1  2.57e+09        6.5   GridOT
     32           LogGRF  5 10   1  2.57e+09       25.2   MultiScaleOT
     32           LogGRF  5  8   1  6.19e+09        6.4   GridOT
     32           LogGRF  5  8   1  6.19e+09       17.2   MultiScaleOT
     32           LogGRF  1  5   1  1.72e+10        6.2   GridOT
     32           LogGRF  1  5   1  1.72e+10       23.6   MultiScaleOT
     32           LogGRF  1  7   1  1.34e+09        6.0   GridOT
     32           LogGRF  1  7   1  1.34e+09       19.1   MultiScaleOT
     32           LogGRF  1  2   1  1.97e+09        5.9   GridOT
     32           LogGRF  1  2   1  1.97e+09       20.6   MultiScaleOT
     32           LogGRF  1  3   1  8.69e+09        6.2   GridOT
     32           LogGRF  1  3   1  8.69e+09       25.9   MultiScaleOT
     32           LogGRF  1  6   1  3.23e+09        5.9   GridOT
     32           LogGRF  1  6   1  3.23e+09       18.6   MultiScaleOT
     32           LogGRF  1  9   1  1.47e+10        6.1   GridOT
     32           LogGRF  1  9   1  1.47e+10       24.4   MultiScaleOT
     32           LogGRF  1  4   1  6.48e+09        6.4   GridOT
     32           LogGRF  1  4   1  6.48e+09       18.3   MultiScaleOT
     32           LogGRF  1 10   1  8.88e+09        6.8   GridOT
     32           LogGRF  1 10   1  8.88e+09       19.9   MultiScaleOT
     32           LogGRF  1  8   1  3.92e+09        6.3   GridOT
     32           LogGRF  1  8   1  3.92e+09       17.4   MultiScaleOT
     32           LogGRF  7  5   1  1.45e+10        6.0   GridOT
     32           LogGRF  7  5   1  1.45e+10       17.8   MultiScaleOT
     32           LogGRF  7  1   1  1.34e+09        6.1   GridOT
     32           LogGRF  7  1   1  1.34e+09       22.0   MultiScaleOT
     32           LogGRF  7  2   1  2.68e+09        5.9   GridOT
     32           LogGRF  7  2   1  2.68e+09       16.9   MultiScaleOT
     32           LogGRF  7  3   1   6.6e+09        5.8   GridOT
     32           LogGRF  7  3   1   6.6e+09       21.9   MultiScaleOT
     32           LogGRF  7  6   1  4.61e+09        6.8   GridOT
     32           LogGRF  7  6   1  4.61e+09       19.9   MultiScaleOT
     32           LogGRF  7  9   1  1.63e+10        6.2   GridOT
     32           LogGRF  7  9   1  1.63e+10       20.3   MultiScaleOT
     32           LogGRF  7  4   1  5.87e+09        6.1   GridOT
     32           LogGRF  7  4   1  5.87e+09       25.6   MultiScaleOT
     32           LogGRF  7 10   1  7.67e+09        6.0   GridOT
     32           LogGRF  7 10   1  7.67e+09       20.7   MultiScaleOT
     32           LogGRF  7  8   1  3.35e+09        5.9   GridOT
     32           LogGRF  7  8   1  3.35e+09       20.2   MultiScaleOT
     32           LogGRF  2  5   1  1.04e+10        6.5   GridOT
     32           LogGRF  2  5   1  1.04e+10       21.2   MultiScaleOT
     32           LogGRF  2  1   1  1.97e+09        5.8   GridOT
     32           LogGRF  2  1   1  1.97e+09       17.7   MultiScaleOT
     32           LogGRF  2  7   1  2.68e+09        5.9   GridOT
     32           LogGRF  2  7   1  2.68e+09       17.9   MultiScaleOT
     32           LogGRF  2  3   1  5.43e+09        5.9   GridOT
     32           LogGRF  2  3   1  5.43e+09       17.5   MultiScaleOT
     32           LogGRF  2  6   1  1.82e+09        5.8   GridOT
     32           LogGRF  2  6   1  1.82e+09       17.3   MultiScaleOT
     32           LogGRF  2  9   1  8.12e+09        5.9   GridOT
     32           LogGRF  2  9   1  8.12e+09       17.7   MultiScaleOT
     32           LogGRF  2  4   1  4.25e+09        6.1   GridOT
     32           LogGRF  2  4   1  4.25e+09       17.9   MultiScaleOT
     32           LogGRF  2 10   1  3.99e+09        6.0   GridOT
     32           LogGRF  2 10   1  3.99e+09       22.1   MultiScaleOT
     32           LogGRF  2  8   1   1.2e+09        6.7   GridOT
     32           LogGRF  2  8   1   1.2e+09       19.0   MultiScaleOT
     32           LogGRF  3  5   1  9.05e+09        7.7   GridOT
     32           LogGRF  3  5   1  9.05e+09       24.2   MultiScaleOT
     32           LogGRF  3  1   1  8.69e+09        7.0   GridOT
     32           LogGRF  3  1   1  8.69e+09       19.2   MultiScaleOT
     32           LogGRF  3  7   1   6.6e+09        6.2   GridOT
     32           LogGRF  3  7   1   6.6e+09       23.3   MultiScaleOT
     32           LogGRF  3  2   1  5.43e+09        6.4   GridOT
     32           LogGRF  3  2   1  5.43e+09       21.1   MultiScaleOT
     32           LogGRF  3  6   1  5.79e+09        6.5   GridOT
     32           LogGRF  3  6   1  5.79e+09       22.2   MultiScaleOT
     32           LogGRF  3  9   1  8.26e+09        6.2   GridOT
     32           LogGRF  3  9   1  8.26e+09       19.8   MultiScaleOT
     32           LogGRF  3  4   1  1.06e+10        6.4   GridOT
     32           LogGRF  3  4   1  1.06e+10       24.9   MultiScaleOT
     32           LogGRF  3 10   1  4.61e+09        5.8   GridOT
     32           LogGRF  3 10   1  4.61e+09       17.0   MultiScaleOT
     32           LogGRF  3  8   1   5.8e+09        6.6   GridOT
     32           LogGRF  3  8   1   5.8e+09       21.1   MultiScaleOT
     32           LogGRF  6  5   1  1.64e+10        6.2   GridOT
     32           LogGRF  6  5   1  1.64e+10       20.8   MultiScaleOT
     32           LogGRF  6  1   1  3.23e+09        6.1   GridOT
     32           LogGRF  6  1   1  3.23e+09       22.7   MultiScaleOT
     32           LogGRF  6  7   1  4.61e+09        6.5   GridOT
     32           LogGRF  6  7   1  4.61e+09       19.7   MultiScaleOT
     32           LogGRF  6  2   1  1.82e+09        6.3   GridOT
     32           LogGRF  6  2   1  1.82e+09       21.1   MultiScaleOT
     32           LogGRF  6  3   1  5.79e+09        6.5   GridOT
     32           LogGRF  6  3   1  5.79e+09       21.1   MultiScaleOT
     32           LogGRF  6  9   1  7.05e+09        6.5   GridOT
     32           LogGRF  6  9   1  7.05e+09       24.1   MultiScaleOT
     32           LogGRF  6  4   1  8.61e+09        6.4   GridOT
     32           LogGRF  6  4   1  8.61e+09       17.8   MultiScaleOT
     32           LogGRF  6 10   1  8.06e+09        6.7   GridOT
     32           LogGRF  6 10   1  8.06e+09       21.9   MultiScaleOT
     32           LogGRF  6  8   1  4.18e+09        6.6   GridOT
     32           LogGRF  6  8   1  4.18e+09       17.5   MultiScaleOT
     32           LogGRF  9  5   1  1.05e+10        6.8   GridOT
     32           LogGRF  9  5   1  1.05e+10       20.7   MultiScaleOT
     32           LogGRF  9  1   1  1.47e+10        6.2   GridOT
     32           LogGRF  9  1   1  1.47e+10       21.7   MultiScaleOT
     32           LogGRF  9  7   1  1.63e+10        6.2   GridOT
     32           LogGRF  9  7   1  1.63e+10       20.8   MultiScaleOT
     32           LogGRF  9  2   1  8.12e+09        5.8   GridOT
     32           LogGRF  9  2   1  8.12e+09       16.5   MultiScaleOT
     32           LogGRF  9  3   1  8.26e+09        6.4   GridOT
     32           LogGRF  9  3   1  8.26e+09       26.3   MultiScaleOT
     32           LogGRF  9  6   1  7.05e+09        6.3   GridOT
     32           LogGRF  9  6   1  7.05e+09       22.5   MultiScaleOT
     32           LogGRF  9  4   1  1.29e+10        6.0   GridOT
     32           LogGRF  9  4   1  1.29e+10       16.4   MultiScaleOT
     32           LogGRF  9 10   1  6.68e+09        6.0   GridOT
     32           LogGRF  9 10   1  6.68e+09       21.0   MultiScaleOT
     32           LogGRF  9  8   1  8.02e+09        6.0   GridOT
     32           LogGRF  9  8   1  8.02e+09       20.8   MultiScaleOT
     32           LogGRF  4  5   1   9.4e+09        6.7   GridOT
     32           LogGRF  4  5   1   9.4e+09       18.5   MultiScaleOT
     32           LogGRF  4  1   1  6.48e+09        6.0   GridOT
     32           LogGRF  4  1   1  6.48e+09       22.6   MultiScaleOT
     32           LogGRF  4  7   1  5.87e+09        6.2   GridOT
     32           LogGRF  4  7   1  5.87e+09       19.1   MultiScaleOT
     32           LogGRF  4  2   1  4.25e+09        6.1   GridOT
     32           LogGRF  4  2   1  4.25e+09       17.2   MultiScaleOT
     32           LogGRF  4  3   1  1.06e+10        6.7   GridOT
     32           LogGRF  4  3   1  1.06e+10       22.8   MultiScaleOT
     32           LogGRF  4  6   1  8.61e+09        6.8   GridOT
     32           LogGRF  4  6   1  8.61e+09       21.5   MultiScaleOT
     32           LogGRF  4  9   1  1.29e+10        5.5   GridOT
     32           LogGRF  4  9   1  1.29e+10       19.9   MultiScaleOT
     32           LogGRF  4 10   1  4.16e+09        6.1   GridOT
     32           LogGRF  4 10   1  4.16e+09       18.1   MultiScaleOT
     32           LogGRF  4  8   1  2.98e+09        6.3   GridOT
     32           LogGRF  4  8   1  2.98e+09       17.1   MultiScaleOT
     32           LogGRF 10  5   1  2.57e+09        6.1   GridOT
     32           LogGRF 10  5   1  2.57e+09       21.3   MultiScaleOT
     32           LogGRF 10  1   1  8.88e+09        6.5   GridOT
     32           LogGRF 10  1   1  8.88e+09       21.5   MultiScaleOT
     32           LogGRF 10  7   1  7.67e+09        5.7   GridOT
     32           LogGRF 10  7   1  7.67e+09       17.7   MultiScaleOT
     32           LogGRF 10  2   1  3.99e+09        6.4   GridOT
     32           LogGRF 10  2   1  3.99e+09       16.3   MultiScaleOT
     32           LogGRF 10  3   1  4.61e+09        5.5   GridOT
     32           LogGRF 10  3   1  4.61e+09       21.3   MultiScaleOT
     32           LogGRF 10  6   1  8.06e+09        6.3   GridOT
     32           LogGRF 10  6   1  8.06e+09       17.4   MultiScaleOT
     32           LogGRF 10  9   1  6.68e+09        6.1   GridOT
     32           LogGRF 10  9   1  6.68e+09       17.6   MultiScaleOT
     32           LogGRF 10  4   1  4.16e+09        6.2   GridOT
     32           LogGRF 10  4   1  4.16e+09       16.5   MultiScaleOT
     32           LogGRF 10  8   1  2.39e+09        6.2   GridOT
     32           LogGRF 10  8   1  2.39e+09       17.2   MultiScaleOT
     32           LogGRF  8  5   1  6.19e+09        5.5   GridOT
     32           LogGRF  8  5   1  6.19e+09       20.7   MultiScaleOT
     32           LogGRF  8  1   1  3.92e+09        6.6   GridOT
     32           LogGRF  8  1   1  3.92e+09       21.9   MultiScaleOT
     32           LogGRF  8  7   1  3.35e+09        6.5   GridOT
     32           LogGRF  8  7   1  3.35e+09       18.8   MultiScaleOT
     32           LogGRF  8  2   1   1.2e+09        6.8   GridOT
     32           LogGRF  8  2   1   1.2e+09       17.9   MultiScaleOT
     32           LogGRF  8  3   1   5.8e+09        6.2   GridOT
     32           LogGRF  8  3   1   5.8e+09       21.8   MultiScaleOT
     32           LogGRF  8  6   1  4.18e+09        6.9   GridOT
     32           LogGRF  8  6   1  4.18e+09       18.8   MultiScaleOT
     32           LogGRF  8  9   1  8.02e+09        5.7   GridOT
     32           LogGRF  8  9   1  8.02e+09       23.0   MultiScaleOT
     32           LogGRF  8  4   1  2.98e+09        6.8   GridOT
     32           LogGRF  8  4   1  2.98e+09       21.1   MultiScaleOT
     32           LogGRF  8 10   1  2.39e+09        6.6   GridOT
     32           LogGRF  8 10   1  2.39e+09       22.5   MultiScaleOT
     32           LogGRF         1                  6.3   GridOT
     32           LogGRF         1                 20.3   MultiScaleOT
     32         LogitGRF  5  1   1  6.69e+08        6.0   GridOT
     32         LogitGRF  5  1   1  6.69e+08       22.7   MultiScaleOT
     32         LogitGRF  5  7   1  1.66e+09        6.3   GridOT
     32         LogitGRF  5  7   1  1.66e+09       22.6   MultiScaleOT
     32         LogitGRF  5  2   1  1.49e+09        6.1   GridOT
     32         LogitGRF  5  2   1  1.49e+09       21.3   MultiScaleOT
     32         LogitGRF  5  3   1  9.57e+08        6.9   GridOT
     32         LogitGRF  5  3   1  9.57e+08       18.1   MultiScaleOT
     32         LogitGRF  5  6   1  9.18e+08        6.5   GridOT
     32         LogitGRF  5  6   1  9.18e+08       18.7   MultiScaleOT
     32         LogitGRF  5  9   1  2.07e+09        6.4   GridOT
     32         LogitGRF  5  9   1  2.07e+09       21.0   MultiScaleOT
     32         LogitGRF  5  4   1  1.28e+09        6.3   GridOT
     32         LogitGRF  5  4   1  1.28e+09       22.7   MultiScaleOT
     32         LogitGRF  5 10   1  1.32e+09        6.8   GridOT
     32         LogitGRF  5 10   1  1.32e+09       22.3   MultiScaleOT
     32         LogitGRF  5  8   1  1.11e+09        6.6   GridOT
     32         LogitGRF  5  8   1  1.11e+09       22.4   MultiScaleOT
     32         LogitGRF  1  5   1  6.69e+08        6.7   GridOT
     32         LogitGRF  1  5   1  6.69e+08       21.4   MultiScaleOT
     32         LogitGRF  1  7   1  1.46e+09        6.5   GridOT
     32         LogitGRF  1  7   1  1.46e+09       18.3   MultiScaleOT
     32         LogitGRF  1  2   1  1.73e+09        7.0   GridOT
     32         LogitGRF  1  2   1  1.73e+09       22.1   MultiScaleOT
     32         LogitGRF  1  3   1  1.54e+09        6.1   GridOT
     32         LogitGRF  1  3   1  1.54e+09       21.7   MultiScaleOT
     32         LogitGRF  1  6   1  7.72e+08        6.1   GridOT
     32         LogitGRF  1  6   1  7.72e+08       21.8   MultiScaleOT
     32         LogitGRF  1  9   1  3.31e+09        7.1   GridOT
     32         LogitGRF  1  9   1  3.31e+09       26.2   MultiScaleOT
     32         LogitGRF  1  4   1   1.1e+09        6.7   GridOT
     32         LogitGRF  1  4   1   1.1e+09       22.1   MultiScaleOT
     32         LogitGRF  1 10   1  1.53e+09        6.2   GridOT
     32         LogitGRF  1 10   1  1.53e+09       21.0   MultiScaleOT
     32         LogitGRF  1  8   1  5.85e+08        5.8   GridOT
     32         LogitGRF  1  8   1  5.85e+08       18.3   MultiScaleOT
     32         LogitGRF  7  5   1  1.66e+09        7.3   GridOT
     32         LogitGRF  7  5   1  1.66e+09       22.3   MultiScaleOT
     32         LogitGRF  7  1   1  1.46e+09        7.8   GridOT
     32         LogitGRF  7  1   1  1.46e+09       22.7   MultiScaleOT
     32         LogitGRF  7  2   1  3.03e+09        6.2   GridOT
     32         LogitGRF  7  2   1  3.03e+09       22.7   MultiScaleOT
     32         LogitGRF  7  3   1  1.13e+09        6.4   GridOT
     32         LogitGRF  7  3   1  1.13e+09       17.7   MultiScaleOT
     32         LogitGRF  7  6   1  1.03e+09        6.9   GridOT
     32         LogitGRF  7  6   1  1.03e+09       23.5   MultiScaleOT
     32         LogitGRF  7  9   1   3.2e+09        6.1   GridOT
     32         LogitGRF  7  9   1   3.2e+09       22.7   MultiScaleOT
     32         LogitGRF  7  4   1  2.77e+09        6.9   GridOT
     32         LogitGRF  7  4   1  2.77e+09       18.5   MultiScaleOT
     32         LogitGRF  7 10   1  1.95e+09        6.5   GridOT
     32         LogitGRF  7 10   1  1.95e+09       26.0   MultiScaleOT
     32         LogitGRF  7  8   1   2.4e+09        6.3   GridOT
     32         LogitGRF  7  8   1   2.4e+09       18.0   MultiScaleOT
     32         LogitGRF  2  5   1  1.49e+09        6.0   GridOT
     32         LogitGRF  2  5   1  1.49e+09       20.7   MultiScaleOT
     32         LogitGRF  2  1   1  1.73e+09        6.8   GridOT
     32         LogitGRF  2  1   1  1.73e+09       17.9   MultiScaleOT
     32         LogitGRF  2  7   1  3.03e+09        5.8   GridOT
     32         LogitGRF  2  7   1  3.03e+09       18.1   MultiScaleOT
     32         LogitGRF  2  3   1  2.28e+09        6.3   GridOT
     32         LogitGRF  2  3   1  2.28e+09       18.4   MultiScaleOT
     32         LogitGRF  2  6   1  1.46e+09        6.2   GridOT
     32         LogitGRF  2  6   1  1.46e+09       18.2   MultiScaleOT
     32         LogitGRF  2  9   1  2.39e+09        6.6   GridOT
     32         LogitGRF  2  9   1  2.39e+09       23.4   MultiScaleOT
     32         LogitGRF  2  4   1  8.15e+08        6.0   GridOT
     32         LogitGRF  2  4   1  8.15e+08       21.7   MultiScaleOT
     32         LogitGRF  2 10   1  1.16e+09        6.4   GridOT
     32         LogitGRF  2 10   1  1.16e+09       24.2   MultiScaleOT
     32         LogitGRF  2  8   1     2e+09        6.2   GridOT
     32         LogitGRF  2  8   1     2e+09       21.4   MultiScaleOT
     32         LogitGRF  3  5   1  9.57e+08        6.4   GridOT
     32         LogitGRF  3  5   1  9.57e+08       21.8   MultiScaleOT
     32         LogitGRF  3  1   1  1.54e+09        5.9   GridOT
     32         LogitGRF  3  1   1  1.54e+09       18.9   MultiScaleOT
     32         LogitGRF  3  7   1  1.13e+09        5.9   GridOT
     32         LogitGRF  3  7   1  1.13e+09       16.9   MultiScaleOT
     32         LogitGRF  3  2   1  2.28e+09        6.1   GridOT
     32         LogitGRF  3  2   1  2.28e+09       17.7   MultiScaleOT
     32         LogitGRF  3  6   1   1.4e+09        6.6   GridOT
     32         LogitGRF  3  6   1   1.4e+09       17.0   MultiScaleOT
     32         LogitGRF  3  9   1  1.15e+09        6.7   GridOT
     32         LogitGRF  3  9   1  1.15e+09       18.5   MultiScaleOT
     32         LogitGRF  3  4   1  2.38e+09        6.1   GridOT
     32         LogitGRF  3  4   1  2.38e+09       17.1   MultiScaleOT
     32         LogitGRF  3 10   1  1.17e+09        6.6   GridOT
     32         LogitGRF  3 10   1  1.17e+09       17.3   MultiScaleOT
     32         LogitGRF  3  8   1  2.27e+09        6.7   GridOT
     32         LogitGRF  3  8   1  2.27e+09       21.4   MultiScaleOT
     32         LogitGRF  6  5   1  9.18e+08        6.6   GridOT
     32         LogitGRF  6  5   1  9.18e+08       20.9   MultiScaleOT
     32         LogitGRF  6  1   1  7.72e+08        6.4   GridOT
     32         LogitGRF  6  1   1  7.72e+08       22.8   MultiScaleOT
     32         LogitGRF  6  7   1  1.03e+09        6.7   GridOT
     32         LogitGRF  6  7   1  1.03e+09       20.8   MultiScaleOT
     32         LogitGRF  6  2   1  1.46e+09        6.0   GridOT
     32         LogitGRF  6  2   1  1.46e+09       16.7   MultiScaleOT
     32         LogitGRF  6  3   1   1.4e+09        6.7   GridOT
     32         LogitGRF  6  3   1   1.4e+09       18.4   MultiScaleOT
     32         LogitGRF  6  9   1  2.84e+09        6.7   GridOT
     32         LogitGRF  6  9   1  2.84e+09       23.0   MultiScaleOT
     32         LogitGRF  6  4   1  1.36e+09        6.7   GridOT
     32         LogitGRF  6  4   1  1.36e+09       19.0   MultiScaleOT
     32         LogitGRF  6 10   1  1.13e+09        6.7   GridOT
     32         LogitGRF  6 10   1  1.13e+09       21.0   MultiScaleOT
     32         LogitGRF  6  8   1  1.04e+09        6.3   GridOT
     32         LogitGRF  6  8   1  1.04e+09       22.8   MultiScaleOT
     32         LogitGRF  9  5   1  2.07e+09        6.4   GridOT
     32         LogitGRF  9  5   1  2.07e+09       28.3   MultiScaleOT
     32         LogitGRF  9  1   1  3.31e+09        6.1   GridOT
     32         LogitGRF  9  1   1  3.31e+09       20.7   MultiScaleOT
     32         LogitGRF  9  7   1   3.2e+09        5.8   GridOT
     32         LogitGRF  9  7   1   3.2e+09       20.3   MultiScaleOT
     32         LogitGRF  9  2   1  2.39e+09        6.5   GridOT
     32         LogitGRF  9  2   1  2.39e+09       23.3   MultiScaleOT
     32         LogitGRF  9  3   1  1.15e+09        6.9   GridOT
     32         LogitGRF  9  3   1  1.15e+09       22.1   MultiScaleOT
     32         LogitGRF  9  6   1  2.84e+09        6.8   GridOT
     32         LogitGRF  9  6   1  2.84e+09       21.0   MultiScaleOT
     32         LogitGRF  9  4   1  3.24e+09        6.5   GridOT
     32         LogitGRF  9  4   1  3.24e+09       18.0   MultiScaleOT
     32         LogitGRF  9 10   1  1.33e+09        6.8   GridOT
     32         LogitGRF  9 10   1  1.33e+09       18.3   MultiScaleOT
     32         LogitGRF  9  8   1  4.23e+09        6.8   GridOT
     32         LogitGRF  9  8   1  4.23e+09       17.3   MultiScaleOT
     32         LogitGRF  4  5   1  1.28e+09        6.1   GridOT
     32         LogitGRF  4  5   1  1.28e+09       21.9   MultiScaleOT
     32         LogitGRF  4  1   1   1.1e+09        6.9   GridOT
     32         LogitGRF  4  1   1   1.1e+09       21.2   MultiScaleOT
     32         LogitGRF  4  7   1  2.77e+09        7.6   GridOT
     32         LogitGRF  4  7   1  2.77e+09       22.1   MultiScaleOT
     32         LogitGRF  4  2   1  8.15e+08        6.7   GridOT
     32         LogitGRF  4  2   1  8.15e+08       21.8   MultiScaleOT
     32         LogitGRF  4  3   1  2.38e+09        6.6   GridOT
     32         LogitGRF  4  3   1  2.38e+09       18.8   MultiScaleOT
     32         LogitGRF  4  6   1  1.36e+09        6.6   GridOT
     32         LogitGRF  4  6   1  1.36e+09       22.2   MultiScaleOT
     32         LogitGRF  4  9   1  3.24e+09        7.1   GridOT
     32         LogitGRF  4  9   1  3.24e+09       18.3   MultiScaleOT
     32         LogitGRF  4 10   1  1.58e+09        6.2   GridOT
     32         LogitGRF  4 10   1  1.58e+09       20.8   MultiScaleOT
     32         LogitGRF  4  8   1  1.23e+09        6.4   GridOT
     32         LogitGRF  4  8   1  1.23e+09       18.9   MultiScaleOT
     32         LogitGRF 10  5   1  1.32e+09        6.5   GridOT
     32         LogitGRF 10  5   1  1.32e+09       18.8   MultiScaleOT
     32         LogitGRF 10  1   1  1.53e+09        6.2   GridOT
     32         LogitGRF 10  1   1  1.53e+09       22.1   MultiScaleOT
     32         LogitGRF 10  7   1  1.95e+09        6.3   GridOT
     32         LogitGRF 10  7   1  1.95e+09       22.3   MultiScaleOT
     32         LogitGRF 10  2   1  1.16e+09        6.4   GridOT
     32         LogitGRF 10  2   1  1.16e+09       18.0   MultiScaleOT
     32         LogitGRF 10  3   1  1.17e+09        6.1   GridOT
     32         LogitGRF 10  3   1  1.17e+09       16.8   MultiScaleOT
     32         LogitGRF 10  6   1  1.13e+09        6.7   GridOT
     32         LogitGRF 10  6   1  1.13e+09       18.2   MultiScaleOT
     32         LogitGRF 10  9   1  1.33e+09        6.0   GridOT
     32         LogitGRF 10  9   1  1.33e+09       16.7   MultiScaleOT
     32         LogitGRF 10  4   1  1.58e+09        6.0   GridOT
     32         LogitGRF 10  4   1  1.58e+09       21.0   MultiScaleOT
     32         LogitGRF 10  8   1  2.04e+09        7.0   GridOT
     32         LogitGRF 10  8   1  2.04e+09       17.1   MultiScaleOT
     32         LogitGRF  8  5   1  1.11e+09        5.9   GridOT
     32         LogitGRF  8  5   1  1.11e+09       22.1   MultiScaleOT
     32         LogitGRF  8  1   1  5.85e+08        5.8   GridOT
     32         LogitGRF  8  1   1  5.85e+08       17.7   MultiScaleOT
     32         LogitGRF  8  7   1   2.4e+09        6.2   GridOT
     32         LogitGRF  8  7   1   2.4e+09       21.6   MultiScaleOT
     32         LogitGRF  8  2   1     2e+09        6.2   GridOT
     32         LogitGRF  8  2   1     2e+09       22.2   MultiScaleOT
     32         LogitGRF  8  3   1  2.27e+09        6.8   GridOT
     32         LogitGRF  8  3   1  2.27e+09       21.1   MultiScaleOT
     32         LogitGRF  8  6   1  1.04e+09        6.5   GridOT
     32         LogitGRF  8  6   1  1.04e+09       22.1   MultiScaleOT
     32         LogitGRF  8  9   1  4.23e+09        6.0   GridOT
     32         LogitGRF  8  9   1  4.23e+09       21.8   MultiScaleOT
     32         LogitGRF  8  4   1  1.23e+09        6.6   GridOT
     32         LogitGRF  8  4   1  1.23e+09       17.0   MultiScaleOT
     32         LogitGRF  8 10   1  2.04e+09        6.4   GridOT
     32         LogitGRF  8 10   1  2.04e+09       22.0   MultiScaleOT
     32         LogitGRF         1                  6.5   GridOT
     32         LogitGRF         1                 20.5   MultiScaleOT
     32 MicroscopyImages  5  1   1   6.4e+09        5.9   GridOT
     32 MicroscopyImages  5  1   1   6.4e+09       20.1   MultiScaleOT
     32 MicroscopyImages  5  7   1  2.96e+09        5.7   GridOT
     32 MicroscopyImages  5  7   1  2.96e+09       25.5   MultiScaleOT
     32 MicroscopyImages  5  2   1  5.05e+09        6.2   GridOT
     32 MicroscopyImages  5  2   1  5.05e+09       16.8   MultiScaleOT
     32 MicroscopyImages  5  3   1  4.08e+09        5.8   GridOT
     32 MicroscopyImages  5  3   1  4.08e+09       22.9   MultiScaleOT
     32 MicroscopyImages  5  6   1  4.66e+08        7.0   GridOT
     32 MicroscopyImages  5  6   1  4.66e+08       23.5   MultiScaleOT
     32 MicroscopyImages  5  9   1  2.29e+09        5.8   GridOT
     32 MicroscopyImages  5  9   1  2.29e+09       18.6   MultiScaleOT
     32 MicroscopyImages  5  4   1  3.33e+09        5.5   GridOT
     32 MicroscopyImages  5  4   1  3.33e+09       20.0   MultiScaleOT
     32 MicroscopyImages  5 10   1   2.2e+09        5.8   GridOT
     32 MicroscopyImages  5 10   1   2.2e+09       19.9   MultiScaleOT
     32 MicroscopyImages  5  8   1  2.93e+09        5.7   GridOT
     32 MicroscopyImages  5  8   1  2.93e+09       16.4   MultiScaleOT
     32 MicroscopyImages  1  5   1   6.4e+09        6.7   GridOT
     32 MicroscopyImages  1  5   1   6.4e+09       20.1   MultiScaleOT
     32 MicroscopyImages  1  7   1  5.64e+09        5.2   GridOT
     32 MicroscopyImages  1  7   1  5.64e+09       18.4   MultiScaleOT
     32 MicroscopyImages  1  2   1  1.11e+09        5.5   GridOT
     32 MicroscopyImages  1  2   1  1.11e+09       18.4   MultiScaleOT
     32 MicroscopyImages  1  3   1  9.13e+09        5.4   GridOT
     32 MicroscopyImages  1  3   1  9.13e+09       21.9   MultiScaleOT
     32 MicroscopyImages  1  6   1  7.41e+09        5.7   GridOT
     32 MicroscopyImages  1  6   1  7.41e+09       17.3   MultiScaleOT
     32 MicroscopyImages  1  9   1   4.9e+09        5.8   GridOT
     32 MicroscopyImages  1  9   1   4.9e+09       19.7   MultiScaleOT
     32 MicroscopyImages  1  4   1  4.38e+09        6.1   GridOT
     32 MicroscopyImages  1  4   1  4.38e+09       22.0   MultiScaleOT
     32 MicroscopyImages  1 10   1  2.98e+09        6.3   GridOT
     32 MicroscopyImages  1 10   1  2.98e+09       19.8   MultiScaleOT
     32 MicroscopyImages  1  8   1  6.31e+09        6.0   GridOT
     32 MicroscopyImages  1  8   1  6.31e+09       19.8   MultiScaleOT
     32 MicroscopyImages  7  5   1  2.96e+09        5.8   GridOT
     32 MicroscopyImages  7  5   1  2.96e+09       22.5   MultiScaleOT
     32 MicroscopyImages  7  1   1  5.64e+09        5.9   GridOT
     32 MicroscopyImages  7  1   1  5.64e+09       18.8   MultiScaleOT
     32 MicroscopyImages  7  2   1  5.34e+09        5.9   GridOT
     32 MicroscopyImages  7  2   1  5.34e+09       18.7   MultiScaleOT
     32 MicroscopyImages  7  3   1  4.91e+09        6.2   GridOT
     32 MicroscopyImages  7  3   1  4.91e+09       19.4   MultiScaleOT
     32 MicroscopyImages  7  6   1  3.01e+09        6.1   GridOT
     32 MicroscopyImages  7  6   1  3.01e+09       19.8   MultiScaleOT
     32 MicroscopyImages  7  9   1  5.74e+09        6.9   GridOT
     32 MicroscopyImages  7  9   1  5.74e+09       19.5   MultiScaleOT
     32 MicroscopyImages  7  4   1  3.07e+09        6.1   GridOT
     32 MicroscopyImages  7  4   1  3.07e+09       19.6   MultiScaleOT
     32 MicroscopyImages  7 10   1  4.67e+09        6.5   GridOT
     32 MicroscopyImages  7 10   1  4.67e+09       19.2   MultiScaleOT
     32 MicroscopyImages  7  8   1  3.37e+08        5.5   GridOT
     32 MicroscopyImages  7  8   1  3.37e+08       18.4   MultiScaleOT
     32 MicroscopyImages  2  5   1  5.05e+09        6.1   GridOT
     32 MicroscopyImages  2  5   1  5.05e+09       23.1   MultiScaleOT
     32 MicroscopyImages  2  1   1  1.11e+09        5.8   GridOT
     32 MicroscopyImages  2  1   1  1.11e+09       18.4   MultiScaleOT
     32 MicroscopyImages  2  7   1  5.34e+09        5.8   GridOT
     32 MicroscopyImages  2  7   1  5.34e+09       15.5   MultiScaleOT
     32 MicroscopyImages  2  3   1  1.04e+10        6.0   GridOT
     32 MicroscopyImages  2  3   1  1.04e+10       19.0   MultiScaleOT
     32 MicroscopyImages  2  6   1  6.64e+09        5.4   GridOT
     32 MicroscopyImages  2  6   1  6.64e+09       21.2   MultiScaleOT
     32 MicroscopyImages  2  9   1  3.99e+09        5.5   GridOT
     32 MicroscopyImages  2  9   1  3.99e+09       20.7   MultiScaleOT
     32 MicroscopyImages  2  4   1  5.62e+09        6.7   GridOT
     32 MicroscopyImages  2  4   1  5.62e+09       16.8   MultiScaleOT
     32 MicroscopyImages  2 10   1  2.15e+09        5.5   GridOT
     32 MicroscopyImages  2 10   1  2.15e+09       15.7   MultiScaleOT
     32 MicroscopyImages  2  8   1  5.88e+09        5.8   GridOT
     32 MicroscopyImages  2  8   1  5.88e+09       22.9   MultiScaleOT
     32 MicroscopyImages  3  5   1  4.08e+09        5.8   GridOT
     32 MicroscopyImages  3  5   1  4.08e+09       18.9   MultiScaleOT
     32 MicroscopyImages  3  1   1  9.13e+09        5.8   GridOT
     32 MicroscopyImages  3  1   1  9.13e+09       17.5   MultiScaleOT
     32 MicroscopyImages  3  7   1  4.91e+09        5.2   GridOT
     32 MicroscopyImages  3  7   1  4.91e+09       21.8   MultiScaleOT
     32 MicroscopyImages  3  2   1  1.04e+10        5.9   GridOT
     32 MicroscopyImages  3  2   1  1.04e+10       17.4   MultiScaleOT
     32 MicroscopyImages  3  6   1   2.5e+09        5.8   GridOT
     32 MicroscopyImages  3  6   1   2.5e+09       19.2   MultiScaleOT
     32 MicroscopyImages  3  9   1  4.82e+09        5.6   GridOT
     32 MicroscopyImages  3  9   1  4.82e+09       17.7   MultiScaleOT
     32 MicroscopyImages  3  4   1  1.46e+09        6.2   GridOT
     32 MicroscopyImages  3  4   1  1.46e+09       19.8   MultiScaleOT
     32 MicroscopyImages  3 10   1  5.29e+09        6.3   GridOT
     32 MicroscopyImages  3 10   1  5.29e+09       21.3   MultiScaleOT
     32 MicroscopyImages  3  8   1  4.44e+09        5.7   GridOT
     32 MicroscopyImages  3  8   1  4.44e+09       21.9   MultiScaleOT
     32 MicroscopyImages  6  5   1  4.66e+08        6.2   GridOT
     32 MicroscopyImages  6  5   1  4.66e+08       19.0   MultiScaleOT
     32 MicroscopyImages  6  1   1  7.41e+09        5.7   GridOT
     32 MicroscopyImages  6  1   1  7.41e+09       16.1   MultiScaleOT
     32 MicroscopyImages  6  7   1  3.01e+09        5.9   GridOT
     32 MicroscopyImages  6  7   1  3.01e+09       16.6   MultiScaleOT
     32 MicroscopyImages  6  2   1  6.64e+09        5.9   GridOT
     32 MicroscopyImages  6  2   1  6.64e+09       17.6   MultiScaleOT
     32 MicroscopyImages  6  3   1   2.5e+09        6.1   GridOT
     32 MicroscopyImages  6  3   1   2.5e+09       18.6   MultiScaleOT
     32 MicroscopyImages  6  9   1  2.59e+09        5.8   GridOT
     32 MicroscopyImages  6  9   1  2.59e+09       17.8   MultiScaleOT
     32 MicroscopyImages  6  4   1  2.49e+09        6.5   GridOT
     32 MicroscopyImages  6  4   1  2.49e+09       17.1   MultiScaleOT
     32 MicroscopyImages  6 10   1  2.71e+09        6.1   GridOT
     32 MicroscopyImages  6 10   1  2.71e+09       17.4   MultiScaleOT
     32 MicroscopyImages  6  8   1  2.86e+09        5.8   GridOT
     32 MicroscopyImages  6  8   1  2.86e+09       17.3   MultiScaleOT
     32 MicroscopyImages  9  5   1  2.29e+09        6.1   GridOT
     32 MicroscopyImages  9  5   1  2.29e+09       19.4   MultiScaleOT
     32 MicroscopyImages  9  1   1   4.9e+09        5.5   GridOT
     32 MicroscopyImages  9  1   1   4.9e+09       18.8   MultiScaleOT
     32 MicroscopyImages  9  7   1  5.74e+09        6.1   GridOT
     32 MicroscopyImages  9  7   1  5.74e+09       17.7   MultiScaleOT
     32 MicroscopyImages  9  2   1  3.99e+09        5.8   GridOT
     32 MicroscopyImages  9  2   1  3.99e+09       16.7   MultiScaleOT
     32 MicroscopyImages  9  3   1  4.82e+09        5.9   GridOT
     32 MicroscopyImages  9  3   1  4.82e+09       18.8   MultiScaleOT
     32 MicroscopyImages  9  6   1  2.59e+09        6.6   GridOT
     32 MicroscopyImages  9  6   1  2.59e+09       19.8   MultiScaleOT
     32 MicroscopyImages  9  4   1  3.53e+09        5.7   GridOT
     32 MicroscopyImages  9  4   1  3.53e+09       19.5   MultiScaleOT
     32 MicroscopyImages  9 10   1  8.69e+08        5.7   GridOT
     32 MicroscopyImages  9 10   1  8.69e+08       18.7   MultiScaleOT
     32 MicroscopyImages  9  8   1  5.55e+09        6.3   GridOT
     32 MicroscopyImages  9  8   1  5.55e+09       21.3   MultiScaleOT
     32 MicroscopyImages  4  5   1  3.33e+09        6.1   GridOT
     32 MicroscopyImages  4  5   1  3.33e+09       23.9   MultiScaleOT
     32 MicroscopyImages  4  1   1  4.38e+09        5.7   GridOT
     32 MicroscopyImages  4  1   1  4.38e+09       16.3   MultiScaleOT
     32 MicroscopyImages  4  7   1  3.07e+09        6.1   GridOT
     32 MicroscopyImages  4  7   1  3.07e+09       19.4   MultiScaleOT
     32 MicroscopyImages  4  2   1  5.62e+09        6.2   GridOT
     32 MicroscopyImages  4  2   1  5.62e+09       16.7   MultiScaleOT
     32 MicroscopyImages  4  3   1  1.46e+09        5.9   GridOT
     32 MicroscopyImages  4  3   1  1.46e+09       18.4   MultiScaleOT
     32 MicroscopyImages  4  6   1  2.49e+09        5.9   GridOT
     32 MicroscopyImages  4  6   1  2.49e+09       20.9   MultiScaleOT
     32 MicroscopyImages  4  9   1  3.53e+09        5.9   GridOT
     32 MicroscopyImages  4  9   1  3.53e+09       19.4   MultiScaleOT
     32 MicroscopyImages  4 10   1  2.77e+09        6.3   GridOT
     32 MicroscopyImages  4 10   1  2.77e+09       16.9   MultiScaleOT
     32 MicroscopyImages  4  8   1  3.05e+09        6.2   GridOT
     32 MicroscopyImages  4  8   1  3.05e+09       20.2   MultiScaleOT
     32 MicroscopyImages 10  5   1   2.2e+09        6.1   GridOT
     32 MicroscopyImages 10  5   1   2.2e+09       20.1   MultiScaleOT
     32 MicroscopyImages 10  1   1  2.98e+09        5.6   GridOT
     32 MicroscopyImages 10  1   1  2.98e+09       22.4   MultiScaleOT
     32 MicroscopyImages 10  7   1  4.67e+09        5.8   GridOT
     32 MicroscopyImages 10  7   1  4.67e+09       19.2   MultiScaleOT
     32 MicroscopyImages 10  2   1  2.15e+09        5.6   GridOT
     32 MicroscopyImages 10  2   1  2.15e+09       19.3   MultiScaleOT
     32 MicroscopyImages 10  3   1  5.29e+09        6.0   GridOT
     32 MicroscopyImages 10  3   1  5.29e+09       21.7   MultiScaleOT
     32 MicroscopyImages 10  6   1  2.71e+09        5.9   GridOT
     32 MicroscopyImages 10  6   1  2.71e+09       20.4   MultiScaleOT
     32 MicroscopyImages 10  9   1  8.69e+08        5.6   GridOT
     32 MicroscopyImages 10  9   1  8.69e+08       22.2   MultiScaleOT
     32 MicroscopyImages 10  4   1  2.77e+09        6.3   GridOT
     32 MicroscopyImages 10  4   1  2.77e+09       20.8   MultiScaleOT
     32 MicroscopyImages 10  8   1  4.75e+09        6.2   GridOT
     32 MicroscopyImages 10  8   1  4.75e+09       20.1   MultiScaleOT
     32 MicroscopyImages  8  5   1  2.93e+09        6.0   GridOT
     32 MicroscopyImages  8  5   1  2.93e+09       19.4   MultiScaleOT
     32 MicroscopyImages  8  1   1  6.31e+09        5.8   GridOT
     32 MicroscopyImages  8  1   1  6.31e+09       18.8   MultiScaleOT
     32 MicroscopyImages  8  7   1  3.37e+08        6.3   GridOT
     32 MicroscopyImages  8  7   1  3.37e+08       18.2   MultiScaleOT
     32 MicroscopyImages  8  2   1  5.88e+09        6.1   GridOT
     32 MicroscopyImages  8  2   1  5.88e+09       22.3   MultiScaleOT
     32 MicroscopyImages  8  3   1  4.44e+09        6.0   GridOT
     32 MicroscopyImages  8  3   1  4.44e+09       21.8   MultiScaleOT
     32 MicroscopyImages  8  6   1  2.86e+09        5.7   GridOT
     32 MicroscopyImages  8  6   1  2.86e+09       16.8   MultiScaleOT
     32 MicroscopyImages  8  9   1  5.55e+09        7.0   GridOT
     32 MicroscopyImages  8  9   1  5.55e+09       20.6   MultiScaleOT
     32 MicroscopyImages  8  4   1  3.05e+09        6.5   GridOT
     32 MicroscopyImages  8  4   1  3.05e+09       20.7   MultiScaleOT
     32 MicroscopyImages  8 10   1  4.75e+09        6.2   GridOT
     32 MicroscopyImages  8 10   1  4.75e+09       16.3   MultiScaleOT
     32 MicroscopyImages         1                  6.0   GridOT
     32 MicroscopyImages         1                 19.4   MultiScaleOT
     32           Shapes  5  1   1  9.74e+08        5.2   GridOT
     32           Shapes  5  1   1  9.74e+08       21.1   MultiScaleOT
     32           Shapes  5  7   1  3.38e+09        5.2   GridOT
     32           Shapes  5  7   1  3.38e+09       28.3   MultiScaleOT
     32           Shapes  5  2   1  3.23e+09        4.9   GridOT
     32           Shapes  5  2   1  3.23e+09       21.8   MultiScaleOT
     32           Shapes  5  3   1  1.05e+09        5.9   GridOT
     32           Shapes  5  3   1  1.05e+09       20.7   MultiScaleOT
     32           Shapes  5  6   1  5.47e+09        4.8   GridOT
     32           Shapes  5  6   1  5.47e+09       19.4   MultiScaleOT
     32           Shapes  5  9   1  1.75e+09        6.5   GridOT
     32           Shapes  5  9   1  1.75e+09       31.0   MultiScaleOT
     32           Shapes  5  4   1  1.85e+09        5.9   GridOT
     32           Shapes  5  4   1  1.85e+09       25.4   MultiScaleOT
     32           Shapes  5 10   1  1.26e+09        5.6   GridOT
     32           Shapes  5 10   1  1.26e+09       20.4   MultiScaleOT
     32           Shapes  5  8   1  1.55e+09        4.0   GridOT
     32           Shapes  5  8   1  1.55e+09       15.4   MultiScaleOT
     32           Shapes  1  5   1  9.74e+08        5.2   GridOT
     32           Shapes  1  5   1  9.74e+08       29.0   MultiScaleOT
     32           Shapes  1  7   1  2.86e+09        5.3   GridOT
     32           Shapes  1  7   1  2.86e+09       17.2   MultiScaleOT
     32           Shapes  1  2   1   2.5e+09        4.0   GridOT
     32           Shapes  1  2   1   2.5e+09       12.9   MultiScaleOT
     32           Shapes  1  3   1  1.36e+08        5.3   GridOT
     32           Shapes  1  3   1  1.36e+08       21.4   MultiScaleOT
     32           Shapes  1  6   1  4.89e+09        5.1   GridOT
     32           Shapes  1  6   1  4.89e+09       14.9   MultiScaleOT
     32           Shapes  1  9   1  7.78e+08        5.4   GridOT
     32           Shapes  1  9   1  7.78e+08       26.3   MultiScaleOT
     32           Shapes  1  4   1  1.38e+09        4.9   GridOT
     32           Shapes  1  4   1  1.38e+09       15.1   MultiScaleOT
     32           Shapes  1 10   1  3.41e+08        5.4   GridOT
     32           Shapes  1 10   1  3.41e+08       17.9   MultiScaleOT
     32           Shapes  1  8   1  1.68e+09        4.9   GridOT
     32           Shapes  1  8   1  1.68e+09       16.2   MultiScaleOT
     32           Shapes  7  5   1  3.38e+09        5.8   GridOT
     32           Shapes  7  5   1  3.38e+09       19.1   MultiScaleOT
     32           Shapes  7  1   1  2.86e+09        5.0   GridOT
     32           Shapes  7  1   1  2.86e+09       20.3   MultiScaleOT
     32           Shapes  7  2   1  2.59e+09        5.7   GridOT
     32           Shapes  7  2   1  2.59e+09       17.0   MultiScaleOT
     32           Shapes  7  3   1  2.93e+09        6.3   GridOT
     32           Shapes  7  3   1  2.93e+09       22.0   MultiScaleOT
     32           Shapes  7  6   1  1.08e+10        6.3   GridOT
     32           Shapes  7  6   1  1.08e+10       18.6   MultiScaleOT
     32           Shapes  7  9   1  3.49e+09        6.9   GridOT
     32           Shapes  7  9   1  3.49e+09       22.2   MultiScaleOT
     32           Shapes  7  4   1  2.04e+09        5.9   GridOT
     32           Shapes  7  4   1  2.04e+09       18.9   MultiScaleOT
     32           Shapes  7 10   1  3.64e+09        6.7   GridOT
     32           Shapes  7 10   1  3.64e+09       36.6   MultiScaleOT
     32           Shapes  7  8   1  2.35e+09        4.8   GridOT
     32           Shapes  7  8   1  2.35e+09       17.4   MultiScaleOT
     32           Shapes  2  5   1  3.23e+09        5.2   GridOT
     32           Shapes  2  5   1  3.23e+09       21.1   MultiScaleOT
     32           Shapes  2  1   1   2.5e+09        4.3   GridOT
     32           Shapes  2  1   1   2.5e+09       15.9   MultiScaleOT
     32           Shapes  2  7   1  2.59e+09        6.0   GridOT
     32           Shapes  2  7   1  2.59e+09       22.5   MultiScaleOT
     32           Shapes  2  3   1  2.56e+09        5.1   GridOT
     32           Shapes  2  3   1  2.56e+09       16.7   MultiScaleOT
     32           Shapes  2  6   1  3.89e+09        4.6   GridOT
     32           Shapes  2  6   1  3.89e+09       18.3   MultiScaleOT
     32           Shapes  2  9   1  2.96e+09        5.3   GridOT
     32           Shapes  2  9   1  2.96e+09       20.2   MultiScaleOT
     32           Shapes  2  4   1  3.52e+08        3.8   GridOT
     32           Shapes  2  4   1  3.52e+08       19.4   MultiScaleOT
     32           Shapes  2 10   1  3.51e+09        5.5   GridOT
     32           Shapes  2 10   1  3.51e+09       25.3   MultiScaleOT
     32           Shapes  2  8   1  6.29e+08        4.7   GridOT
     32           Shapes  2  8   1  6.29e+08       17.1   MultiScaleOT
     32           Shapes  3  5   1  1.05e+09        5.3   GridOT
     32           Shapes  3  5   1  1.05e+09       18.1   MultiScaleOT
     32           Shapes  3  1   1  1.36e+08        5.2   GridOT
     32           Shapes  3  1   1  1.36e+08       20.8   MultiScaleOT
     32           Shapes  3  7   1  2.93e+09        6.7   GridOT
     32           Shapes  3  7   1  2.93e+09       17.2   MultiScaleOT
     32           Shapes  3  2   1  2.56e+09        5.3   GridOT
     32           Shapes  3  2   1  2.56e+09       20.4   MultiScaleOT
     32           Shapes  3  6   1  4.95e+09        7.9   GridOT
     32           Shapes  3  6   1  4.95e+09       22.1   MultiScaleOT
     32           Shapes  3  9   1  8.34e+08        6.2   GridOT
     32           Shapes  3  9   1  8.34e+08       23.9   MultiScaleOT
     32           Shapes  3  4   1  1.45e+09        6.0   GridOT
     32           Shapes  3  4   1  1.45e+09       16.4   MultiScaleOT
     32           Shapes  3 10   1  4.32e+08        7.0   GridOT
     32           Shapes  3 10   1  4.32e+08       17.3   MultiScaleOT
     32           Shapes  3  8   1  1.74e+09        4.9   GridOT
     32           Shapes  3  8   1  1.74e+09       16.5   MultiScaleOT
     32           Shapes  6  5   1  5.47e+09        4.9   GridOT
     32           Shapes  6  5   1  5.47e+09       20.3   MultiScaleOT
     32           Shapes  6  1   1  4.89e+09        5.5   GridOT
     32           Shapes  6  1   1  4.89e+09       19.5   MultiScaleOT
     32           Shapes  6  7   1  1.08e+10        6.9   GridOT
     32           Shapes  6  7   1  1.08e+10       33.8   MultiScaleOT
     32           Shapes  6  2   1  3.89e+09        4.4   GridOT
     32           Shapes  6  2   1  3.89e+09       17.8   MultiScaleOT
     32           Shapes  6  3   1  4.95e+09        6.4   GridOT
     32           Shapes  6  3   1  4.95e+09       19.3   MultiScaleOT
     32           Shapes  6  9   1  5.41e+09        7.9   GridOT
     32           Shapes  6  9   1  5.41e+09       21.0   MultiScaleOT
     32           Shapes  6  4   1   3.6e+09        5.0   GridOT
     32           Shapes  6  4   1   3.6e+09       21.4   MultiScaleOT
     32           Shapes  6 10   1  5.78e+09        6.3   GridOT
     32           Shapes  6 10   1  5.78e+09       38.7   MultiScaleOT
     32           Shapes  6  8   1  3.91e+09        5.3   GridOT
     32           Shapes  6  8   1  3.91e+09       18.1   MultiScaleOT
     32           Shapes  9  5   1  1.75e+09        6.8   GridOT
     32           Shapes  9  5   1  1.75e+09       31.5   MultiScaleOT
     32           Shapes  9  1   1  7.78e+08        5.3   GridOT
     32           Shapes  9  1   1  7.78e+08       30.2   MultiScaleOT
     32           Shapes  9  7   1  3.49e+09        7.4   GridOT
     32           Shapes  9  7   1  3.49e+09       21.4   MultiScaleOT
     32           Shapes  9  2   1  2.96e+09        5.0   GridOT
     32           Shapes  9  2   1  2.96e+09       19.4   MultiScaleOT
     32           Shapes  9  3   1  8.34e+08        6.0   GridOT
     32           Shapes  9  3   1  8.34e+08       23.9   MultiScaleOT
     32           Shapes  9  6   1  5.41e+09        7.7   GridOT
     32           Shapes  9  6   1  5.41e+09       22.6   MultiScaleOT
     32           Shapes  9  4   1  1.96e+09        6.8   GridOT
     32           Shapes  9  4   1  1.96e+09       19.9   MultiScaleOT
     32           Shapes  9 10   1   9.3e+08        5.8   GridOT
     32           Shapes  9 10   1   9.3e+08       17.8   MultiScaleOT
     32           Shapes  9  8   1  2.28e+09        7.5   GridOT
     32           Shapes  9  8   1  2.28e+09       27.3   MultiScaleOT
     32           Shapes  4  5   1  1.85e+09        5.5   GridOT
     32           Shapes  4  5   1  1.85e+09       15.5   MultiScaleOT
     32           Shapes  4  1   1  1.38e+09        4.9   GridOT
     32           Shapes  4  1   1  1.38e+09       15.1   MultiScaleOT
     32           Shapes  4  7   1  2.04e+09        5.4   GridOT
     32           Shapes  4  7   1  2.04e+09       25.2   MultiScaleOT
     32           Shapes  4  2   1  3.52e+08        3.2   GridOT
     32           Shapes  4  2   1  3.52e+08       15.4   MultiScaleOT
     32           Shapes  4  3   1  1.45e+09        6.2   GridOT
     32           Shapes  4  3   1  1.45e+09       20.6   MultiScaleOT
     32           Shapes  4  6   1   3.6e+09        4.8   GridOT
     32           Shapes  4  6   1   3.6e+09       18.0   MultiScaleOT
     32           Shapes  4  9   1  1.96e+09        5.9   GridOT
     32           Shapes  4  9   1  1.96e+09       18.8   MultiScaleOT
     32           Shapes  4 10   1  2.25e+09        5.1   GridOT
     32           Shapes  4 10   1  2.25e+09       23.5   MultiScaleOT
     32           Shapes  4  8   1   3.4e+08        4.0   GridOT
     32           Shapes  4  8   1   3.4e+08       14.5   MultiScaleOT
     32           Shapes 10  5   1  1.26e+09        5.7   GridOT
     32           Shapes 10  5   1  1.26e+09       20.6   MultiScaleOT
     32           Shapes 10  1   1  3.41e+08        5.7   GridOT
     32           Shapes 10  1   1  3.41e+08       21.1   MultiScaleOT
     32           Shapes 10  7   1  3.64e+09        5.4   GridOT
     32           Shapes 10  7   1  3.64e+09       16.1   MultiScaleOT
     32           Shapes 10  2   1  3.51e+09        5.7   GridOT
     32           Shapes 10  2   1  3.51e+09       20.2   MultiScaleOT
     32           Shapes 10  3   1  4.32e+08        6.3   GridOT
     32           Shapes 10  3   1  4.32e+08       20.0   MultiScaleOT
     32           Shapes 10  6   1  5.78e+09        5.9   GridOT
     32           Shapes 10  6   1  5.78e+09       18.8   MultiScaleOT
     32           Shapes 10  9   1   9.3e+08        5.9   GridOT
     32           Shapes 10  9   1   9.3e+08       18.3   MultiScaleOT
     32           Shapes 10  4   1  2.25e+09        4.1   GridOT
     32           Shapes 10  4   1  2.25e+09       18.6   MultiScaleOT
     32           Shapes 10  8   1  2.54e+09        4.8   GridOT
     32           Shapes 10  8   1  2.54e+09       17.9   MultiScaleOT
     32           Shapes  8  5   1  1.55e+09        4.0   GridOT
     32           Shapes  8  5   1  1.55e+09       20.1   MultiScaleOT
     32           Shapes  8  1   1  1.68e+09        4.5   GridOT
     32           Shapes  8  1   1  1.68e+09       18.3   MultiScaleOT
     32           Shapes  8  7   1  2.35e+09        5.6   GridOT
     32           Shapes  8  7   1  2.35e+09       30.0   MultiScaleOT
     32           Shapes  8  2   1  6.29e+08        4.4   GridOT
     32           Shapes  8  2   1  6.29e+08       12.7   MultiScaleOT
     32           Shapes  8  3   1  1.74e+09        5.0   GridOT
     32           Shapes  8  3   1  1.74e+09       14.2   MultiScaleOT
     32           Shapes  8  6   1  3.91e+09        6.0   GridOT
     32           Shapes  8  6   1  3.91e+09       18.0   MultiScaleOT
     32           Shapes  8  9   1  2.28e+09        6.1   GridOT
     32           Shapes  8  9   1  2.28e+09       19.5   MultiScaleOT
     32           Shapes  8  4   1   3.4e+08        4.1   GridOT
     32           Shapes  8  4   1   3.4e+08       13.7   MultiScaleOT
     32           Shapes  8 10   1  2.54e+09        5.8   GridOT
     32           Shapes  8 10   1  2.54e+09       23.4   MultiScaleOT
     32           Shapes         1                  5.5   GridOT
     32           Shapes         1                 20.5   MultiScaleOT
     32       WhiteNoise  5  1   1  8.09e+07        5.1   GridOT
     32       WhiteNoise  5  1   1  8.09e+07       16.1   MultiScaleOT
     32       WhiteNoise  5  7   1  7.99e+07        5.3   GridOT
     32       WhiteNoise  5  7   1  7.99e+07       16.0   MultiScaleOT
     32       WhiteNoise  5  2   1  7.69e+07        4.9   GridOT
     32       WhiteNoise  5  2   1  7.69e+07       15.8   MultiScaleOT
     32       WhiteNoise  5  3   1   8.2e+07        5.4   GridOT
     32       WhiteNoise  5  3   1   8.2e+07       16.9   MultiScaleOT
     32       WhiteNoise  5  6   1  7.33e+07        5.3   GridOT
     32       WhiteNoise  5  6   1  7.33e+07       17.0   MultiScaleOT
     32       WhiteNoise  5  9   1  7.67e+07        4.9   GridOT
     32       WhiteNoise  5  9   1  7.67e+07       15.7   MultiScaleOT
     32       WhiteNoise  5  4   1  7.72e+07        4.6   GridOT
     32       WhiteNoise  5  4   1  7.72e+07       14.7   MultiScaleOT
     32       WhiteNoise  5 10   1  8.83e+07        6.0   GridOT
     32       WhiteNoise  5 10   1  8.83e+07       16.2   MultiScaleOT
     32       WhiteNoise  5  8   1  8.36e+07        5.4   GridOT
     32       WhiteNoise  5  8   1  8.36e+07       17.5   MultiScaleOT
     32       WhiteNoise  1  5   1  8.09e+07        4.6   GridOT
     32       WhiteNoise  1  5   1  8.09e+07       17.3   MultiScaleOT
     32       WhiteNoise  1  7   1  7.37e+07        5.1   GridOT
     32       WhiteNoise  1  7   1  7.37e+07       18.7   MultiScaleOT
     32       WhiteNoise  1  2   1  7.26e+07        5.5   GridOT
     32       WhiteNoise  1  2   1  7.26e+07       18.8   MultiScaleOT
     32       WhiteNoise  1  3   1  7.75e+07        4.1   GridOT
     32       WhiteNoise  1  3   1  7.75e+07       19.7   MultiScaleOT
     32       WhiteNoise  1  6   1   6.6e+07        4.3   GridOT
     32       WhiteNoise  1  6   1   6.6e+07       20.4   MultiScaleOT
     32       WhiteNoise  1  9   1  9.42e+07        4.6   GridOT
     32       WhiteNoise  1  9   1  9.42e+07       19.5   MultiScaleOT
     32       WhiteNoise  1  4   1  9.85e+07        5.5   GridOT
     32       WhiteNoise  1  4   1  9.85e+07       20.4   MultiScaleOT
     32       WhiteNoise  1 10   1  7.83e+07        4.9   GridOT
     32       WhiteNoise  1 10   1  7.83e+07       19.3   MultiScaleOT
     32       WhiteNoise  1  8   1  7.18e+07        4.9   GridOT
     32       WhiteNoise  1  8   1  7.18e+07       15.0   MultiScaleOT
     32       WhiteNoise  7  5   1  7.99e+07        5.0   GridOT
     32       WhiteNoise  7  5   1  7.99e+07       15.8   MultiScaleOT
     32       WhiteNoise  7  1   1  7.37e+07        5.2   GridOT
     32       WhiteNoise  7  1   1  7.37e+07       21.2   MultiScaleOT
     32       WhiteNoise  7  2   1  7.75e+07        4.9   GridOT
     32       WhiteNoise  7  2   1  7.75e+07       15.7   MultiScaleOT
     32       WhiteNoise  7  3   1  8.18e+07        4.9   GridOT
     32       WhiteNoise  7  3   1  8.18e+07       19.4   MultiScaleOT
     32       WhiteNoise  7  6   1  8.24e+07        4.3   GridOT
     32       WhiteNoise  7  6   1  8.24e+07       15.8   MultiScaleOT
     32       WhiteNoise  7  9   1     1e+08        5.5   GridOT
     32       WhiteNoise  7  9   1     1e+08       19.9   MultiScaleOT
     32       WhiteNoise  7  4   1  1.24e+08        6.6   GridOT
     32       WhiteNoise  7  4   1  1.24e+08       18.7   MultiScaleOT
     32       WhiteNoise  7 10   1  8.19e+07        4.7   GridOT
     32       WhiteNoise  7 10   1  8.19e+07       23.5   MultiScaleOT
     32       WhiteNoise  7  8   1  7.78e+07        4.6   GridOT
     32       WhiteNoise  7  8   1  7.78e+07       19.6   MultiScaleOT
     32       WhiteNoise  2  5   1  7.69e+07        4.8   GridOT
     32       WhiteNoise  2  5   1  7.69e+07       19.3   MultiScaleOT
     32       WhiteNoise  2  1   1  7.26e+07        4.6   GridOT
     32       WhiteNoise  2  1   1  7.26e+07       16.9   MultiScaleOT
     32       WhiteNoise  2  7   1  7.75e+07        4.4   GridOT
     32       WhiteNoise  2  7   1  7.75e+07       16.6   MultiScaleOT
     32       WhiteNoise  2  3   1  7.97e+07        4.8   GridOT
     32       WhiteNoise  2  3   1  7.97e+07       15.3   MultiScaleOT
     32       WhiteNoise  2  6   1  7.66e+07        4.3   GridOT
     32       WhiteNoise  2  6   1  7.66e+07       16.1   MultiScaleOT
     32       WhiteNoise  2  9   1  7.98e+07        4.8   GridOT
     32       WhiteNoise  2  9   1  7.98e+07       22.5   MultiScaleOT
     32       WhiteNoise  2  4   1  9.52e+07        5.6   GridOT
     32       WhiteNoise  2  4   1  9.52e+07       17.2   MultiScaleOT
     32       WhiteNoise  2 10   1   8.3e+07        4.9   GridOT
     32       WhiteNoise  2 10   1   8.3e+07       16.1   MultiScaleOT
     32       WhiteNoise  2  8   1  6.81e+07        4.0   GridOT
     32       WhiteNoise  2  8   1  6.81e+07       15.9   MultiScaleOT
     32       WhiteNoise  3  5   1   8.2e+07        5.0   GridOT
     32       WhiteNoise  3  5   1   8.2e+07       20.6   MultiScaleOT
     32       WhiteNoise  3  1   1  7.75e+07        4.5   GridOT
     32       WhiteNoise  3  1   1  7.75e+07       15.3   MultiScaleOT
     32       WhiteNoise  3  7   1  8.18e+07        5.2   GridOT
     32       WhiteNoise  3  7   1  8.18e+07       19.6   MultiScaleOT
     32       WhiteNoise  3  2   1  7.97e+07        4.5   GridOT
     32       WhiteNoise  3  2   1  7.97e+07       18.6   MultiScaleOT
     32       WhiteNoise  3  6   1  6.67e+07        4.8   GridOT
     32       WhiteNoise  3  6   1  6.67e+07       16.0   MultiScaleOT
     32       WhiteNoise  3  9   1  8.43e+07        4.8   GridOT
     32       WhiteNoise  3  9   1  8.43e+07       17.8   MultiScaleOT
     32       WhiteNoise  3  4   1  9.98e+07        5.6   GridOT
     32       WhiteNoise  3  4   1  9.98e+07       18.9   MultiScaleOT
     32       WhiteNoise  3 10   1  7.01e+07        4.3   GridOT
     32       WhiteNoise  3 10   1  7.01e+07       18.0   MultiScaleOT
     32       WhiteNoise  3  8   1   8.7e+07        5.2   GridOT
     32       WhiteNoise  3  8   1   8.7e+07       20.1   MultiScaleOT
     32       WhiteNoise  6  5   1  7.33e+07        4.7   GridOT
     32       WhiteNoise  6  5   1  7.33e+07       15.9   MultiScaleOT
     32       WhiteNoise  6  1   1   6.6e+07        4.3   GridOT
     32       WhiteNoise  6  1   1   6.6e+07       16.6   MultiScaleOT
     32       WhiteNoise  6  7   1  8.24e+07        4.7   GridOT
     32       WhiteNoise  6  7   1  8.24e+07       16.4   MultiScaleOT
     32       WhiteNoise  6  2   1  7.66e+07        4.8   GridOT
     32       WhiteNoise  6  2   1  7.66e+07       17.5   MultiScaleOT
     32       WhiteNoise  6  3   1  6.67e+07        4.6   GridOT
     32       WhiteNoise  6  3   1  6.67e+07       21.3   MultiScaleOT
     32       WhiteNoise  6  9   1  8.75e+07        5.1   GridOT
     32       WhiteNoise  6  9   1  8.75e+07       18.7   MultiScaleOT
     32       WhiteNoise  6  4   1  8.38e+07        5.0   GridOT
     32       WhiteNoise  6  4   1  8.38e+07       16.1   MultiScaleOT
     32       WhiteNoise  6 10   1  7.15e+07        4.8   GridOT
     32       WhiteNoise  6 10   1  7.15e+07       15.4   MultiScaleOT
     32       WhiteNoise  6  8   1  7.47e+07        4.4   GridOT
     32       WhiteNoise  6  8   1  7.47e+07       15.0   MultiScaleOT
     32       WhiteNoise  9  5   1  7.67e+07        5.0   GridOT
     32       WhiteNoise  9  5   1  7.67e+07       15.3   MultiScaleOT
     32       WhiteNoise  9  1   1  9.42e+07        4.4   GridOT
     32       WhiteNoise  9  1   1  9.42e+07       15.8   MultiScaleOT
     32       WhiteNoise  9  7   1     1e+08        5.3   GridOT
     32       WhiteNoise  9  7   1     1e+08       19.6   MultiScaleOT
     32       WhiteNoise  9  2   1  7.98e+07        5.0   GridOT
     32       WhiteNoise  9  2   1  7.98e+07       14.8   MultiScaleOT
     32       WhiteNoise  9  3   1  8.43e+07        5.0   GridOT
     32       WhiteNoise  9  3   1  8.43e+07       17.0   MultiScaleOT
     32       WhiteNoise  9  6   1  8.75e+07        4.9   GridOT
     32       WhiteNoise  9  6   1  8.75e+07       16.2   MultiScaleOT
     32       WhiteNoise  9  4   1  8.31e+07        5.1   GridOT
     32       WhiteNoise  9  4   1  8.31e+07       17.6   MultiScaleOT
     32       WhiteNoise  9 10   1  9.53e+07        5.3   GridOT
     32       WhiteNoise  9 10   1  9.53e+07       20.6   MultiScaleOT
     32       WhiteNoise  9  8   1  9.14e+07        6.0   GridOT
     32       WhiteNoise  9  8   1  9.14e+07       15.4   MultiScaleOT
     32       WhiteNoise  4  5   1  7.72e+07        4.4   GridOT
     32       WhiteNoise  4  5   1  7.72e+07       17.4   MultiScaleOT
     32       WhiteNoise  4  1   1  9.85e+07        5.7   GridOT
     32       WhiteNoise  4  1   1  9.85e+07       17.0   MultiScaleOT
     32       WhiteNoise  4  7   1  1.24e+08        7.6   GridOT
     32       WhiteNoise  4  7   1  1.24e+08       19.5   MultiScaleOT
     32       WhiteNoise  4  2   1  9.52e+07        5.1   GridOT
     32       WhiteNoise  4  2   1  9.52e+07       16.4   MultiScaleOT
     32       WhiteNoise  4  3   1  9.98e+07        5.9   GridOT
     32       WhiteNoise  4  3   1  9.98e+07       19.0   MultiScaleOT
     32       WhiteNoise  4  6   1  8.38e+07        5.0   GridOT
     32       WhiteNoise  4  6   1  8.38e+07       15.7   MultiScaleOT
     32       WhiteNoise  4  9   1  8.31e+07        4.2   GridOT
     32       WhiteNoise  4  9   1  8.31e+07       14.9   MultiScaleOT
     32       WhiteNoise  4 10   1  1.19e+08        6.0   GridOT
     32       WhiteNoise  4 10   1  1.19e+08       22.9   MultiScaleOT
     32       WhiteNoise  4  8   1  9.75e+07        6.5   GridOT
     32       WhiteNoise  4  8   1  9.75e+07       16.7   MultiScaleOT
     32       WhiteNoise 10  5   1  8.83e+07        5.5   GridOT
     32       WhiteNoise 10  5   1  8.83e+07       20.3   MultiScaleOT
     32       WhiteNoise 10  1   1  7.83e+07        4.7   GridOT
     32       WhiteNoise 10  1   1  7.83e+07       20.0   MultiScaleOT
     32       WhiteNoise 10  7   1  8.19e+07        4.9   GridOT
     32       WhiteNoise 10  7   1  8.19e+07       15.6   MultiScaleOT
     32       WhiteNoise 10  2   1   8.3e+07        5.3   GridOT
     32       WhiteNoise 10  2   1   8.3e+07       19.7   MultiScaleOT
     32       WhiteNoise 10  3   1  7.01e+07        4.5   GridOT
     32       WhiteNoise 10  3   1  7.01e+07       18.0   MultiScaleOT
     32       WhiteNoise 10  6   1  7.15e+07        4.5   GridOT
     32       WhiteNoise 10  6   1  7.15e+07       15.8   MultiScaleOT
     32       WhiteNoise 10  9   1  9.53e+07        5.6   GridOT
     32       WhiteNoise 10  9   1  9.53e+07       14.7   MultiScaleOT
     32       WhiteNoise 10  4   1  1.19e+08        5.9   GridOT
     32       WhiteNoise 10  4   1  1.19e+08       16.8   MultiScaleOT
     32       WhiteNoise 10  8   1  8.59e+07        5.9   GridOT
     32       WhiteNoise 10  8   1  8.59e+07       18.8   MultiScaleOT
     32       WhiteNoise  8  5   1  8.36e+07        5.3   GridOT
     32       WhiteNoise  8  5   1  8.36e+07       17.3   MultiScaleOT
     32       WhiteNoise  8  1   1  7.18e+07        5.1   GridOT
     32       WhiteNoise  8  1   1  7.18e+07       19.3   MultiScaleOT
     32       WhiteNoise  8  7   1  7.78e+07        5.2   GridOT
     32       WhiteNoise  8  7   1  7.78e+07       19.1   MultiScaleOT
     32       WhiteNoise  8  2   1  6.81e+07        4.3   GridOT
     32       WhiteNoise  8  2   1  6.81e+07       16.6   MultiScaleOT
     32       WhiteNoise  8  3   1   8.7e+07        5.1   GridOT
     32       WhiteNoise  8  3   1   8.7e+07       16.1   MultiScaleOT
     32       WhiteNoise  8  6   1  7.47e+07        4.8   GridOT
     32       WhiteNoise  8  6   1  7.47e+07       20.3   MultiScaleOT
     32       WhiteNoise  8  9   1  9.14e+07        5.5   GridOT
     32       WhiteNoise  8  9   1  9.14e+07       21.4   MultiScaleOT
     32       WhiteNoise  8  4   1  9.75e+07        5.5   GridOT
     32       WhiteNoise  8  4   1  9.75e+07       16.0   MultiScaleOT
     32       WhiteNoise  8 10   1  8.59e+07        5.3   GridOT
     32       WhiteNoise  8 10   1  8.59e+07       19.3   MultiScaleOT
     32       WhiteNoise         1                  5.0   GridOT
     32       WhiteNoise         1                 17.7   MultiScaleOT


==> data/benchmark_output_detailed_64_270225.txt <==
10 runs per pair; resolution = 64
    dim            class  i  j opt       obj  time [ms]
-------------------------------------------------------
     64    CauchyDensity  8  6   1  4.12e+10       64.9   GridOT
     64    CauchyDensity  8  6   1  4.12e+10      156.1   MultiScaleOT
     64    CauchyDensity  8  1   1  1.11e+11       44.0   GridOT
     64    CauchyDensity  8  1   1  1.11e+11      128.6   MultiScaleOT
     64    CauchyDensity  8  3   1  1.01e+11       48.0   GridOT
     64    CauchyDensity  8  3   1  1.01e+11      147.6   MultiScaleOT
     64    CauchyDensity  8  7   1  7.05e+10       50.4   GridOT
     64    CauchyDensity  8  7   1  7.05e+10      132.0   MultiScaleOT
     64    CauchyDensity  8  5   1  2.01e+10       46.3   GridOT
     64    CauchyDensity  8  5   1  2.01e+10      159.7   MultiScaleOT
     64    CauchyDensity  8  4   1  7.05e+10       51.4   GridOT
     64    CauchyDensity  8  4   1  7.05e+10      158.4   MultiScaleOT
     64    CauchyDensity  8  2   1  3.18e+10       45.1   GridOT
     64    CauchyDensity  8  2   1  3.18e+10      151.0   MultiScaleOT
     64    CauchyDensity  8  9   1  7.89e+10       76.4   GridOT
     64    CauchyDensity  8  9   1  7.89e+10      160.2   MultiScaleOT
     64    CauchyDensity  8 10   1  9.31e+10       51.8   GridOT
     64    CauchyDensity  8 10   1  9.31e+10      147.3   MultiScaleOT
     64    CauchyDensity  6  8   1  4.12e+10       55.2   GridOT
     64    CauchyDensity  6  8   1  4.12e+10      135.5   MultiScaleOT
     64    CauchyDensity  6  1   1   1.3e+11       41.3   GridOT
     64    CauchyDensity  6  1   1   1.3e+11      116.6   MultiScaleOT
     64    CauchyDensity  6  3   1  9.56e+10       43.9   GridOT
     64    CauchyDensity  6  3   1  9.56e+10      112.1   MultiScaleOT
     64    CauchyDensity  6  7   1  6.51e+10       48.9   GridOT
     64    CauchyDensity  6  7   1  6.51e+10      129.4   MultiScaleOT
     64    CauchyDensity  6  5   1  4.65e+10       44.5   GridOT
     64    CauchyDensity  6  5   1  4.65e+10      121.7   MultiScaleOT
     64    CauchyDensity  6  4   1   3.6e+10       48.4   GridOT
     64    CauchyDensity  6  4   1   3.6e+10      151.4   MultiScaleOT
     64    CauchyDensity  6  2   1  5.96e+10       53.1   GridOT
     64    CauchyDensity  6  2   1  5.96e+10      141.6   MultiScaleOT
     64    CauchyDensity  6  9   1  1.38e+11       52.1   GridOT
     64    CauchyDensity  6  9   1  1.38e+11      161.8   MultiScaleOT
     64    CauchyDensity  6 10   1  8.75e+10       61.4   GridOT
     64    CauchyDensity  6 10   1  8.75e+10      180.5   MultiScaleOT
     64    CauchyDensity  1  8   1  1.11e+11       50.8   GridOT
     64    CauchyDensity  1  8   1  1.11e+11      145.3   MultiScaleOT
     64    CauchyDensity  1  6   1   1.3e+11       43.6   GridOT
     64    CauchyDensity  1  6   1   1.3e+11      124.5   MultiScaleOT
     64    CauchyDensity  1  3   1  2.19e+10       43.6   GridOT
     64    CauchyDensity  1  3   1  2.19e+10      154.5   MultiScaleOT
     64    CauchyDensity  1  7   1   5.6e+10       46.3   GridOT
     64    CauchyDensity  1  7   1   5.6e+10      149.4   MultiScaleOT
     64    CauchyDensity  1  5   1  7.22e+10       43.1   GridOT
     64    CauchyDensity  1  5   1  7.22e+10      141.1   MultiScaleOT
     64    CauchyDensity  1  4   1  6.56e+10       47.0   GridOT
     64    CauchyDensity  1  4   1  6.56e+10      148.3   MultiScaleOT
     64    CauchyDensity  1  2   1  1.44e+11       43.0   GridOT
     64    CauchyDensity  1  2   1  1.44e+11      124.4   MultiScaleOT
     64    CauchyDensity  1  9   1  8.35e+10       43.3   GridOT
     64    CauchyDensity  1  9   1  8.35e+10      166.4   MultiScaleOT
     64    CauchyDensity  1 10   1  7.19e+10       49.8   GridOT
     64    CauchyDensity  1 10   1  7.19e+10      124.0   MultiScaleOT
     64    CauchyDensity  3  8   1  1.01e+11       54.8   GridOT
     64    CauchyDensity  3  8   1  1.01e+11      125.7   MultiScaleOT
     64    CauchyDensity  3  6   1  9.56e+10       49.9   GridOT
     64    CauchyDensity  3  6   1  9.56e+10      124.4   MultiScaleOT
     64    CauchyDensity  3  1   1  2.19e+10       39.9   GridOT
     64    CauchyDensity  3  1   1  2.19e+10      144.7   MultiScaleOT
     64    CauchyDensity  3  7   1  1.28e+10       41.5   GridOT
     64    CauchyDensity  3  7   1  1.28e+10      153.1   MultiScaleOT
     64    CauchyDensity  3  5   1  5.34e+10       44.9   GridOT
     64    CauchyDensity  3  5   1  5.34e+10      121.6   MultiScaleOT
     64    CauchyDensity  3  4   1     4e+10       45.2   GridOT
     64    CauchyDensity  3  4   1     4e+10      126.1   MultiScaleOT
     64    CauchyDensity  3  2   1  1.21e+11       48.5   GridOT
     64    CauchyDensity  3  2   1  1.21e+11      132.9   MultiScaleOT
     64    CauchyDensity  3  9   1  5.24e+10       52.4   GridOT
     64    CauchyDensity  3  9   1  5.24e+10      131.9   MultiScaleOT
     64    CauchyDensity  3 10   1  2.22e+10       49.5   GridOT
     64    CauchyDensity  3 10   1  2.22e+10      128.2   MultiScaleOT
     64    CauchyDensity  7  8   1  7.05e+10       55.9   GridOT
     64    CauchyDensity  7  8   1  7.05e+10      171.3   MultiScaleOT
     64    CauchyDensity  7  6   1  6.51e+10       47.4   GridOT
     64    CauchyDensity  7  6   1  6.51e+10      177.6   MultiScaleOT
     64    CauchyDensity  7  1   1   5.6e+10       42.4   GridOT
     64    CauchyDensity  7  1   1   5.6e+10      123.1   MultiScaleOT
     64    CauchyDensity  7  3   1  1.28e+10       41.9   GridOT
     64    CauchyDensity  7  3   1  1.28e+10      130.0   MultiScaleOT
     64    CauchyDensity  7  5   1  3.74e+10       52.0   GridOT
     64    CauchyDensity  7  5   1  3.74e+10      170.1   MultiScaleOT
     64    CauchyDensity  7  4   1  3.01e+10       46.0   GridOT
     64    CauchyDensity  7  4   1  3.01e+10      192.9   MultiScaleOT
     64    CauchyDensity  7  2   1  8.73e+10       44.7   GridOT
     64    CauchyDensity  7  2   1  8.73e+10      153.3   MultiScaleOT
     64    CauchyDensity  7  9   1  3.33e+10       55.8   GridOT
     64    CauchyDensity  7  9   1  3.33e+10      149.5   MultiScaleOT
     64    CauchyDensity  7 10   1  5.56e+09       49.8   GridOT
     64    CauchyDensity  7 10   1  5.56e+09      178.5   MultiScaleOT
     64    CauchyDensity  5  8   1  2.01e+10       44.2   GridOT
     64    CauchyDensity  5  8   1  2.01e+10      123.5   MultiScaleOT
     64    CauchyDensity  5  6   1  4.65e+10       45.1   GridOT
     64    CauchyDensity  5  6   1  4.65e+10      158.3   MultiScaleOT
     64    CauchyDensity  5  1   1  7.22e+10       40.8   GridOT
     64    CauchyDensity  5  1   1  7.22e+10      108.6   MultiScaleOT
     64    CauchyDensity  5  3   1  5.34e+10       48.6   GridOT
     64    CauchyDensity  5  3   1  5.34e+10      119.5   MultiScaleOT
     64    CauchyDensity  5  7   1  3.74e+10       49.6   GridOT
     64    CauchyDensity  5  7   1  3.74e+10      171.7   MultiScaleOT
     64    CauchyDensity  5  4   1  6.97e+10       46.7   GridOT
     64    CauchyDensity  5  4   1  6.97e+10      136.8   MultiScaleOT
     64    CauchyDensity  5  2   1  3.85e+10       46.4   GridOT
     64    CauchyDensity  5  2   1  3.85e+10      145.3   MultiScaleOT
     64    CauchyDensity  5  9   1  6.56e+10       47.6   GridOT
     64    CauchyDensity  5  9   1  6.56e+10      121.1   MultiScaleOT
     64    CauchyDensity  5 10   1  6.52e+10       44.3   GridOT
     64    CauchyDensity  5 10   1  6.52e+10      124.2   MultiScaleOT
     64    CauchyDensity  4  8   1  7.05e+10       50.0   GridOT
     64    CauchyDensity  4  8   1  7.05e+10      161.8   MultiScaleOT
     64    CauchyDensity  4  6   1   3.6e+10       50.3   GridOT
     64    CauchyDensity  4  6   1   3.6e+10      130.0   MultiScaleOT
     64    CauchyDensity  4  1   1  6.56e+10       38.6   GridOT
     64    CauchyDensity  4  1   1  6.56e+10      112.9   MultiScaleOT
     64    CauchyDensity  4  3   1     4e+10       44.6   GridOT
     64    CauchyDensity  4  3   1     4e+10      127.3   MultiScaleOT
     64    CauchyDensity  4  7   1  3.01e+10       46.8   GridOT
     64    CauchyDensity  4  7   1  3.01e+10      134.2   MultiScaleOT
     64    CauchyDensity  4  5   1  6.97e+10       46.8   GridOT
     64    CauchyDensity  4  5   1  6.97e+10      134.7   MultiScaleOT
     64    CauchyDensity  4  2   1  9.98e+10       44.2   GridOT
     64    CauchyDensity  4  2   1  9.98e+10      132.4   MultiScaleOT
     64    CauchyDensity  4  9   1  8.21e+10       50.6   GridOT
     64    CauchyDensity  4  9   1  8.21e+10      161.2   MultiScaleOT
     64    CauchyDensity  4 10   1  3.32e+10       47.9   GridOT
     64    CauchyDensity  4 10   1  3.32e+10      164.9   MultiScaleOT
     64    CauchyDensity  2  8   1  3.18e+10       45.6   GridOT
     64    CauchyDensity  2  8   1  3.18e+10      134.2   MultiScaleOT
     64    CauchyDensity  2  6   1  5.96e+10       46.8   GridOT
     64    CauchyDensity  2  6   1  5.96e+10      150.0   MultiScaleOT
     64    CauchyDensity  2  1   1  1.44e+11       40.8   GridOT
     64    CauchyDensity  2  1   1  1.44e+11      111.6   MultiScaleOT
     64    CauchyDensity  2  3   1  1.21e+11       46.2   GridOT
     64    CauchyDensity  2  3   1  1.21e+11      138.2   MultiScaleOT
     64    CauchyDensity  2  7   1  8.73e+10       40.9   GridOT
     64    CauchyDensity  2  7   1  8.73e+10      110.3   MultiScaleOT
     64    CauchyDensity  2  5   1  3.85e+10       42.1   GridOT
     64    CauchyDensity  2  5   1  3.85e+10      141.3   MultiScaleOT
     64    CauchyDensity  2  4   1  9.98e+10       40.7   GridOT
     64    CauchyDensity  2  4   1  9.98e+10      146.4   MultiScaleOT
     64    CauchyDensity  2  9   1  9.13e+10       46.7   GridOT
     64    CauchyDensity  2  9   1  9.13e+10      152.1   MultiScaleOT
     64    CauchyDensity  2 10   1  1.06e+11       41.0   GridOT
     64    CauchyDensity  2 10   1  1.06e+11      153.9   MultiScaleOT
     64    CauchyDensity  9  8   1  7.89e+10       81.3   GridOT
     64    CauchyDensity  9  8   1  7.89e+10      137.6   MultiScaleOT
     64    CauchyDensity  9  6   1  1.38e+11       51.2   GridOT
     64    CauchyDensity  9  6   1  1.38e+11      117.2   MultiScaleOT
     64    CauchyDensity  9  1   1  8.35e+10       40.2   GridOT
     64    CauchyDensity  9  1   1  8.35e+10      124.8   MultiScaleOT
     64    CauchyDensity  9  3   1  5.24e+10       49.4   GridOT
     64    CauchyDensity  9  3   1  5.24e+10      127.3   MultiScaleOT
     64    CauchyDensity  9  7   1  3.33e+10       52.3   GridOT
     64    CauchyDensity  9  7   1  3.33e+10      164.3   MultiScaleOT
     64    CauchyDensity  9  5   1  6.56e+10       43.5   GridOT
     64    CauchyDensity  9  5   1  6.56e+10      157.6   MultiScaleOT
     64    CauchyDensity  9  4   1  8.21e+10       47.6   GridOT
     64    CauchyDensity  9  4   1  8.21e+10      155.6   MultiScaleOT
     64    CauchyDensity  9  2   1  9.13e+10       53.2   GridOT
     64    CauchyDensity  9  2   1  9.13e+10      150.5   MultiScaleOT
     64    CauchyDensity  9 10   1  2.66e+10       61.9   GridOT
     64    CauchyDensity  9 10   1  2.66e+10      165.5   MultiScaleOT
     64    CauchyDensity 10  8   1  9.31e+10       51.3   GridOT
     64    CauchyDensity 10  8   1  9.31e+10      136.2   MultiScaleOT
     64    CauchyDensity 10  6   1  8.75e+10       61.1   GridOT
     64    CauchyDensity 10  6   1  8.75e+10      247.5   MultiScaleOT
     64    CauchyDensity 10  1   1  7.19e+10       42.9   GridOT
     64    CauchyDensity 10  1   1  7.19e+10      124.4   MultiScaleOT
     64    CauchyDensity 10  3   1  2.22e+10       45.2   GridOT
     64    CauchyDensity 10  3   1  2.22e+10      122.0   MultiScaleOT
     64    CauchyDensity 10  7   1  5.56e+09       60.4   GridOT
     64    CauchyDensity 10  7   1  5.56e+09      182.6   MultiScaleOT
     64    CauchyDensity 10  5   1  6.52e+10       42.9   GridOT
     64    CauchyDensity 10  5   1  6.52e+10      127.2   MultiScaleOT
     64    CauchyDensity 10  4   1  3.32e+10       48.8   GridOT
     64    CauchyDensity 10  4   1  3.32e+10      128.1   MultiScaleOT
     64    CauchyDensity 10  2   1  1.06e+11       44.9   GridOT
     64    CauchyDensity 10  2   1  1.06e+11      136.5   MultiScaleOT
     64    CauchyDensity 10  9   1  2.66e+10       64.2   GridOT
     64    CauchyDensity 10  9   1  2.66e+10      167.2   MultiScaleOT
     64    CauchyDensity         1                 48.5   GridOT
     64    CauchyDensity         1                143.1   MultiScaleOT
     64    ClassicImages  8  6   1  5.39e+09       54.4   GridOT
     64    ClassicImages  8  6   1  5.39e+09      173.1   MultiScaleOT
     64    ClassicImages  8  1   1  9.43e+09       58.5   GridOT
     64    ClassicImages  8  1   1  9.43e+09      175.7   MultiScaleOT
     64    ClassicImages  8  3   1   5.6e+09       71.7   GridOT
     64    ClassicImages  8  3   1   5.6e+09      162.0   MultiScaleOT
     64    ClassicImages  8  7   1  5.34e+09       64.0   GridOT
     64    ClassicImages  8  7   1  5.34e+09      176.1   MultiScaleOT
     64    ClassicImages  8  5   1  4.76e+09       59.2   GridOT
     64    ClassicImages  8  5   1  4.76e+09      172.7   MultiScaleOT
     64    ClassicImages  8  4   1  2.68e+09       59.5   GridOT
     64    ClassicImages  8  4   1  2.68e+09      176.4   MultiScaleOT
     64    ClassicImages  8  2   1  3.26e+09       51.8   GridOT
     64    ClassicImages  8  2   1  3.26e+09      180.3   MultiScaleOT
     64    ClassicImages  8  9   1  2.26e+10       51.7   GridOT
     64    ClassicImages  8  9   1  2.26e+10      174.7   MultiScaleOT
     64    ClassicImages  8 10   1  7.63e+09       53.5   GridOT
     64    ClassicImages  8 10   1  7.63e+09      133.4   MultiScaleOT
     64    ClassicImages  6  8   1  5.39e+09       71.4   GridOT
     64    ClassicImages  6  8   1  5.39e+09      172.4   MultiScaleOT
     64    ClassicImages  6  1   1  1.83e+10       54.6   GridOT
     64    ClassicImages  6  1   1  1.83e+10      158.0   MultiScaleOT
     64    ClassicImages  6  3   1  7.47e+09       55.7   GridOT
     64    ClassicImages  6  3   1  7.47e+09      165.3   MultiScaleOT
     64    ClassicImages  6  7   1  3.75e+09       51.8   GridOT
     64    ClassicImages  6  7   1  3.75e+09      133.7   MultiScaleOT
     64    ClassicImages  6  5   1  4.42e+09       58.9   GridOT
     64    ClassicImages  6  5   1  4.42e+09      213.2   MultiScaleOT
     64    ClassicImages  6  4   1  5.44e+09       58.0   GridOT
     64    ClassicImages  6  4   1  5.44e+09      177.3   MultiScaleOT
     64    ClassicImages  6  2   1  2.69e+09       58.8   GridOT
     64    ClassicImages  6  2   1  2.69e+09      182.5   MultiScaleOT
     64    ClassicImages  6  9   1  1.28e+10       61.0   GridOT
     64    ClassicImages  6  9   1  1.28e+10      140.2   MultiScaleOT
     64    ClassicImages  6 10   1  7.25e+09       57.2   GridOT
     64    ClassicImages  6 10   1  7.25e+09      190.4   MultiScaleOT
     64    ClassicImages  1  8   1  9.43e+09       58.1   GridOT
     64    ClassicImages  1  8   1  9.43e+09      166.3   MultiScaleOT
     64    ClassicImages  1  6   1  1.83e+10       52.8   GridOT
     64    ClassicImages  1  6   1  1.83e+10      168.9   MultiScaleOT
     64    ClassicImages  1  3   1  1.19e+10       51.8   GridOT
     64    ClassicImages  1  3   1  1.19e+10      163.9   MultiScaleOT
     64    ClassicImages  1  7   1  1.35e+10       60.2   GridOT
     64    ClassicImages  1  7   1  1.35e+10      165.3   MultiScaleOT
     64    ClassicImages  1  5   1   8.3e+09       59.8   GridOT
     64    ClassicImages  1  5   1   8.3e+09      176.3   MultiScaleOT
     64    ClassicImages  1  4   1  6.45e+09       61.3   GridOT
     64    ClassicImages  1  4   1  6.45e+09      183.1   MultiScaleOT
     64    ClassicImages  1  2   1  9.95e+09       58.7   GridOT
     64    ClassicImages  1  2   1  9.95e+09      177.7   MultiScaleOT
     64    ClassicImages  1  9   1  2.68e+10       54.9   GridOT
     64    ClassicImages  1  9   1  2.68e+10      165.5   MultiScaleOT
     64    ClassicImages  1 10   1   2.1e+10       58.6   GridOT
     64    ClassicImages  1 10   1   2.1e+10      176.6   MultiScaleOT
     64    ClassicImages  3  8   1   5.6e+09       51.0   GridOT
     64    ClassicImages  3  8   1   5.6e+09      137.7   MultiScaleOT
     64    ClassicImages  3  6   1  7.47e+09       52.8   GridOT
     64    ClassicImages  3  6   1  7.47e+09      130.1   MultiScaleOT
     64    ClassicImages  3  1   1  1.19e+10       54.6   GridOT
     64    ClassicImages  3  1   1  1.19e+10      153.6   MultiScaleOT
     64    ClassicImages  3  7   1  8.22e+09       55.3   GridOT
     64    ClassicImages  3  7   1  8.22e+09      129.9   MultiScaleOT
     64    ClassicImages  3  5   1  4.91e+09       56.7   GridOT
     64    ClassicImages  3  5   1  4.91e+09      133.4   MultiScaleOT
     64    ClassicImages  3  4   1  4.24e+09       49.0   GridOT
     64    ClassicImages  3  4   1  4.24e+09      134.4   MultiScaleOT
     64    ClassicImages  3  2   1  5.66e+09       51.2   GridOT
     64    ClassicImages  3  2   1  5.66e+09      169.5   MultiScaleOT
     64    ClassicImages  3  9   1  1.98e+10       54.7   GridOT
     64    ClassicImages  3  9   1  1.98e+10      158.6   MultiScaleOT
     64    ClassicImages  3 10   1  1.32e+10       53.8   GridOT
     64    ClassicImages  3 10   1  1.32e+10      161.0   MultiScaleOT
     64    ClassicImages  7  8   1  5.34e+09       57.8   GridOT
     64    ClassicImages  7  8   1  5.34e+09      137.1   MultiScaleOT
     64    ClassicImages  7  6   1  3.75e+09       51.6   GridOT
     64    ClassicImages  7  6   1  3.75e+09      177.0   MultiScaleOT
     64    ClassicImages  7  1   1  1.35e+10       59.8   GridOT
     64    ClassicImages  7  1   1  1.35e+10      167.7   MultiScaleOT
     64    ClassicImages  7  3   1  8.22e+09       52.1   GridOT
     64    ClassicImages  7  3   1  8.22e+09      128.3   MultiScaleOT
     64    ClassicImages  7  5   1  2.66e+09       52.5   GridOT
     64    ClassicImages  7  5   1  2.66e+09      129.0   MultiScaleOT
     64    ClassicImages  7  4   1   5.7e+09       56.5   GridOT
     64    ClassicImages  7  4   1   5.7e+09      168.0   MultiScaleOT
     64    ClassicImages  7  2   1  2.41e+09       63.6   GridOT
     64    ClassicImages  7  2   1  2.41e+09      185.7   MultiScaleOT
     64    ClassicImages  7  9   1  1.07e+10       53.9   GridOT
     64    ClassicImages  7  9   1  1.07e+10      187.6   MultiScaleOT
     64    ClassicImages  7 10   1  7.78e+09       52.3   GridOT
     64    ClassicImages  7 10   1  7.78e+09      168.3   MultiScaleOT
     64    ClassicImages  5  8   1  4.76e+09       55.3   GridOT
     64    ClassicImages  5  8   1  4.76e+09      213.1   MultiScaleOT
     64    ClassicImages  5  6   1  4.42e+09       55.3   GridOT
     64    ClassicImages  5  6   1  4.42e+09      194.3   MultiScaleOT
     64    ClassicImages  5  1   1   8.3e+09       59.8   GridOT
     64    ClassicImages  5  1   1   8.3e+09      173.8   MultiScaleOT
     64    ClassicImages  5  3   1  4.91e+09       56.6   GridOT
     64    ClassicImages  5  3   1  4.91e+09      164.4   MultiScaleOT
     64    ClassicImages  5  7   1  2.66e+09       49.3   GridOT
     64    ClassicImages  5  7   1  2.66e+09      140.3   MultiScaleOT
     64    ClassicImages  5  4   1     3e+09       60.7   GridOT
     64    ClassicImages  5  4   1     3e+09      144.6   MultiScaleOT
     64    ClassicImages  5  2   1  2.16e+09       59.5   GridOT
     64    ClassicImages  5  2   1  2.16e+09      166.9   MultiScaleOT
     64    ClassicImages  5  9   1  1.12e+10       53.5   GridOT
     64    ClassicImages  5  9   1  1.12e+10      173.6   MultiScaleOT
     64    ClassicImages  5 10   1  9.99e+09       57.7   GridOT
     64    ClassicImages  5 10   1  9.99e+09      174.2   MultiScaleOT
     64    ClassicImages  4  8   1  2.68e+09       56.3   GridOT
     64    ClassicImages  4  8   1  2.68e+09      174.4   MultiScaleOT
     64    ClassicImages  4  6   1  5.44e+09       55.2   GridOT
     64    ClassicImages  4  6   1  5.44e+09      179.8   MultiScaleOT
     64    ClassicImages  4  1   1  6.45e+09       57.6   GridOT
     64    ClassicImages  4  1   1  6.45e+09      175.4   MultiScaleOT
     64    ClassicImages  4  3   1  4.24e+09       50.0   GridOT
     64    ClassicImages  4  3   1  4.24e+09      132.5   MultiScaleOT
     64    ClassicImages  4  7   1   5.7e+09       53.5   GridOT
     64    ClassicImages  4  7   1   5.7e+09      137.3   MultiScaleOT
     64    ClassicImages  4  5   1     3e+09       60.9   GridOT
     64    ClassicImages  4  5   1     3e+09      167.1   MultiScaleOT
     64    ClassicImages  4  2   1  2.28e+09       58.4   GridOT
     64    ClassicImages  4  2   1  2.28e+09      194.1   MultiScaleOT
     64    ClassicImages  4  9   1  1.78e+10       53.4   GridOT
     64    ClassicImages  4  9   1  1.78e+10      188.5   MultiScaleOT
     64    ClassicImages  4 10   1  9.97e+09       58.9   GridOT
     64    ClassicImages  4 10   1  9.97e+09      136.7   MultiScaleOT
     64    ClassicImages  2  8   1  3.26e+09       52.7   GridOT
     64    ClassicImages  2  8   1  3.26e+09      168.7   MultiScaleOT
     64    ClassicImages  2  6   1  2.69e+09       58.4   GridOT
     64    ClassicImages  2  6   1  2.69e+09      193.5   MultiScaleOT
     64    ClassicImages  2  1   1  9.95e+09       59.6   GridOT
     64    ClassicImages  2  1   1  9.95e+09      184.0   MultiScaleOT
     64    ClassicImages  2  3   1  5.66e+09       53.5   GridOT
     64    ClassicImages  2  3   1  5.66e+09      176.2   MultiScaleOT
     64    ClassicImages  2  7   1  2.41e+09       59.9   GridOT
     64    ClassicImages  2  7   1  2.41e+09      164.0   MultiScaleOT
     64    ClassicImages  2  5   1  2.16e+09       55.2   GridOT
     64    ClassicImages  2  5   1  2.16e+09      154.6   MultiScaleOT
     64    ClassicImages  2  4   1  2.28e+09       58.2   GridOT
     64    ClassicImages  2  4   1  2.28e+09      191.4   MultiScaleOT
     64    ClassicImages  2  9   1  1.31e+10       54.2   GridOT
     64    ClassicImages  2  9   1  1.31e+10      146.7   MultiScaleOT
     64    ClassicImages  2 10   1  6.29e+09       56.5   GridOT
     64    ClassicImages  2 10   1  6.29e+09      141.4   MultiScaleOT
     64    ClassicImages  9  8   1  2.26e+10       53.1   GridOT
     64    ClassicImages  9  8   1  2.26e+10      135.1   MultiScaleOT
     64    ClassicImages  9  6   1  1.28e+10       56.5   GridOT
     64    ClassicImages  9  6   1  1.28e+10      176.3   MultiScaleOT
     64    ClassicImages  9  1   1  2.68e+10       56.1   GridOT
     64    ClassicImages  9  1   1  2.68e+10      169.8   MultiScaleOT
     64    ClassicImages  9  3   1  1.98e+10       52.8   GridOT
     64    ClassicImages  9  3   1  1.98e+10      158.6   MultiScaleOT
     64    ClassicImages  9  7   1  1.07e+10       54.1   GridOT
     64    ClassicImages  9  7   1  1.07e+10      170.9   MultiScaleOT
     64    ClassicImages  9  5   1  1.12e+10       54.2   GridOT
     64    ClassicImages  9  5   1  1.12e+10      168.0   MultiScaleOT
     64    ClassicImages  9  4   1  1.78e+10       56.1   GridOT
     64    ClassicImages  9  4   1  1.78e+10      189.5   MultiScaleOT
     64    ClassicImages  9  2   1  1.31e+10       54.6   GridOT
     64    ClassicImages  9  2   1  1.31e+10      194.8   MultiScaleOT
     64    ClassicImages  9 10   1  2.75e+10       52.9   GridOT
     64    ClassicImages  9 10   1  2.75e+10      157.7   MultiScaleOT
     64    ClassicImages 10  8   1  7.63e+09       51.0   GridOT
     64    ClassicImages 10  8   1  7.63e+09      175.6   MultiScaleOT
     64    ClassicImages 10  6   1  7.25e+09       55.8   GridOT
     64    ClassicImages 10  6   1  7.25e+09      137.0   MultiScaleOT
     64    ClassicImages 10  1   1   2.1e+10       58.7   GridOT
     64    ClassicImages 10  1   1   2.1e+10      176.3   MultiScaleOT
     64    ClassicImages 10  3   1  1.32e+10       54.2   GridOT
     64    ClassicImages 10  3   1  1.32e+10      163.9   MultiScaleOT
     64    ClassicImages 10  7   1  7.78e+09       51.1   GridOT
     64    ClassicImages 10  7   1  7.78e+09      166.9   MultiScaleOT
     64    ClassicImages 10  5   1  9.99e+09       59.2   GridOT
     64    ClassicImages 10  5   1  9.99e+09      167.1   MultiScaleOT
     64    ClassicImages 10  4   1  9.97e+09       58.3   GridOT
     64    ClassicImages 10  4   1  9.97e+09      169.4   MultiScaleOT
     64    ClassicImages 10  2   1  6.29e+09       55.8   GridOT
     64    ClassicImages 10  2   1  6.29e+09      132.6   MultiScaleOT
     64    ClassicImages 10  9   1  2.75e+10       56.7   GridOT
     64    ClassicImages 10  9   1  2.75e+10      163.9   MultiScaleOT
     64    ClassicImages         1                 56.2   GridOT
     64    ClassicImages         1                165.4   MultiScaleOT
     64      GRFmoderate  8  6   1  6.86e+09       58.5   GridOT
     64      GRFmoderate  8  6   1  6.86e+09      143.4   MultiScaleOT
     64      GRFmoderate  8  1   1  1.49e+10       54.4   GridOT
     64      GRFmoderate  8  1   1  1.49e+10      144.3   MultiScaleOT
     64      GRFmoderate  8  3   1  6.55e+09       58.2   GridOT
     64      GRFmoderate  8  3   1  6.55e+09      144.5   MultiScaleOT
     64      GRFmoderate  8  7   1  7.03e+09       60.6   GridOT
     64      GRFmoderate  8  7   1  7.03e+09      169.3   MultiScaleOT
     64      GRFmoderate  8  5   1  5.99e+09       54.2   GridOT
     64      GRFmoderate  8  5   1  5.99e+09      138.9   MultiScaleOT
     64      GRFmoderate  8  4   1  2.42e+10       61.0   GridOT
     64      GRFmoderate  8  4   1  2.42e+10      170.3   MultiScaleOT
     64      GRFmoderate  8  2   1  1.14e+10       55.0   GridOT
     64      GRFmoderate  8  2   1  1.14e+10      179.9   MultiScaleOT
     64      GRFmoderate  8  9   1   1.1e+10       53.3   GridOT
     64      GRFmoderate  8  9   1   1.1e+10      139.8   MultiScaleOT
     64      GRFmoderate  8 10   1  2.47e+10       55.8   GridOT
     64      GRFmoderate  8 10   1  2.47e+10      132.0   MultiScaleOT
     64      GRFmoderate  6  8   1  6.86e+09       57.7   GridOT
     64      GRFmoderate  6  8   1  6.86e+09      179.3   MultiScaleOT
     64      GRFmoderate  6  1   1   1.6e+10       57.6   GridOT
     64      GRFmoderate  6  1   1   1.6e+10      142.6   MultiScaleOT
     64      GRFmoderate  6  3   1  9.15e+09       55.4   GridOT
     64      GRFmoderate  6  3   1  9.15e+09      143.3   MultiScaleOT
     64      GRFmoderate  6  7   1  7.46e+09       61.3   GridOT
     64      GRFmoderate  6  7   1  7.46e+09      189.6   MultiScaleOT
     64      GRFmoderate  6  5   1  2.97e+09       62.5   GridOT
     64      GRFmoderate  6  5   1  2.97e+09      177.2   MultiScaleOT
     64      GRFmoderate  6  4   1  2.13e+10       59.5   GridOT
     64      GRFmoderate  6  4   1  2.13e+10      161.6   MultiScaleOT
     64      GRFmoderate  6  2   1  1.88e+10       56.7   GridOT
     64      GRFmoderate  6  2   1  1.88e+10      151.5   MultiScaleOT
     64      GRFmoderate  6  9   1  8.46e+09       64.9   GridOT
     64      GRFmoderate  6  9   1  8.46e+09      206.7   MultiScaleOT
     64      GRFmoderate  6 10   1  1.79e+10       57.6   GridOT
     64      GRFmoderate  6 10   1  1.79e+10      144.7   MultiScaleOT
     64      GRFmoderate  1  8   1  1.49e+10       57.6   GridOT
     64      GRFmoderate  1  8   1  1.49e+10      164.4   MultiScaleOT
     64      GRFmoderate  1  6   1   1.6e+10       53.5   GridOT
     64      GRFmoderate  1  6   1   1.6e+10      155.7   MultiScaleOT
     64      GRFmoderate  1  3   1  6.36e+09       51.5   GridOT
     64      GRFmoderate  1  3   1  6.36e+09      171.9   MultiScaleOT
     64      GRFmoderate  1  7   1  8.25e+09       57.0   GridOT
     64      GRFmoderate  1  7   1  8.25e+09      138.2   MultiScaleOT
     64      GRFmoderate  1  5   1  9.08e+09       55.3   GridOT
     64      GRFmoderate  1  5   1  9.08e+09      177.8   MultiScaleOT
     64      GRFmoderate  1  4   1  6.68e+09       51.2   GridOT
     64      GRFmoderate  1  4   1  6.68e+09      141.8   MultiScaleOT
     64      GRFmoderate  1  2   1  8.13e+09       52.4   GridOT
     64      GRFmoderate  1  2   1  8.13e+09      166.0   MultiScaleOT
     64      GRFmoderate  1  9   1  8.23e+09       52.8   GridOT
     64      GRFmoderate  1  9   1  8.23e+09      175.4   MultiScaleOT
     64      GRFmoderate  1 10   1  1.16e+10       58.6   GridOT
     64      GRFmoderate  1 10   1  1.16e+10      141.5   MultiScaleOT
     64      GRFmoderate  3  8   1  6.55e+09       55.6   GridOT
     64      GRFmoderate  3  8   1  6.55e+09      175.0   MultiScaleOT
     64      GRFmoderate  3  6   1  9.15e+09       56.1   GridOT
     64      GRFmoderate  3  6   1  9.15e+09      162.5   MultiScaleOT
     64      GRFmoderate  3  1   1  6.36e+09       48.8   GridOT
     64      GRFmoderate  3  1   1  6.36e+09      171.0   MultiScaleOT
     64      GRFmoderate  3  7   1  7.06e+09       61.1   GridOT
     64      GRFmoderate  3  7   1  7.06e+09      169.7   MultiScaleOT
     64      GRFmoderate  3  5   1  6.17e+09       53.9   GridOT
     64      GRFmoderate  3  5   1  6.17e+09      147.2   MultiScaleOT
     64      GRFmoderate  3  4   1  1.45e+10       52.6   GridOT
     64      GRFmoderate  3  4   1  1.45e+10      143.6   MultiScaleOT
     64      GRFmoderate  3  2   1  7.32e+09       56.9   GridOT
     64      GRFmoderate  3  2   1  7.32e+09      157.1   MultiScaleOT
     64      GRFmoderate  3  9   1  9.31e+09       52.5   GridOT
     64      GRFmoderate  3  9   1  9.31e+09      174.2   MultiScaleOT
     64      GRFmoderate  3 10   1  1.51e+10       56.5   GridOT
     64      GRFmoderate  3 10   1  1.51e+10      153.0   MultiScaleOT
     64      GRFmoderate  7  8   1  7.03e+09       62.0   GridOT
     64      GRFmoderate  7  8   1  7.03e+09      158.4   MultiScaleOT
     64      GRFmoderate  7  6   1  7.46e+09       58.5   GridOT
     64      GRFmoderate  7  6   1  7.46e+09      183.9   MultiScaleOT
     64      GRFmoderate  7  1   1  8.25e+09       55.4   GridOT
     64      GRFmoderate  7  1   1  8.25e+09      160.1   MultiScaleOT
     64      GRFmoderate  7  3   1  7.06e+09       56.0   GridOT
     64      GRFmoderate  7  3   1  7.06e+09      164.4   MultiScaleOT
     64      GRFmoderate  7  5   1   4.2e+09       59.3   GridOT
     64      GRFmoderate  7  5   1   4.2e+09      142.0   MultiScaleOT
     64      GRFmoderate  7  4   1  9.32e+09       55.6   GridOT
     64      GRFmoderate  7  4   1  9.32e+09      160.0   MultiScaleOT
     64      GRFmoderate  7  2   1   1.5e+10       51.2   GridOT
     64      GRFmoderate  7  2   1   1.5e+10      133.8   MultiScaleOT
     64      GRFmoderate  7  9   1  3.08e+09       51.5   GridOT
     64      GRFmoderate  7  9   1  3.08e+09      133.6   MultiScaleOT
     64      GRFmoderate  7 10   1  1.03e+10       56.2   GridOT
     64      GRFmoderate  7 10   1  1.03e+10      167.7   MultiScaleOT
     64      GRFmoderate  5  8   1  5.99e+09       53.0   GridOT
     64      GRFmoderate  5  8   1  5.99e+09      189.6   MultiScaleOT
     64      GRFmoderate  5  6   1  2.97e+09       59.2   GridOT
     64      GRFmoderate  5  6   1  2.97e+09      181.9   MultiScaleOT
     64      GRFmoderate  5  1   1  9.08e+09       53.6   GridOT
     64      GRFmoderate  5  1   1  9.08e+09      145.6   MultiScaleOT
     64      GRFmoderate  5  3   1  6.17e+09       58.1   GridOT
     64      GRFmoderate  5  3   1  6.17e+09      165.6   MultiScaleOT
     64      GRFmoderate  5  7   1   4.2e+09       58.8   GridOT
     64      GRFmoderate  5  7   1   4.2e+09      158.0   MultiScaleOT
     64      GRFmoderate  5  4   1  1.63e+10       53.3   GridOT
     64      GRFmoderate  5  4   1  1.63e+10      182.8   MultiScaleOT
     64      GRFmoderate  5  2   1  1.47e+10       54.8   GridOT
     64      GRFmoderate  5  2   1  1.47e+10      143.1   MultiScaleOT
     64      GRFmoderate  5  9   1  6.22e+09       56.1   GridOT
     64      GRFmoderate  5  9   1  6.22e+09      176.5   MultiScaleOT
     64      GRFmoderate  5 10   1  1.49e+10       56.5   GridOT
     64      GRFmoderate  5 10   1  1.49e+10      174.7   MultiScaleOT
     64      GRFmoderate  4  8   1  2.42e+10       61.6   GridOT
     64      GRFmoderate  4  8   1  2.42e+10      139.4   MultiScaleOT
     64      GRFmoderate  4  6   1  2.13e+10       56.9   GridOT
     64      GRFmoderate  4  6   1  2.13e+10      140.7   MultiScaleOT
     64      GRFmoderate  4  1   1  6.68e+09       55.0   GridOT
     64      GRFmoderate  4  1   1  6.68e+09      171.8   MultiScaleOT
     64      GRFmoderate  4  3   1  1.45e+10       53.0   GridOT
     64      GRFmoderate  4  3   1  1.45e+10      148.7   MultiScaleOT
     64      GRFmoderate  4  7   1  9.32e+09       58.6   GridOT
     64      GRFmoderate  4  7   1  9.32e+09      149.1   MultiScaleOT
     64      GRFmoderate  4  5   1  1.63e+10       55.1   GridOT
     64      GRFmoderate  4  5   1  1.63e+10      146.5   MultiScaleOT
     64      GRFmoderate  4  2   1   1.8e+10       57.2   GridOT
     64      GRFmoderate  4  2   1   1.8e+10      132.5   MultiScaleOT
     64      GRFmoderate  4  9   1  6.45e+09       60.3   GridOT
     64      GRFmoderate  4  9   1  6.45e+09      169.2   MultiScaleOT
     64      GRFmoderate  4 10   1   4.8e+09       51.8   GridOT
     64      GRFmoderate  4 10   1   4.8e+09      143.5   MultiScaleOT
     64      GRFmoderate  2  8   1  1.14e+10       60.5   GridOT
     64      GRFmoderate  2  8   1  1.14e+10      173.2   MultiScaleOT
     64      GRFmoderate  2  6   1  1.88e+10       55.9   GridOT
     64      GRFmoderate  2  6   1  1.88e+10      199.0   MultiScaleOT
     64      GRFmoderate  2  1   1  8.13e+09       56.7   GridOT
     64      GRFmoderate  2  1   1  8.13e+09      166.9   MultiScaleOT
     64      GRFmoderate  2  3   1  7.32e+09       56.1   GridOT
     64      GRFmoderate  2  3   1  7.32e+09      164.9   MultiScaleOT
     64      GRFmoderate  2  7   1   1.5e+10       55.6   GridOT
     64      GRFmoderate  2  7   1   1.5e+10      140.0   MultiScaleOT
     64      GRFmoderate  2  5   1  1.47e+10       53.4   GridOT
     64      GRFmoderate  2  5   1  1.47e+10      139.5   MultiScaleOT
     64      GRFmoderate  2  4   1   1.8e+10       55.5   GridOT
     64      GRFmoderate  2  4   1   1.8e+10      134.4   MultiScaleOT
     64      GRFmoderate  2  9   1  1.75e+10       53.4   GridOT
     64      GRFmoderate  2  9   1  1.75e+10      140.4   MultiScaleOT
     64      GRFmoderate  2 10   1  2.61e+10       60.9   GridOT
     64      GRFmoderate  2 10   1  2.61e+10      196.1   MultiScaleOT
     64      GRFmoderate  9  8   1   1.1e+10       55.2   GridOT
     64      GRFmoderate  9  8   1   1.1e+10      170.0   MultiScaleOT
     64      GRFmoderate  9  6   1  8.46e+09       62.0   GridOT
     64      GRFmoderate  9  6   1  8.46e+09      204.9   MultiScaleOT
     64      GRFmoderate  9  1   1  8.23e+09       53.3   GridOT
     64      GRFmoderate  9  1   1  8.23e+09      169.2   MultiScaleOT
     64      GRFmoderate  9  3   1  9.31e+09       56.0   GridOT
     64      GRFmoderate  9  3   1  9.31e+09      142.7   MultiScaleOT
     64      GRFmoderate  9  7   1  3.08e+09       52.3   GridOT
     64      GRFmoderate  9  7   1  3.08e+09      167.4   MultiScaleOT
     64      GRFmoderate  9  5   1  6.22e+09       49.6   GridOT
     64      GRFmoderate  9  5   1  6.22e+09      143.4   MultiScaleOT
     64      GRFmoderate  9  4   1  6.45e+09       60.7   GridOT
     64      GRFmoderate  9  4   1  6.45e+09      158.1   MultiScaleOT
     64      GRFmoderate  9  2   1  1.75e+10       50.0   GridOT
     64      GRFmoderate  9  2   1  1.75e+10      138.8   MultiScaleOT
     64      GRFmoderate  9 10   1  5.62e+09       56.3   GridOT
     64      GRFmoderate  9 10   1  5.62e+09      176.3   MultiScaleOT
     64      GRFmoderate 10  8   1  2.47e+10       54.1   GridOT
     64      GRFmoderate 10  8   1  2.47e+10      165.6   MultiScaleOT
     64      GRFmoderate 10  6   1  1.79e+10       54.6   GridOT
     64      GRFmoderate 10  6   1  1.79e+10      142.7   MultiScaleOT
     64      GRFmoderate 10  1   1  1.16e+10       66.6   GridOT
     64      GRFmoderate 10  1   1  1.16e+10      139.2   MultiScaleOT
     64      GRFmoderate 10  3   1  1.51e+10       54.2   GridOT
     64      GRFmoderate 10  3   1  1.51e+10      137.9   MultiScaleOT
     64      GRFmoderate 10  7   1  1.03e+10       56.5   GridOT
     64      GRFmoderate 10  7   1  1.03e+10      141.0   MultiScaleOT
     64      GRFmoderate 10  5   1  1.49e+10       54.4   GridOT
     64      GRFmoderate 10  5   1  1.49e+10      176.1   MultiScaleOT
     64      GRFmoderate 10  4   1   4.8e+09       55.7   GridOT
     64      GRFmoderate 10  4   1   4.8e+09      165.0   MultiScaleOT
     64      GRFmoderate 10  2   1  2.61e+10       53.1   GridOT
     64      GRFmoderate 10  2   1  2.61e+10      181.4   MultiScaleOT
     64      GRFmoderate 10  9   1  5.62e+09       60.2   GridOT
     64      GRFmoderate 10  9   1  5.62e+09      177.2   MultiScaleOT
     64      GRFmoderate         1                 56.2   GridOT
     64      GRFmoderate         1                159.6   MultiScaleOT
     64         GRFrough  8  6   1   1.2e+09       70.1   GridOT
     64         GRFrough  8  6   1   1.2e+09      156.1   MultiScaleOT
     64         GRFrough  8  1   1  8.44e+08       53.9   GridOT
     64         GRFrough  8  1   1  8.44e+08      130.0   MultiScaleOT
     64         GRFrough  8  3   1  1.75e+09       51.8   GridOT
     64         GRFrough  8  3   1  1.75e+09      163.1   MultiScaleOT
     64         GRFrough  8  7   1  1.48e+09       62.5   GridOT
     64         GRFrough  8  7   1  1.48e+09      165.7   MultiScaleOT
     64         GRFrough  8  5   1  1.02e+09       62.5   GridOT
     64         GRFrough  8  5   1  1.02e+09      138.6   MultiScaleOT
     64         GRFrough  8  4   1  1.71e+09       57.1   GridOT
     64         GRFrough  8  4   1  1.71e+09      135.7   MultiScaleOT
     64         GRFrough  8  2   1  1.46e+09       57.1   GridOT
     64         GRFrough  8  2   1  1.46e+09      180.3   MultiScaleOT
     64         GRFrough  8  9   1  1.17e+09       63.5   GridOT
     64         GRFrough  8  9   1  1.17e+09      184.4   MultiScaleOT
     64         GRFrough  8 10   1  1.03e+09       54.1   GridOT
     64         GRFrough  8 10   1  1.03e+09      164.0   MultiScaleOT
     64         GRFrough  6  8   1   1.2e+09       66.2   GridOT
     64         GRFrough  6  8   1   1.2e+09      170.4   MultiScaleOT
     64         GRFrough  6  1   1  9.01e+08       79.0   GridOT
     64         GRFrough  6  1   1  9.01e+08      169.7   MultiScaleOT
     64         GRFrough  6  3   1  1.81e+09       67.3   GridOT
     64         GRFrough  6  3   1  1.81e+09      209.1   MultiScaleOT
     64         GRFrough  6  7   1  2.12e+09       62.2   GridOT
     64         GRFrough  6  7   1  2.12e+09      166.3   MultiScaleOT
     64         GRFrough  6  5   1  5.95e+08       58.9   GridOT
     64         GRFrough  6  5   1  5.95e+08      202.0   MultiScaleOT
     64         GRFrough  6  4   1  1.68e+09       59.6   GridOT
     64         GRFrough  6  4   1  1.68e+09      186.8   MultiScaleOT
     64         GRFrough  6  2   1  1.34e+09       54.5   GridOT
     64         GRFrough  6  2   1  1.34e+09      166.8   MultiScaleOT
     64         GRFrough  6  9   1  6.27e+08       54.4   GridOT
     64         GRFrough  6  9   1  6.27e+08      160.3   MultiScaleOT
     64         GRFrough  6 10   1  7.01e+08       52.3   GridOT
     64         GRFrough  6 10   1  7.01e+08      168.0   MultiScaleOT
     64         GRFrough  1  8   1  8.44e+08       57.4   GridOT
     64         GRFrough  1  8   1  8.44e+08      157.9   MultiScaleOT
     64         GRFrough  1  6   1  9.01e+08       75.3   GridOT
     64         GRFrough  1  6   1  9.01e+08      181.4   MultiScaleOT
     64         GRFrough  1  3   1  1.49e+09       58.2   GridOT
     64         GRFrough  1  3   1  1.49e+09      179.3   MultiScaleOT
     64         GRFrough  1  7   1  1.41e+09       53.3   GridOT
     64         GRFrough  1  7   1  1.41e+09      176.1   MultiScaleOT
     64         GRFrough  1  5   1  7.15e+08       54.7   GridOT
     64         GRFrough  1  5   1  7.15e+08      173.7   MultiScaleOT
     64         GRFrough  1  4   1  1.69e+09       67.2   GridOT
     64         GRFrough  1  4   1  1.69e+09      172.2   MultiScaleOT
     64         GRFrough  1  2   1  8.34e+08       56.1   GridOT
     64         GRFrough  1  2   1  8.34e+08      162.6   MultiScaleOT
     64         GRFrough  1  9   1  8.03e+08       56.2   GridOT
     64         GRFrough  1  9   1  8.03e+08      163.2   MultiScaleOT
     64         GRFrough  1 10   1  1.08e+09       57.0   GridOT
     64         GRFrough  1 10   1  1.08e+09      151.3   MultiScaleOT
     64         GRFrough  3  8   1  1.75e+09       56.9   GridOT
     64         GRFrough  3  8   1  1.75e+09      147.8   MultiScaleOT
     64         GRFrough  3  6   1  1.81e+09       69.4   GridOT
     64         GRFrough  3  6   1  1.81e+09      151.0   MultiScaleOT
     64         GRFrough  3  1   1  1.49e+09       61.9   GridOT
     64         GRFrough  3  1   1  1.49e+09      170.1   MultiScaleOT
     64         GRFrough  3  7   1   8.4e+08       60.7   GridOT
     64         GRFrough  3  7   1   8.4e+08      170.2   MultiScaleOT
     64         GRFrough  3  5   1  1.84e+09       73.5   GridOT
     64         GRFrough  3  5   1  1.84e+09      148.7   MultiScaleOT
     64         GRFrough  3  4   1  1.17e+09       57.4   GridOT
     64         GRFrough  3  4   1  1.17e+09      170.7   MultiScaleOT
     64         GRFrough  3  2   1   1.1e+09       58.0   GridOT
     64         GRFrough  3  2   1   1.1e+09      170.3   MultiScaleOT
     64         GRFrough  3  9   1     2e+09       60.7   GridOT
     64         GRFrough  3  9   1     2e+09      173.7   MultiScaleOT
     64         GRFrough  3 10   1  1.78e+09       63.2   GridOT
     64         GRFrough  3 10   1  1.78e+09      209.8   MultiScaleOT
     64         GRFrough  7  8   1  1.48e+09       67.1   GridOT
     64         GRFrough  7  8   1  1.48e+09      142.4   MultiScaleOT
     64         GRFrough  7  6   1  2.12e+09       60.1   GridOT
     64         GRFrough  7  6   1  2.12e+09      178.9   MultiScaleOT
     64         GRFrough  7  1   1  1.41e+09       59.4   GridOT
     64         GRFrough  7  1   1  1.41e+09      164.3   MultiScaleOT
     64         GRFrough  7  3   1   8.4e+08       61.8   GridOT
     64         GRFrough  7  3   1   8.4e+08      179.5   MultiScaleOT
     64         GRFrough  7  5   1  1.75e+09       69.8   GridOT
     64         GRFrough  7  5   1  1.75e+09      159.6   MultiScaleOT
     64         GRFrough  7  4   1  1.01e+09       72.3   GridOT
     64         GRFrough  7  4   1  1.01e+09      200.4   MultiScaleOT
     64         GRFrough  7  2   1  9.68e+08       66.5   GridOT
     64         GRFrough  7  2   1  9.68e+08      174.0   MultiScaleOT
     64         GRFrough  7  9   1   1.9e+09       62.6   GridOT
     64         GRFrough  7  9   1   1.9e+09      143.6   MultiScaleOT
     64         GRFrough  7 10   1  1.91e+09       69.9   GridOT
     64         GRFrough  7 10   1  1.91e+09      142.8   MultiScaleOT
     64         GRFrough  5  8   1  1.02e+09       63.4   GridOT
     64         GRFrough  5  8   1  1.02e+09      159.8   MultiScaleOT
     64         GRFrough  5  6   1  5.95e+08       54.9   GridOT
     64         GRFrough  5  6   1  5.95e+08      198.2   MultiScaleOT
     64         GRFrough  5  1   1  7.15e+08       53.8   GridOT
     64         GRFrough  5  1   1  7.15e+08      158.8   MultiScaleOT
     64         GRFrough  5  3   1  1.84e+09       64.7   GridOT
     64         GRFrough  5  3   1  1.84e+09      180.4   MultiScaleOT
     64         GRFrough  5  7   1  1.75e+09       65.2   GridOT
     64         GRFrough  5  7   1  1.75e+09      201.9   MultiScaleOT
     64         GRFrough  5  4   1  1.44e+09       60.6   GridOT
     64         GRFrough  5  4   1  1.44e+09      166.9   MultiScaleOT
     64         GRFrough  5  2   1  1.22e+09       55.2   GridOT
     64         GRFrough  5  2   1  1.22e+09      167.0   MultiScaleOT
     64         GRFrough  5  9   1  4.38e+08       52.8   GridOT
     64         GRFrough  5  9   1  4.38e+08      194.1   MultiScaleOT
     64         GRFrough  5 10   1  7.84e+08       52.9   GridOT
     64         GRFrough  5 10   1  7.84e+08      160.7   MultiScaleOT
     64         GRFrough  4  8   1  1.71e+09       58.2   GridOT
     64         GRFrough  4  8   1  1.71e+09      156.4   MultiScaleOT
     64         GRFrough  4  6   1  1.68e+09       59.1   GridOT
     64         GRFrough  4  6   1  1.68e+09      131.8   MultiScaleOT
     64         GRFrough  4  1   1  1.69e+09       57.4   GridOT
     64         GRFrough  4  1   1  1.69e+09      198.1   MultiScaleOT
     64         GRFrough  4  3   1  1.17e+09       56.2   GridOT
     64         GRFrough  4  3   1  1.17e+09      192.5   MultiScaleOT
     64         GRFrough  4  7   1  1.01e+09       72.0   GridOT
     64         GRFrough  4  7   1  1.01e+09      163.3   MultiScaleOT
     64         GRFrough  4  5   1  1.44e+09       58.8   GridOT
     64         GRFrough  4  5   1  1.44e+09      194.2   MultiScaleOT
     64         GRFrough  4  2   1  1.45e+09       70.0   GridOT
     64         GRFrough  4  2   1  1.45e+09      152.2   MultiScaleOT
     64         GRFrough  4  9   1  1.61e+09       53.0   GridOT
     64         GRFrough  4  9   1  1.61e+09      138.1   MultiScaleOT
     64         GRFrough  4 10   1  1.71e+09       63.4   GridOT
     64         GRFrough  4 10   1  1.71e+09      143.4   MultiScaleOT
     64         GRFrough  2  8   1  1.46e+09       48.6   GridOT
     64         GRFrough  2  8   1  1.46e+09      174.5   MultiScaleOT
     64         GRFrough  2  6   1  1.34e+09       52.8   GridOT
     64         GRFrough  2  6   1  1.34e+09      168.0   MultiScaleOT
     64         GRFrough  2  1   1  8.34e+08       56.7   GridOT
     64         GRFrough  2  1   1  8.34e+08      166.3   MultiScaleOT
     64         GRFrough  2  3   1   1.1e+09       56.8   GridOT
     64         GRFrough  2  3   1   1.1e+09      173.3   MultiScaleOT
     64         GRFrough  2  7   1  9.68e+08       59.7   GridOT
     64         GRFrough  2  7   1  9.68e+08      180.3   MultiScaleOT
     64         GRFrough  2  5   1  1.22e+09       53.1   GridOT
     64         GRFrough  2  5   1  1.22e+09      176.2   MultiScaleOT
     64         GRFrough  2  4   1  1.45e+09       72.8   GridOT
     64         GRFrough  2  4   1  1.45e+09      166.7   MultiScaleOT
     64         GRFrough  2  9   1  1.19e+09       61.6   GridOT
     64         GRFrough  2  9   1  1.19e+09      134.1   MultiScaleOT
     64         GRFrough  2 10   1  1.66e+09       64.7   GridOT
     64         GRFrough  2 10   1  1.66e+09      167.1   MultiScaleOT
     64         GRFrough  9  8   1  1.17e+09       58.9   GridOT
     64         GRFrough  9  8   1  1.17e+09      164.9   MultiScaleOT
     64         GRFrough  9  6   1  6.27e+08       59.7   GridOT
     64         GRFrough  9  6   1  6.27e+08      168.1   MultiScaleOT
     64         GRFrough  9  1   1  8.03e+08       55.8   GridOT
     64         GRFrough  9  1   1  8.03e+08      136.0   MultiScaleOT
     64         GRFrough  9  3   1     2e+09       55.2   GridOT
     64         GRFrough  9  3   1     2e+09      174.3   MultiScaleOT
     64         GRFrough  9  7   1   1.9e+09       58.6   GridOT
     64         GRFrough  9  7   1   1.9e+09      136.1   MultiScaleOT
     64         GRFrough  9  5   1  4.38e+08       49.8   GridOT
     64         GRFrough  9  5   1  4.38e+08      132.1   MultiScaleOT
     64         GRFrough  9  4   1  1.61e+09       53.6   GridOT
     64         GRFrough  9  4   1  1.61e+09      170.4   MultiScaleOT
     64         GRFrough  9  2   1  1.19e+09       61.3   GridOT
     64         GRFrough  9  2   1  1.19e+09      159.2   MultiScaleOT
     64         GRFrough  9 10   1  8.45e+08       52.1   GridOT
     64         GRFrough  9 10   1  8.45e+08      170.0   MultiScaleOT
     64         GRFrough 10  8   1  1.03e+09       52.5   GridOT
     64         GRFrough 10  8   1  1.03e+09      159.2   MultiScaleOT
     64         GRFrough 10  6   1  7.01e+08       49.1   GridOT
     64         GRFrough 10  6   1  7.01e+08      139.6   MultiScaleOT
     64         GRFrough 10  1   1  1.08e+09       50.7   GridOT
     64         GRFrough 10  1   1  1.08e+09      136.0   MultiScaleOT
     64         GRFrough 10  3   1  1.78e+09       66.1   GridOT
     64         GRFrough 10  3   1  1.78e+09      171.7   MultiScaleOT
     64         GRFrough 10  7   1  1.91e+09       66.2   GridOT
     64         GRFrough 10  7   1  1.91e+09      165.7   MultiScaleOT
     64         GRFrough 10  5   1  7.84e+08       50.4   GridOT
     64         GRFrough 10  5   1  7.84e+08      201.8   MultiScaleOT
     64         GRFrough 10  4   1  1.71e+09       65.5   GridOT
     64         GRFrough 10  4   1  1.71e+09      158.2   MultiScaleOT
     64         GRFrough 10  2   1  1.66e+09       75.2   GridOT
     64         GRFrough 10  2   1  1.66e+09      151.8   MultiScaleOT
     64         GRFrough 10  9   1  8.45e+08       52.8   GridOT
     64         GRFrough 10  9   1  8.45e+08      163.6   MultiScaleOT
     64         GRFrough         1                 60.1   GridOT
     64         GRFrough         1                166.2   MultiScaleOT
     64        GRFsmooth  8  6   1  1.28e+10       51.8   GridOT
     64        GRFsmooth  8  6   1  1.28e+10      150.7   MultiScaleOT
     64        GRFsmooth  8  1   1  2.72e+10       54.5   GridOT
     64        GRFsmooth  8  1   1  2.72e+10      139.9   MultiScaleOT
     64        GRFsmooth  8  3   1  1.11e+10       56.8   GridOT
     64        GRFsmooth  8  3   1  1.11e+10      184.5   MultiScaleOT
     64        GRFsmooth  8  7   1  3.15e+10       52.4   GridOT
     64        GRFsmooth  8  7   1  3.15e+10      139.7   MultiScaleOT
     64        GRFsmooth  8  5   1  4.64e+10       52.9   GridOT
     64        GRFsmooth  8  5   1  4.64e+10      216.3   MultiScaleOT
     64        GRFsmooth  8  4   1  6.23e+10       55.3   GridOT
     64        GRFsmooth  8  4   1  6.23e+10      193.6   MultiScaleOT
     64        GRFsmooth  8  2   1  5.46e+10       60.8   GridOT
     64        GRFsmooth  8  2   1  5.46e+10      167.2   MultiScaleOT
     64        GRFsmooth  8  9   1  1.32e+10       65.6   GridOT
     64        GRFsmooth  8  9   1  1.32e+10      153.4   MultiScaleOT
     64        GRFsmooth  8 10   1  2.03e+10       58.7   GridOT
     64        GRFsmooth  8 10   1  2.03e+10      178.4   MultiScaleOT
     64        GRFsmooth  6  8   1  1.28e+10       54.4   GridOT
     64        GRFsmooth  6  8   1  1.28e+10      184.2   MultiScaleOT
     64        GRFsmooth  6  1   1  1.11e+10       69.4   GridOT
     64        GRFsmooth  6  1   1  1.11e+10      156.1   MultiScaleOT
     64        GRFsmooth  6  3   1  1.31e+10       57.7   GridOT
     64        GRFsmooth  6  3   1  1.31e+10      192.2   MultiScaleOT
     64        GRFsmooth  6  7   1  1.76e+10       49.8   GridOT
     64        GRFsmooth  6  7   1  1.76e+10      125.4   MultiScaleOT
     64        GRFsmooth  6  5   1  3.68e+10       64.0   GridOT
     64        GRFsmooth  6  5   1  3.68e+10      142.9   MultiScaleOT
     64        GRFsmooth  6  4   1  5.52e+10       53.1   GridOT
     64        GRFsmooth  6  4   1  5.52e+10      155.0   MultiScaleOT
     64        GRFsmooth  6  2   1  6.27e+10       52.2   GridOT
     64        GRFsmooth  6  2   1  6.27e+10      132.5   MultiScaleOT
     64        GRFsmooth  6  9   1  1.37e+10       53.6   GridOT
     64        GRFsmooth  6  9   1  1.37e+10      178.8   MultiScaleOT
     64        GRFsmooth  6 10   1  2.26e+10       54.4   GridOT
     64        GRFsmooth  6 10   1  2.26e+10      147.3   MultiScaleOT
     64        GRFsmooth  1  8   1  2.72e+10       50.7   GridOT
     64        GRFsmooth  1  8   1  2.72e+10      198.3   MultiScaleOT
     64        GRFsmooth  1  6   1  1.11e+10       64.6   GridOT
     64        GRFsmooth  1  6   1  1.11e+10      177.5   MultiScaleOT
     64        GRFsmooth  1  3   1  1.66e+10       47.5   GridOT
     64        GRFsmooth  1  3   1  1.66e+10      147.7   MultiScaleOT
     64        GRFsmooth  1  7   1  2.81e+10       56.9   GridOT
     64        GRFsmooth  1  7   1  2.81e+10      141.2   MultiScaleOT
     64        GRFsmooth  1  5   1   5.6e+10       52.7   GridOT
     64        GRFsmooth  1  5   1   5.6e+10      164.4   MultiScaleOT
     64        GRFsmooth  1  4   1  6.61e+10       56.5   GridOT
     64        GRFsmooth  1  4   1  6.61e+10      174.8   MultiScaleOT
     64        GRFsmooth  1  2   1  8.95e+10       52.8   GridOT
     64        GRFsmooth  1  2   1  8.95e+10      167.3   MultiScaleOT
     64        GRFsmooth  1  9   1   1.7e+10       49.9   GridOT
     64        GRFsmooth  1  9   1   1.7e+10      141.9   MultiScaleOT
     64        GRFsmooth  1 10   1  5.01e+10       52.0   GridOT
     64        GRFsmooth  1 10   1  5.01e+10      169.7   MultiScaleOT
     64        GRFsmooth  3  8   1  1.11e+10       60.1   GridOT
     64        GRFsmooth  3  8   1  1.11e+10      144.8   MultiScaleOT
     64        GRFsmooth  3  6   1  1.31e+10       59.3   GridOT
     64        GRFsmooth  3  6   1  1.31e+10      172.1   MultiScaleOT
     64        GRFsmooth  3  1   1  1.66e+10       51.1   GridOT
     64        GRFsmooth  3  1   1  1.66e+10      138.0   MultiScaleOT
     64        GRFsmooth  3  7   1  3.17e+10       55.1   GridOT
     64        GRFsmooth  3  7   1  3.17e+10      178.3   MultiScaleOT
     64        GRFsmooth  3  5   1  5.05e+10       47.7   GridOT
     64        GRFsmooth  3  5   1  5.05e+10      142.2   MultiScaleOT
     64        GRFsmooth  3  4   1  5.09e+10       49.0   GridOT
     64        GRFsmooth  3  4   1  5.09e+10      175.4   MultiScaleOT
     64        GRFsmooth  3  2   1  6.23e+10       57.6   GridOT
     64        GRFsmooth  3  2   1  6.23e+10      186.7   MultiScaleOT
     64        GRFsmooth  3  9   1  6.74e+09       54.5   GridOT
     64        GRFsmooth  3  9   1  6.74e+09      227.0   MultiScaleOT
     64        GRFsmooth  3 10   1  3.42e+10       56.6   GridOT
     64        GRFsmooth  3 10   1  3.42e+10      141.7   MultiScaleOT
     64        GRFsmooth  7  8   1  3.15e+10       51.8   GridOT
     64        GRFsmooth  7  8   1  3.15e+10      167.5   MultiScaleOT
     64        GRFsmooth  7  6   1  1.76e+10       51.6   GridOT
     64        GRFsmooth  7  6   1  1.76e+10      165.9   MultiScaleOT
     64        GRFsmooth  7  1   1  2.81e+10       53.0   GridOT
     64        GRFsmooth  7  1   1  2.81e+10      171.0   MultiScaleOT
     64        GRFsmooth  7  3   1  3.17e+10       49.9   GridOT
     64        GRFsmooth  7  3   1  3.17e+10      192.1   MultiScaleOT
     64        GRFsmooth  7  5   1  3.89e+10       53.4   GridOT
     64        GRFsmooth  7  5   1  3.89e+10      142.3   MultiScaleOT
     64        GRFsmooth  7  4   1  8.19e+10       51.9   GridOT
     64        GRFsmooth  7  4   1  8.19e+10      167.7   MultiScaleOT
     64        GRFsmooth  7  2   1  1.04e+11       47.9   GridOT
     64        GRFsmooth  7  2   1  1.04e+11      165.6   MultiScaleOT
     64        GRFsmooth  7  9   1  4.49e+10       52.7   GridOT
     64        GRFsmooth  7  9   1  4.49e+10      146.2   MultiScaleOT
     64        GRFsmooth  7 10   1  2.68e+10       53.1   GridOT
     64        GRFsmooth  7 10   1  2.68e+10      143.1   MultiScaleOT
     64        GRFsmooth  5  8   1  4.64e+10       52.7   GridOT
     64        GRFsmooth  5  8   1  4.64e+10      160.7   MultiScaleOT
     64        GRFsmooth  5  6   1  3.68e+10       52.8   GridOT
     64        GRFsmooth  5  6   1  3.68e+10      158.4   MultiScaleOT
     64        GRFsmooth  5  1   1   5.6e+10       49.5   GridOT
     64        GRFsmooth  5  1   1   5.6e+10      141.4   MultiScaleOT
     64        GRFsmooth  5  3   1  5.05e+10       49.7   GridOT
     64        GRFsmooth  5  3   1  5.05e+10      138.3   MultiScaleOT
     64        GRFsmooth  5  7   1  3.89e+10       56.7   GridOT
     64        GRFsmooth  5  7   1  3.89e+10      142.3   MultiScaleOT
     64        GRFsmooth  5  4   1  2.79e+10       52.0   GridOT
     64        GRFsmooth  5  4   1  2.79e+10      170.6   MultiScaleOT
     64        GRFsmooth  5  2   1  3.69e+10       51.1   GridOT
     64        GRFsmooth  5  2   1  3.69e+10      144.2   MultiScaleOT
     64        GRFsmooth  5  9   1  5.73e+10       47.7   GridOT
     64        GRFsmooth  5  9   1  5.73e+10      132.7   MultiScaleOT
     64        GRFsmooth  5 10   1  1.73e+10       58.8   GridOT
     64        GRFsmooth  5 10   1  1.73e+10      174.9   MultiScaleOT
     64        GRFsmooth  4  8   1  6.23e+10       46.4   GridOT
     64        GRFsmooth  4  8   1  6.23e+10      163.7   MultiScaleOT
     64        GRFsmooth  4  6   1  5.52e+10       48.1   GridOT
     64        GRFsmooth  4  6   1  5.52e+10      168.4   MultiScaleOT
     64        GRFsmooth  4  1   1  6.61e+10       58.4   GridOT
     64        GRFsmooth  4  1   1  6.61e+10      147.6   MultiScaleOT
     64        GRFsmooth  4  3   1  5.09e+10       52.2   GridOT
     64        GRFsmooth  4  3   1  5.09e+10      173.0   MultiScaleOT
     64        GRFsmooth  4  7   1  8.19e+10       52.3   GridOT
     64        GRFsmooth  4  7   1  8.19e+10      195.4   MultiScaleOT
     64        GRFsmooth  4  5   1  2.79e+10       49.6   GridOT
     64        GRFsmooth  4  5   1  2.79e+10      138.8   MultiScaleOT
     64        GRFsmooth  4  2   1  2.08e+10       49.1   GridOT
     64        GRFsmooth  4  2   1  2.08e+10      176.8   MultiScaleOT
     64        GRFsmooth  4  9   1  5.13e+10       46.5   GridOT
     64        GRFsmooth  4  9   1  5.13e+10      142.6   MultiScaleOT
     64        GRFsmooth  4 10   1  4.62e+10       52.4   GridOT
     64        GRFsmooth  4 10   1  4.62e+10      159.9   MultiScaleOT
     64        GRFsmooth  2  8   1  5.46e+10       51.6   GridOT
     64        GRFsmooth  2  8   1  5.46e+10      173.0   MultiScaleOT
     64        GRFsmooth  2  6   1  6.27e+10       55.3   GridOT
     64        GRFsmooth  2  6   1  6.27e+10      135.1   MultiScaleOT
     64        GRFsmooth  2  1   1  8.95e+10       53.1   GridOT
     64        GRFsmooth  2  1   1  8.95e+10      143.8   MultiScaleOT
     64        GRFsmooth  2  3   1  6.23e+10       57.0   GridOT
     64        GRFsmooth  2  3   1  6.23e+10      159.2   MultiScaleOT
     64        GRFsmooth  2  7   1  1.04e+11       48.9   GridOT
     64        GRFsmooth  2  7   1  1.04e+11      161.3   MultiScaleOT
     64        GRFsmooth  2  5   1  3.69e+10       53.9   GridOT
     64        GRFsmooth  2  5   1  3.69e+10      171.2   MultiScaleOT
     64        GRFsmooth  2  4   1  2.08e+10       51.4   GridOT
     64        GRFsmooth  2  4   1  2.08e+10      178.4   MultiScaleOT
     64        GRFsmooth  2  9   1  5.51e+10       56.8   GridOT
     64        GRFsmooth  2  9   1  5.51e+10      161.1   MultiScaleOT
     64        GRFsmooth  2 10   1  4.11e+10       57.0   GridOT
     64        GRFsmooth  2 10   1  4.11e+10      169.6   MultiScaleOT
     64        GRFsmooth  9  8   1  1.32e+10       56.4   GridOT
     64        GRFsmooth  9  8   1  1.32e+10      153.1   MultiScaleOT
     64        GRFsmooth  9  6   1  1.37e+10       52.5   GridOT
     64        GRFsmooth  9  6   1  1.37e+10      194.1   MultiScaleOT
     64        GRFsmooth  9  1   1   1.7e+10       51.9   GridOT
     64        GRFsmooth  9  1   1   1.7e+10      141.5   MultiScaleOT
     64        GRFsmooth  9  3   1  6.74e+09       57.2   GridOT
     64        GRFsmooth  9  3   1  6.74e+09      159.9   MultiScaleOT
     64        GRFsmooth  9  7   1  4.49e+10       54.6   GridOT
     64        GRFsmooth  9  7   1  4.49e+10      187.0   MultiScaleOT
     64        GRFsmooth  9  5   1  5.73e+10       51.9   GridOT
     64        GRFsmooth  9  5   1  5.73e+10      144.6   MultiScaleOT
     64        GRFsmooth  9  4   1  5.13e+10       47.9   GridOT
     64        GRFsmooth  9  4   1  5.13e+10      138.8   MultiScaleOT
     64        GRFsmooth  9  2   1  5.51e+10       54.0   GridOT
     64        GRFsmooth  9  2   1  5.51e+10      153.0   MultiScaleOT
     64        GRFsmooth  9 10   1  3.92e+10       53.4   GridOT
     64        GRFsmooth  9 10   1  3.92e+10      143.9   MultiScaleOT
     64        GRFsmooth 10  8   1  2.03e+10       55.9   GridOT
     64        GRFsmooth 10  8   1  2.03e+10      181.4   MultiScaleOT
     64        GRFsmooth 10  6   1  2.26e+10       53.1   GridOT
     64        GRFsmooth 10  6   1  2.26e+10      148.4   MultiScaleOT
     64        GRFsmooth 10  1   1  5.01e+10       54.4   GridOT
     64        GRFsmooth 10  1   1  5.01e+10      162.0   MultiScaleOT
     64        GRFsmooth 10  3   1  3.42e+10       52.4   GridOT
     64        GRFsmooth 10  3   1  3.42e+10      207.4   MultiScaleOT
     64        GRFsmooth 10  7   1  2.68e+10       52.3   GridOT
     64        GRFsmooth 10  7   1  2.68e+10      185.7   MultiScaleOT
     64        GRFsmooth 10  5   1  1.73e+10       61.9   GridOT
     64        GRFsmooth 10  5   1  1.73e+10      192.5   MultiScaleOT
     64        GRFsmooth 10  4   1  4.62e+10       52.4   GridOT
     64        GRFsmooth 10  4   1  4.62e+10      174.8   MultiScaleOT
     64        GRFsmooth 10  2   1  4.11e+10       53.8   GridOT
     64        GRFsmooth 10  2   1  4.11e+10      189.4   MultiScaleOT
     64        GRFsmooth 10  9   1  3.92e+10       51.4   GridOT
     64        GRFsmooth 10  9   1  3.92e+10      145.5   MultiScaleOT
     64        GRFsmooth         1                 53.7   GridOT
     64        GRFsmooth         1                163.0   MultiScaleOT
     64           LogGRF  8  6   1  3.71e+10       57.9   GridOT
     64           LogGRF  8  6   1  3.71e+10      179.0   MultiScaleOT
     64           LogGRF  8  1   1  3.61e+10       56.3   GridOT
     64           LogGRF  8  1   1  3.61e+10      200.5   MultiScaleOT
     64           LogGRF  8  3   1  5.69e+10       57.9   GridOT
     64           LogGRF  8  3   1  5.69e+10      179.5   MultiScaleOT
     64           LogGRF  8  7   1  4.17e+10       56.8   GridOT
     64           LogGRF  8  7   1  4.17e+10      184.8   MultiScaleOT
     64           LogGRF  8  5   1  3.62e+10       52.8   GridOT
     64           LogGRF  8  5   1  3.62e+10      161.4   MultiScaleOT
     64           LogGRF  8  4   1  5.14e+10       56.7   GridOT
     64           LogGRF  8  4   1  5.14e+10      189.4   MultiScaleOT
     64           LogGRF  8  2   1  1.25e+11       51.6   GridOT
     64           LogGRF  8  2   1  1.25e+11      176.3   MultiScaleOT
     64           LogGRF  8  9   1   9.3e+10       52.7   GridOT
     64           LogGRF  8  9   1   9.3e+10      174.0   MultiScaleOT
     64           LogGRF  8 10   1  4.73e+10       55.9   GridOT
     64           LogGRF  8 10   1  4.73e+10      164.8   MultiScaleOT
     64           LogGRF  6  8   1  3.71e+10       52.9   GridOT
     64           LogGRF  6  8   1  3.71e+10      176.2   MultiScaleOT
     64           LogGRF  6  1   1  7.78e+10       51.4   GridOT
     64           LogGRF  6  1   1  7.78e+10      134.1   MultiScaleOT
     64           LogGRF  6  3   1  1.11e+10       55.6   GridOT
     64           LogGRF  6  3   1  1.11e+10      135.1   MultiScaleOT
     64           LogGRF  6  7   1  3.38e+10       53.7   GridOT
     64           LogGRF  6  7   1  3.38e+10      173.7   MultiScaleOT
     64           LogGRF  6  5   1  2.11e+10       57.4   GridOT
     64           LogGRF  6  5   1  2.11e+10      184.8   MultiScaleOT
     64           LogGRF  6  4   1  3.71e+10       59.4   GridOT
     64           LogGRF  6  4   1  3.71e+10      159.8   MultiScaleOT
     64           LogGRF  6  2   1   1.2e+11       46.8   GridOT
     64           LogGRF  6  2   1   1.2e+11      158.1   MultiScaleOT
     64           LogGRF  6  9   1  4.38e+10       53.9   GridOT
     64           LogGRF  6  9   1  4.38e+10      169.7   MultiScaleOT
     64           LogGRF  6 10   1  2.35e+10       53.5   GridOT
     64           LogGRF  6 10   1  2.35e+10      199.4   MultiScaleOT
     64           LogGRF  1  8   1  3.61e+10       60.2   GridOT
     64           LogGRF  1  8   1  3.61e+10      175.7   MultiScaleOT
     64           LogGRF  1  6   1  7.78e+10       51.5   GridOT
     64           LogGRF  1  6   1  7.78e+10      128.3   MultiScaleOT
     64           LogGRF  1  3   1  7.91e+10       48.9   GridOT
     64           LogGRF  1  3   1  7.91e+10      163.0   MultiScaleOT
     64           LogGRF  1  7   1  3.08e+10       49.6   GridOT
     64           LogGRF  1  7   1  3.08e+10      148.6   MultiScaleOT
     64           LogGRF  1  5   1  8.42e+10       58.8   GridOT
     64           LogGRF  1  5   1  8.42e+10      157.9   MultiScaleOT
     64           LogGRF  1  4   1  1.27e+11       54.7   GridOT
     64           LogGRF  1  4   1  1.27e+11      191.2   MultiScaleOT
     64           LogGRF  1  2   1  6.04e+10       53.0   GridOT
     64           LogGRF  1  2   1  6.04e+10      142.2   MultiScaleOT
     64           LogGRF  1  9   1  8.39e+10       53.9   GridOT
     64           LogGRF  1  9   1  8.39e+10      166.6   MultiScaleOT
     64           LogGRF  1 10   1  7.32e+10       50.1   GridOT
     64           LogGRF  1 10   1  7.32e+10      150.0   MultiScaleOT
     64           LogGRF  3  8   1  5.69e+10       56.5   GridOT
     64           LogGRF  3  8   1  5.69e+10      183.9   MultiScaleOT
     64           LogGRF  3  6   1  1.11e+10       52.0   GridOT
     64           LogGRF  3  6   1  1.11e+10      165.7   MultiScaleOT
     64           LogGRF  3  1   1  7.91e+10       48.8   GridOT
     64           LogGRF  3  1   1  7.91e+10      161.8   MultiScaleOT
     64           LogGRF  3  7   1  3.08e+10       53.6   GridOT
     64           LogGRF  3  7   1  3.08e+10      184.0   MultiScaleOT
     64           LogGRF  3  5   1  4.08e+10       62.4   GridOT
     64           LogGRF  3  5   1  4.08e+10      167.1   MultiScaleOT
     64           LogGRF  3  4   1  6.84e+10       57.6   GridOT
     64           LogGRF  3  4   1  6.84e+10      149.6   MultiScaleOT
     64           LogGRF  3  2   1  8.61e+10       49.5   GridOT
     64           LogGRF  3  2   1  8.61e+10      148.8   MultiScaleOT
     64           LogGRF  3  9   1   3.2e+10       53.6   GridOT
     64           LogGRF  3  9   1   3.2e+10      132.8   MultiScaleOT
     64           LogGRF  3 10   1     2e+10       52.5   GridOT
     64           LogGRF  3 10   1     2e+10      131.2   MultiScaleOT
     64           LogGRF  7  8   1  4.17e+10       56.8   GridOT
     64           LogGRF  7  8   1  4.17e+10      170.2   MultiScaleOT
     64           LogGRF  7  6   1  3.38e+10       58.2   GridOT
     64           LogGRF  7  6   1  3.38e+10      164.8   MultiScaleOT
     64           LogGRF  7  1   1  3.08e+10       50.7   GridOT
     64           LogGRF  7  1   1  3.08e+10      133.6   MultiScaleOT
     64           LogGRF  7  3   1  3.08e+10       54.2   GridOT
     64           LogGRF  7  3   1  3.08e+10      153.9   MultiScaleOT
     64           LogGRF  7  5   1  6.35e+10       58.5   GridOT
     64           LogGRF  7  5   1  6.35e+10      169.4   MultiScaleOT
     64           LogGRF  7  4   1  9.91e+10       53.6   GridOT
     64           LogGRF  7  4   1  9.91e+10      181.4   MultiScaleOT
     64           LogGRF  7  2   1  5.57e+10       48.8   GridOT
     64           LogGRF  7  2   1  5.57e+10      154.7   MultiScaleOT
     64           LogGRF  7  9   1  3.86e+10       52.6   GridOT
     64           LogGRF  7  9   1  3.86e+10      169.7   MultiScaleOT
     64           LogGRF  7 10   1   4.5e+10       53.5   GridOT
     64           LogGRF  7 10   1   4.5e+10      167.6   MultiScaleOT
     64           LogGRF  5  8   1  3.62e+10       57.6   GridOT
     64           LogGRF  5  8   1  3.62e+10      135.7   MultiScaleOT
     64           LogGRF  5  6   1  2.11e+10       64.9   GridOT
     64           LogGRF  5  6   1  2.11e+10      157.9   MultiScaleOT
     64           LogGRF  5  1   1  8.42e+10       54.3   GridOT
     64           LogGRF  5  1   1  8.42e+10      123.6   MultiScaleOT
     64           LogGRF  5  3   1  4.08e+10       54.8   GridOT
     64           LogGRF  5  3   1  4.08e+10      158.6   MultiScaleOT
     64           LogGRF  5  7   1  6.35e+10       57.2   GridOT
     64           LogGRF  5  7   1  6.35e+10      162.6   MultiScaleOT
     64           LogGRF  5  4   1   3.2e+10       57.9   GridOT
     64           LogGRF  5  4   1   3.2e+10      161.1   MultiScaleOT
     64           LogGRF  5  2   1  1.58e+11       51.2   GridOT
     64           LogGRF  5  2   1  1.58e+11      158.8   MultiScaleOT
     64           LogGRF  5  9   1  7.47e+10       56.7   GridOT
     64           LogGRF  5  9   1  7.47e+10      148.7   MultiScaleOT
     64           LogGRF  5 10   1  3.51e+10       54.4   GridOT
     64           LogGRF  5 10   1  3.51e+10      160.9   MultiScaleOT
     64           LogGRF  4  8   1  5.14e+10       54.6   GridOT
     64           LogGRF  4  8   1  5.14e+10      166.7   MultiScaleOT
     64           LogGRF  4  6   1  3.71e+10       51.7   GridOT
     64           LogGRF  4  6   1  3.71e+10      180.1   MultiScaleOT
     64           LogGRF  4  1   1  1.27e+11       54.5   GridOT
     64           LogGRF  4  1   1  1.27e+11      150.8   MultiScaleOT
     64           LogGRF  4  3   1  6.84e+10       50.9   GridOT
     64           LogGRF  4  3   1  6.84e+10      152.1   MultiScaleOT
     64           LogGRF  4  7   1  9.91e+10       52.0   GridOT
     64           LogGRF  4  7   1  9.91e+10      162.1   MultiScaleOT
     64           LogGRF  4  5   1   3.2e+10       54.8   GridOT
     64           LogGRF  4  5   1   3.2e+10      167.0   MultiScaleOT
     64           LogGRF  4  2   1   2.2e+11       50.2   GridOT
     64           LogGRF  4  2   1   2.2e+11      188.1   MultiScaleOT
     64           LogGRF  4  9   1  1.02e+11       53.6   GridOT
     64           LogGRF  4  9   1  1.02e+11      185.2   MultiScaleOT
     64           LogGRF  4 10   1  9.04e+10       49.5   GridOT
     64           LogGRF  4 10   1  9.04e+10      173.8   MultiScaleOT
     64           LogGRF  2  8   1  1.25e+11       50.9   GridOT
     64           LogGRF  2  8   1  1.25e+11      161.1   MultiScaleOT
     64           LogGRF  2  6   1   1.2e+11       51.2   GridOT
     64           LogGRF  2  6   1   1.2e+11      127.9   MultiScaleOT
     64           LogGRF  2  1   1  6.04e+10       50.5   GridOT
     64           LogGRF  2  1   1  6.04e+10      171.1   MultiScaleOT
     64           LogGRF  2  3   1  8.61e+10       47.8   GridOT
     64           LogGRF  2  3   1  8.61e+10      122.0   MultiScaleOT
     64           LogGRF  2  7   1  5.57e+10       49.9   GridOT
     64           LogGRF  2  7   1  5.57e+10      177.7   MultiScaleOT
     64           LogGRF  2  5   1  1.58e+11       50.6   GridOT
     64           LogGRF  2  5   1  1.58e+11      182.6   MultiScaleOT
     64           LogGRF  2  4   1   2.2e+11       51.0   GridOT
     64           LogGRF  2  4   1   2.2e+11      163.9   MultiScaleOT
     64           LogGRF  2  9   1  5.87e+10       49.2   GridOT
     64           LogGRF  2  9   1  5.87e+10      150.2   MultiScaleOT
     64           LogGRF  2 10   1  1.07e+11       50.6   GridOT
     64           LogGRF  2 10   1  1.07e+11      166.8   MultiScaleOT
     64           LogGRF  9  8   1   9.3e+10       53.6   GridOT
     64           LogGRF  9  8   1   9.3e+10      136.8   MultiScaleOT
     64           LogGRF  9  6   1  4.38e+10       51.3   GridOT
     64           LogGRF  9  6   1  4.38e+10      164.6   MultiScaleOT
     64           LogGRF  9  1   1  8.39e+10       46.9   GridOT
     64           LogGRF  9  1   1  8.39e+10      171.5   MultiScaleOT
     64           LogGRF  9  3   1   3.2e+10       50.0   GridOT
     64           LogGRF  9  3   1   3.2e+10      169.8   MultiScaleOT
     64           LogGRF  9  7   1  3.86e+10       53.1   GridOT
     64           LogGRF  9  7   1  3.86e+10      161.6   MultiScaleOT
     64           LogGRF  9  5   1  7.47e+10       56.2   GridOT
     64           LogGRF  9  5   1  7.47e+10      148.6   MultiScaleOT
     64           LogGRF  9  4   1  1.02e+11       54.1   GridOT
     64           LogGRF  9  4   1  1.02e+11      148.2   MultiScaleOT
     64           LogGRF  9  2   1  5.87e+10       51.2   GridOT
     64           LogGRF  9  2   1  5.87e+10      185.1   MultiScaleOT
     64           LogGRF  9 10   1  7.19e+10       52.1   GridOT
     64           LogGRF  9 10   1  7.19e+10      180.0   MultiScaleOT
     64           LogGRF 10  8   1  4.73e+10       49.4   GridOT
     64           LogGRF 10  8   1  4.73e+10      167.1   MultiScaleOT
     64           LogGRF 10  6   1  2.35e+10       47.1   GridOT
     64           LogGRF 10  6   1  2.35e+10      159.9   MultiScaleOT
     64           LogGRF 10  1   1  7.32e+10       51.4   GridOT
     64           LogGRF 10  1   1  7.32e+10      166.3   MultiScaleOT
     64           LogGRF 10  3   1     2e+10       53.1   GridOT
     64           LogGRF 10  3   1     2e+10      134.7   MultiScaleOT
     64           LogGRF 10  7   1   4.5e+10       47.4   GridOT
     64           LogGRF 10  7   1   4.5e+10      152.4   MultiScaleOT
     64           LogGRF 10  5   1  3.51e+10       62.2   GridOT
     64           LogGRF 10  5   1  3.51e+10      167.1   MultiScaleOT
     64           LogGRF 10  4   1  9.04e+10       52.7   GridOT
     64           LogGRF 10  4   1  9.04e+10      134.1   MultiScaleOT
     64           LogGRF 10  2   1  1.07e+11       50.4   GridOT
     64           LogGRF 10  2   1  1.07e+11      181.9   MultiScaleOT
     64           LogGRF 10  9   1  7.19e+10       51.1   GridOT
     64           LogGRF 10  9   1  7.19e+10      153.4   MultiScaleOT
     64           LogGRF         1                 53.4   GridOT
     64           LogGRF         1                162.4   MultiScaleOT
     64         LogitGRF  8  6   1  1.89e+10       61.5   GridOT
     64         LogitGRF  8  6   1  1.89e+10      172.2   MultiScaleOT
     64         LogitGRF  8  1   1  1.76e+10       59.6   GridOT
     64         LogitGRF  8  1   1  1.76e+10      136.5   MultiScaleOT
     64         LogitGRF  8  3   1  3.58e+10       51.6   GridOT
     64         LogitGRF  8  3   1  3.58e+10      207.7   MultiScaleOT
     64         LogitGRF  8  7   1  4.93e+10       58.9   GridOT
     64         LogitGRF  8  7   1  4.93e+10      165.0   MultiScaleOT
     64         LogitGRF  8  5   1  1.22e+10       48.9   GridOT
     64         LogitGRF  8  5   1  1.22e+10      168.6   MultiScaleOT
     64         LogitGRF  8  4   1   1.9e+10       57.8   GridOT
     64         LogitGRF  8  4   1   1.9e+10      154.9   MultiScaleOT
     64         LogitGRF  8  2   1  2.01e+10       53.0   GridOT
     64         LogitGRF  8  2   1  2.01e+10      186.0   MultiScaleOT
     64         LogitGRF  8  9   1   1.7e+10       65.8   GridOT
     64         LogitGRF  8  9   1   1.7e+10      170.0   MultiScaleOT
     64         LogitGRF  8 10   1  2.35e+10       49.1   GridOT
     64         LogitGRF  8 10   1  2.35e+10      174.6   MultiScaleOT
     64         LogitGRF  6  8   1  1.89e+10       58.0   GridOT
     64         LogitGRF  6  8   1  1.89e+10      169.9   MultiScaleOT
     64         LogitGRF  6  1   1  1.29e+10       58.0   GridOT
     64         LogitGRF  6  1   1  1.29e+10      211.8   MultiScaleOT
     64         LogitGRF  6  3   1  3.62e+10       52.5   GridOT
     64         LogitGRF  6  3   1  3.62e+10      165.0   MultiScaleOT
     64         LogitGRF  6  7   1  5.82e+10       49.0   GridOT
     64         LogitGRF  6  7   1  5.82e+10      194.2   MultiScaleOT
     64         LogitGRF  6  5   1  1.28e+10       47.5   GridOT
     64         LogitGRF  6  5   1  1.28e+10      162.8   MultiScaleOT
     64         LogitGRF  6  4   1  3.39e+10       54.7   GridOT
     64         LogitGRF  6  4   1  3.39e+10      204.1   MultiScaleOT
     64         LogitGRF  6  2   1  1.43e+10       52.8   GridOT
     64         LogitGRF  6  2   1  1.43e+10      156.5   MultiScaleOT
     64         LogitGRF  6  9   1  2.16e+10       55.8   GridOT
     64         LogitGRF  6  9   1  2.16e+10      159.0   MultiScaleOT
     64         LogitGRF  6 10   1  2.71e+10       58.0   GridOT
     64         LogitGRF  6 10   1  2.71e+10      196.6   MultiScaleOT
     64         LogitGRF  1  8   1  1.76e+10       56.8   GridOT
     64         LogitGRF  1  8   1  1.76e+10      172.8   MultiScaleOT
     64         LogitGRF  1  6   1  1.29e+10       56.5   GridOT
     64         LogitGRF  1  6   1  1.29e+10      187.4   MultiScaleOT
     64         LogitGRF  1  3   1  3.08e+10       53.1   GridOT
     64         LogitGRF  1  3   1  3.08e+10      175.0   MultiScaleOT
     64         LogitGRF  1  7   1  5.44e+10       59.4   GridOT
     64         LogitGRF  1  7   1  5.44e+10      200.4   MultiScaleOT
     64         LogitGRF  1  5   1   1.1e+10       52.0   GridOT
     64         LogitGRF  1  5   1   1.1e+10      204.0   MultiScaleOT
     64         LogitGRF  1  4   1  3.32e+10       51.6   GridOT
     64         LogitGRF  1  4   1  3.32e+10      175.9   MultiScaleOT
     64         LogitGRF  1  2   1  1.03e+10       55.6   GridOT
     64         LogitGRF  1  2   1  1.03e+10      156.6   MultiScaleOT
     64         LogitGRF  1  9   1  1.79e+10       53.2   GridOT
     64         LogitGRF  1  9   1  1.79e+10      180.6   MultiScaleOT
     64         LogitGRF  1 10   1  2.53e+10       65.1   GridOT
     64         LogitGRF  1 10   1  2.53e+10      177.8   MultiScaleOT
     64         LogitGRF  3  8   1  3.58e+10       54.3   GridOT
     64         LogitGRF  3  8   1  3.58e+10      218.2   MultiScaleOT
     64         LogitGRF  3  6   1  3.62e+10       58.0   GridOT
     64         LogitGRF  3  6   1  3.62e+10      168.3   MultiScaleOT
     64         LogitGRF  3  1   1  3.08e+10       53.2   GridOT
     64         LogitGRF  3  1   1  3.08e+10      171.4   MultiScaleOT
     64         LogitGRF  3  7   1  1.62e+10       61.9   GridOT
     64         LogitGRF  3  7   1  1.62e+10      173.5   MultiScaleOT
     64         LogitGRF  3  5   1  2.87e+10       55.5   GridOT
     64         LogitGRF  3  5   1  2.87e+10      161.3   MultiScaleOT
     64         LogitGRF  3  4   1  1.77e+10       48.5   GridOT
     64         LogitGRF  3  4   1  1.77e+10      166.8   MultiScaleOT
     64         LogitGRF  3  2   1  2.87e+10       50.9   GridOT
     64         LogitGRF  3  2   1  2.87e+10      168.9   MultiScaleOT
     64         LogitGRF  3  9   1  9.82e+09       50.7   GridOT
     64         LogitGRF  3  9   1  9.82e+09      224.0   MultiScaleOT
     64         LogitGRF  3 10   1  7.35e+09       52.1   GridOT
     64         LogitGRF  3 10   1  7.35e+09      165.8   MultiScaleOT
     64         LogitGRF  7  8   1  4.93e+10       56.5   GridOT
     64         LogitGRF  7  8   1  4.93e+10      163.9   MultiScaleOT
     64         LogitGRF  7  6   1  5.82e+10       51.3   GridOT
     64         LogitGRF  7  6   1  5.82e+10      202.5   MultiScaleOT
     64         LogitGRF  7  1   1  5.44e+10       50.5   GridOT
     64         LogitGRF  7  1   1  5.44e+10      202.9   MultiScaleOT
     64         LogitGRF  7  3   1  1.62e+10       62.1   GridOT
     64         LogitGRF  7  3   1  1.62e+10      199.0   MultiScaleOT
     64         LogitGRF  7  5   1  4.18e+10       53.4   GridOT
     64         LogitGRF  7  5   1  4.18e+10      161.9   MultiScaleOT
     64         LogitGRF  7  4   1  1.76e+10       51.6   GridOT
     64         LogitGRF  7  4   1  1.76e+10      160.3   MultiScaleOT
     64         LogitGRF  7  2   1  4.62e+10       57.5   GridOT
     64         LogitGRF  7  2   1  4.62e+10      167.9   MultiScaleOT
     64         LogitGRF  7  9   1  2.19e+10       51.0   GridOT
     64         LogitGRF  7  9   1  2.19e+10      212.5   MultiScaleOT
     64         LogitGRF  7 10   1  1.34e+10       48.3   GridOT
     64         LogitGRF  7 10   1  1.34e+10      170.5   MultiScaleOT
     64         LogitGRF  5  8   1  1.22e+10       56.1   GridOT
     64         LogitGRF  5  8   1  1.22e+10      169.9   MultiScaleOT
     64         LogitGRF  5  6   1  1.28e+10       56.1   GridOT
     64         LogitGRF  5  6   1  1.28e+10      171.1   MultiScaleOT
     64         LogitGRF  5  1   1   1.1e+10       57.8   GridOT
     64         LogitGRF  5  1   1   1.1e+10      208.6   MultiScaleOT
     64         LogitGRF  5  3   1  2.87e+10       54.8   GridOT
     64         LogitGRF  5  3   1  2.87e+10      185.9   MultiScaleOT
     64         LogitGRF  5  7   1  4.18e+10       61.7   GridOT
     64         LogitGRF  5  7   1  4.18e+10      164.0   MultiScaleOT
     64         LogitGRF  5  4   1  2.36e+10       49.2   GridOT
     64         LogitGRF  5  4   1  2.36e+10      194.0   MultiScaleOT
     64         LogitGRF  5  2   1  1.68e+10       54.8   GridOT
     64         LogitGRF  5  2   1  1.68e+10      189.4   MultiScaleOT
     64         LogitGRF  5  9   1  1.67e+10       61.6   GridOT
     64         LogitGRF  5  9   1  1.67e+10      175.1   MultiScaleOT
     64         LogitGRF  5 10   1  2.02e+10       60.9   GridOT
     64         LogitGRF  5 10   1  2.02e+10      174.6   MultiScaleOT
     64         LogitGRF  4  8   1   1.9e+10       58.6   GridOT
     64         LogitGRF  4  8   1   1.9e+10      192.9   MultiScaleOT
     64         LogitGRF  4  6   1  3.39e+10       55.7   GridOT
     64         LogitGRF  4  6   1  3.39e+10      230.3   MultiScaleOT
     64         LogitGRF  4  1   1  3.32e+10       53.2   GridOT
     64         LogitGRF  4  1   1  3.32e+10      178.6   MultiScaleOT
     64         LogitGRF  4  3   1  1.77e+10       48.3   GridOT
     64         LogitGRF  4  3   1  1.77e+10      163.6   MultiScaleOT
     64         LogitGRF  4  7   1  1.76e+10       50.5   GridOT
     64         LogitGRF  4  7   1  1.76e+10      141.1   MultiScaleOT
     64         LogitGRF  4  5   1  2.36e+10       55.4   GridOT
     64         LogitGRF  4  5   1  2.36e+10      180.3   MultiScaleOT
     64         LogitGRF  4  2   1  2.69e+10       51.7   GridOT
     64         LogitGRF  4  2   1  2.69e+10      158.8   MultiScaleOT
     64         LogitGRF  4  9   1  1.23e+10       54.9   GridOT
     64         LogitGRF  4  9   1  1.23e+10      137.1   MultiScaleOT
     64         LogitGRF  4 10   1   7.9e+09       54.5   GridOT
     64         LogitGRF  4 10   1   7.9e+09      161.4   MultiScaleOT
     64         LogitGRF  2  8   1  2.01e+10       50.9   GridOT
     64         LogitGRF  2  8   1  2.01e+10      177.0   MultiScaleOT
     64         LogitGRF  2  6   1  1.43e+10       52.6   GridOT
     64         LogitGRF  2  6   1  1.43e+10      205.2   MultiScaleOT
     64         LogitGRF  2  1   1  1.03e+10       51.1   GridOT
     64         LogitGRF  2  1   1  1.03e+10      158.2   MultiScaleOT
     64         LogitGRF  2  3   1  2.87e+10       56.1   GridOT
     64         LogitGRF  2  3   1  2.87e+10      156.9   MultiScaleOT
     64         LogitGRF  2  7   1  4.62e+10       60.1   GridOT
     64         LogitGRF  2  7   1  4.62e+10      167.1   MultiScaleOT
     64         LogitGRF  2  5   1  1.68e+10       46.1   GridOT
     64         LogitGRF  2  5   1  1.68e+10      168.5   MultiScaleOT
     64         LogitGRF  2  4   1  2.69e+10       52.1   GridOT
     64         LogitGRF  2  4   1  2.69e+10      162.2   MultiScaleOT
     64         LogitGRF  2  9   1  1.78e+10       52.2   GridOT
     64         LogitGRF  2  9   1  1.78e+10      146.9   MultiScaleOT
     64         LogitGRF  2 10   1  2.28e+10       53.8   GridOT
     64         LogitGRF  2 10   1  2.28e+10      165.1   MultiScaleOT
     64         LogitGRF  9  8   1   1.7e+10       51.5   GridOT
     64         LogitGRF  9  8   1   1.7e+10      194.4   MultiScaleOT
     64         LogitGRF  9  6   1  2.16e+10       55.2   GridOT
     64         LogitGRF  9  6   1  2.16e+10      213.7   MultiScaleOT
     64         LogitGRF  9  1   1  1.79e+10       57.3   GridOT
     64         LogitGRF  9  1   1  1.79e+10      194.2   MultiScaleOT
     64         LogitGRF  9  3   1  9.82e+09       49.6   GridOT
     64         LogitGRF  9  3   1  9.82e+09      164.6   MultiScaleOT
     64         LogitGRF  9  7   1  2.19e+10       51.9   GridOT
     64         LogitGRF  9  7   1  2.19e+10      132.4   MultiScaleOT
     64         LogitGRF  9  5   1  1.67e+10       52.3   GridOT
     64         LogitGRF  9  5   1  1.67e+10      174.7   MultiScaleOT
     64         LogitGRF  9  4   1  1.23e+10       55.3   GridOT
     64         LogitGRF  9  4   1  1.23e+10      168.5   MultiScaleOT
     64         LogitGRF  9  2   1  1.78e+10       56.1   GridOT
     64         LogitGRF  9  2   1  1.78e+10      222.8   MultiScaleOT
     64         LogitGRF  9 10   1  6.63e+09       53.2   GridOT
     64         LogitGRF  9 10   1  6.63e+09      194.5   MultiScaleOT
     64         LogitGRF 10  8   1  2.35e+10       53.1   GridOT
     64         LogitGRF 10  8   1  2.35e+10      130.0   MultiScaleOT
     64         LogitGRF 10  6   1  2.71e+10       57.5   GridOT
     64         LogitGRF 10  6   1  2.71e+10      133.5   MultiScaleOT
     64         LogitGRF 10  1   1  2.53e+10       62.2   GridOT
     64         LogitGRF 10  1   1  2.53e+10      180.5   MultiScaleOT
     64         LogitGRF 10  3   1  7.35e+09       52.2   GridOT
     64         LogitGRF 10  3   1  7.35e+09      167.5   MultiScaleOT
     64         LogitGRF 10  7   1  1.34e+10       55.3   GridOT
     64         LogitGRF 10  7   1  1.34e+10      168.2   MultiScaleOT
     64         LogitGRF 10  5   1  2.02e+10       59.1   GridOT
     64         LogitGRF 10  5   1  2.02e+10      170.4   MultiScaleOT
     64         LogitGRF 10  4   1   7.9e+09       49.6   GridOT
     64         LogitGRF 10  4   1   7.9e+09      157.5   MultiScaleOT
     64         LogitGRF 10  2   1  2.28e+10       50.5   GridOT
     64         LogitGRF 10  2   1  2.28e+10      151.6   MultiScaleOT
     64         LogitGRF 10  9   1  6.63e+09       56.6   GridOT
     64         LogitGRF 10  9   1  6.63e+09      171.2   MultiScaleOT
     64         LogitGRF         1                 54.6   GridOT
     64         LogitGRF         1                175.8   MultiScaleOT
     64 MicroscopyImages  8  6   1   8.8e+10       45.8   GridOT
     64 MicroscopyImages  8  6   1   8.8e+10      171.2   MultiScaleOT
     64 MicroscopyImages  8  1   1  4.07e+10       41.1   GridOT
     64 MicroscopyImages  8  1   1  4.07e+10      124.3   MultiScaleOT
     64 MicroscopyImages  8  3   1  1.63e+10       37.6   GridOT
     64 MicroscopyImages  8  3   1  1.63e+10      138.4   MultiScaleOT
     64 MicroscopyImages  8  7   1  9.37e+09       43.6   GridOT
     64 MicroscopyImages  8  7   1  9.37e+09      167.6   MultiScaleOT
     64 MicroscopyImages  8  5   1  6.35e+10       43.3   GridOT
     64 MicroscopyImages  8  5   1  6.35e+10      127.9   MultiScaleOT
     64 MicroscopyImages  8  4   1   3.9e+10       38.8   GridOT
     64 MicroscopyImages  8  4   1   3.9e+10      139.3   MultiScaleOT
     64 MicroscopyImages  8  2   1  2.04e+10       39.7   GridOT
     64 MicroscopyImages  8  2   1  2.04e+10      143.0   MultiScaleOT
     64 MicroscopyImages  8  9   1  1.15e+11       39.6   GridOT
     64 MicroscopyImages  8  9   1  1.15e+11      149.1   MultiScaleOT
     64 MicroscopyImages  8 10   1  8.42e+10       41.5   GridOT
     64 MicroscopyImages  8 10   1  8.42e+10      140.7   MultiScaleOT
     64 MicroscopyImages  6  8   1   8.8e+10       43.2   GridOT
     64 MicroscopyImages  6  8   1   8.8e+10      121.8   MultiScaleOT
     64 MicroscopyImages  6  1   1  9.56e+10       37.1   GridOT
     64 MicroscopyImages  6  1   1  9.56e+10      148.2   MultiScaleOT
     64 MicroscopyImages  6  3   1  5.26e+10       33.5   GridOT
     64 MicroscopyImages  6  3   1  5.26e+10      138.9   MultiScaleOT
     64 MicroscopyImages  6  7   1  8.38e+10       35.8   GridOT
     64 MicroscopyImages  6  7   1  8.38e+10      158.3   MultiScaleOT
     64 MicroscopyImages  6  5   1  2.04e+10       40.0   GridOT
     64 MicroscopyImages  6  5   1  2.04e+10      129.2   MultiScaleOT
     64 MicroscopyImages  6  4   1  3.07e+10       39.7   GridOT
     64 MicroscopyImages  6  4   1  3.07e+10      143.8   MultiScaleOT
     64 MicroscopyImages  6  2   1  8.43e+10       40.5   GridOT
     64 MicroscopyImages  6  2   1  8.43e+10      132.0   MultiScaleOT
     64 MicroscopyImages  6  9   1   4.6e+10       39.2   GridOT
     64 MicroscopyImages  6  9   1   4.6e+10      150.7   MultiScaleOT
     64 MicroscopyImages  6 10   1  1.74e+10       41.3   GridOT
     64 MicroscopyImages  6 10   1  1.74e+10      136.6   MultiScaleOT
     64 MicroscopyImages  1  8   1  4.07e+10       37.8   GridOT
     64 MicroscopyImages  1  8   1  4.07e+10      128.6   MultiScaleOT
     64 MicroscopyImages  1  6   1  9.56e+10       37.9   GridOT
     64 MicroscopyImages  1  6   1  9.56e+10      175.2   MultiScaleOT
     64 MicroscopyImages  1  3   1  2.66e+10       34.9   GridOT
     64 MicroscopyImages  1  3   1  2.66e+10      141.3   MultiScaleOT
     64 MicroscopyImages  1  7   1  2.89e+10       33.5   GridOT
     64 MicroscopyImages  1  7   1  2.89e+10      134.4   MultiScaleOT
     64 MicroscopyImages  1  5   1  9.78e+10       35.5   GridOT
     64 MicroscopyImages  1  5   1  9.78e+10      176.1   MultiScaleOT
     64 MicroscopyImages  1  4   1  3.15e+10       38.3   GridOT
     64 MicroscopyImages  1  4   1  3.15e+10      146.1   MultiScaleOT
     64 MicroscopyImages  1  2   1  1.65e+10       39.8   GridOT
     64 MicroscopyImages  1  2   1  1.65e+10      150.9   MultiScaleOT
     64 MicroscopyImages  1  9   1  1.77e+11       36.2   GridOT
     64 MicroscopyImages  1  9   1  1.77e+11      128.1   MultiScaleOT
     64 MicroscopyImages  1 10   1  1.25e+11       37.8   GridOT
     64 MicroscopyImages  1 10   1  1.25e+11      153.9   MultiScaleOT
     64 MicroscopyImages  3  8   1  1.63e+10       38.4   GridOT
     64 MicroscopyImages  3  8   1  1.63e+10      171.4   MultiScaleOT
     64 MicroscopyImages  3  6   1  5.26e+10       34.3   GridOT
     64 MicroscopyImages  3  6   1  5.26e+10      139.7   MultiScaleOT
     64 MicroscopyImages  3  1   1  2.66e+10       33.7   GridOT
     64 MicroscopyImages  3  1   1  2.66e+10      184.4   MultiScaleOT
     64 MicroscopyImages  3  7   1  1.88e+10       35.7   GridOT
     64 MicroscopyImages  3  7   1  1.88e+10      135.2   MultiScaleOT
     64 MicroscopyImages  3  5   1  4.26e+10       40.8   GridOT
     64 MicroscopyImages  3  5   1  4.26e+10      128.3   MultiScaleOT
     64 MicroscopyImages  3  4   1  1.31e+10       40.2   GridOT
     64 MicroscopyImages  3  4   1  1.31e+10      128.6   MultiScaleOT
     64 MicroscopyImages  3  2   1  1.65e+10       36.9   GridOT
     64 MicroscopyImages  3  2   1  1.65e+10      150.5   MultiScaleOT
     64 MicroscopyImages  3  9   1  8.94e+10       32.2   GridOT
     64 MicroscopyImages  3  9   1  8.94e+10      135.4   MultiScaleOT
     64 MicroscopyImages  3 10   1  5.81e+10       34.3   GridOT
     64 MicroscopyImages  3 10   1  5.81e+10      154.0   MultiScaleOT
     64 MicroscopyImages  7  8   1  9.37e+09       41.4   GridOT
     64 MicroscopyImages  7  8   1  9.37e+09      186.3   MultiScaleOT
     64 MicroscopyImages  7  6   1  8.38e+10       36.6   GridOT
     64 MicroscopyImages  7  6   1  8.38e+10      143.5   MultiScaleOT
     64 MicroscopyImages  7  1   1  2.89e+10       35.2   GridOT
     64 MicroscopyImages  7  1   1  2.89e+10      133.2   MultiScaleOT
     64 MicroscopyImages  7  3   1  1.88e+10       35.5   GridOT
     64 MicroscopyImages  7  3   1  1.88e+10      118.9   MultiScaleOT
     64 MicroscopyImages  7  5   1  7.18e+10       39.0   GridOT
     64 MicroscopyImages  7  5   1  7.18e+10      176.1   MultiScaleOT
     64 MicroscopyImages  7  4   1  3.21e+10       40.9   GridOT
     64 MicroscopyImages  7  4   1  3.21e+10      123.8   MultiScaleOT
     64 MicroscopyImages  7  2   1  2.27e+10       38.9   GridOT
     64 MicroscopyImages  7  2   1  2.27e+10      156.3   MultiScaleOT
     64 MicroscopyImages  7  9   1  1.22e+11       36.3   GridOT
     64 MicroscopyImages  7  9   1  1.22e+11      145.1   MultiScaleOT
     64 MicroscopyImages  7 10   1  8.71e+10       41.1   GridOT
     64 MicroscopyImages  7 10   1  8.71e+10      141.1   MultiScaleOT
     64 MicroscopyImages  5  8   1  6.35e+10       40.8   GridOT
     64 MicroscopyImages  5  8   1  6.35e+10      173.2   MultiScaleOT
     64 MicroscopyImages  5  6   1  2.04e+10       35.3   GridOT
     64 MicroscopyImages  5  6   1  2.04e+10      129.0   MultiScaleOT
     64 MicroscopyImages  5  1   1  9.78e+10       32.9   GridOT
     64 MicroscopyImages  5  1   1  9.78e+10      149.8   MultiScaleOT
     64 MicroscopyImages  5  3   1  4.26e+10       33.8   GridOT
     64 MicroscopyImages  5  3   1  4.26e+10      139.0   MultiScaleOT
     64 MicroscopyImages  5  7   1  7.18e+10       38.0   GridOT
     64 MicroscopyImages  5  7   1  7.18e+10      211.2   MultiScaleOT
     64 MicroscopyImages  5  4   1  3.73e+10       37.7   GridOT
     64 MicroscopyImages  5  4   1  3.73e+10      128.7   MultiScaleOT
     64 MicroscopyImages  5  2   1  7.31e+10       38.6   GridOT
     64 MicroscopyImages  5  2   1  7.31e+10      163.4   MultiScaleOT
     64 MicroscopyImages  5  9   1  4.03e+10       38.7   GridOT
     64 MicroscopyImages  5  9   1  4.03e+10      158.2   MultiScaleOT
     64 MicroscopyImages  5 10   1  2.39e+10       38.8   GridOT
     64 MicroscopyImages  5 10   1  2.39e+10      158.6   MultiScaleOT
     64 MicroscopyImages  4  8   1   3.9e+10       41.4   GridOT
     64 MicroscopyImages  4  8   1   3.9e+10      131.1   MultiScaleOT
     64 MicroscopyImages  4  6   1  3.07e+10       43.6   GridOT
     64 MicroscopyImages  4  6   1  3.07e+10      153.6   MultiScaleOT
     64 MicroscopyImages  4  1   1  3.15e+10       34.1   GridOT
     64 MicroscopyImages  4  1   1  3.15e+10      134.3   MultiScaleOT
     64 MicroscopyImages  4  3   1  1.31e+10       40.8   GridOT
     64 MicroscopyImages  4  3   1  1.31e+10      132.8   MultiScaleOT
     64 MicroscopyImages  4  7   1  3.21e+10       38.2   GridOT
     64 MicroscopyImages  4  7   1  3.21e+10      173.5   MultiScaleOT
     64 MicroscopyImages  4  5   1  3.73e+10       40.1   GridOT
     64 MicroscopyImages  4  5   1  3.73e+10      152.6   MultiScaleOT
     64 MicroscopyImages  4  2   1  2.78e+10       41.9   GridOT
     64 MicroscopyImages  4  2   1  2.78e+10      122.5   MultiScaleOT
     64 MicroscopyImages  4  9   1  8.29e+10       38.9   GridOT
     64 MicroscopyImages  4  9   1  8.29e+10      139.4   MultiScaleOT
     64 MicroscopyImages  4 10   1  4.48e+10       45.7   GridOT
     64 MicroscopyImages  4 10   1  4.48e+10      139.5   MultiScaleOT
     64 MicroscopyImages  2  8   1  2.04e+10       39.0   GridOT
     64 MicroscopyImages  2  8   1  2.04e+10      159.3   MultiScaleOT
     64 MicroscopyImages  2  6   1  8.43e+10       38.8   GridOT
     64 MicroscopyImages  2  6   1  8.43e+10      128.3   MultiScaleOT
     64 MicroscopyImages  2  1   1  1.65e+10       38.1   GridOT
     64 MicroscopyImages  2  1   1  1.65e+10      145.1   MultiScaleOT
     64 MicroscopyImages  2  3   1  1.65e+10       37.9   GridOT
     64 MicroscopyImages  2  3   1  1.65e+10      140.2   MultiScaleOT
     64 MicroscopyImages  2  7   1  2.27e+10       40.2   GridOT
     64 MicroscopyImages  2  7   1  2.27e+10      151.5   MultiScaleOT
     64 MicroscopyImages  2  5   1  7.31e+10       38.6   GridOT
     64 MicroscopyImages  2  5   1  7.31e+10      132.3   MultiScaleOT
     64 MicroscopyImages  2  4   1  2.78e+10       40.7   GridOT
     64 MicroscopyImages  2  4   1  2.78e+10      148.6   MultiScaleOT
     64 MicroscopyImages  2  9   1  1.42e+11       38.9   GridOT
     64 MicroscopyImages  2  9   1  1.42e+11      156.6   MultiScaleOT
     64 MicroscopyImages  2 10   1     1e+11       43.4   GridOT
     64 MicroscopyImages  2 10   1     1e+11      149.1   MultiScaleOT
     64 MicroscopyImages  9  8   1  1.15e+11       38.1   GridOT
     64 MicroscopyImages  9  8   1  1.15e+11      143.7   MultiScaleOT
     64 MicroscopyImages  9  6   1   4.6e+10       33.8   GridOT
     64 MicroscopyImages  9  6   1   4.6e+10      156.7   MultiScaleOT
     64 MicroscopyImages  9  1   1  1.77e+11       36.7   GridOT
     64 MicroscopyImages  9  1   1  1.77e+11      168.4   MultiScaleOT
     64 MicroscopyImages  9  3   1  8.94e+10       34.1   GridOT
     64 MicroscopyImages  9  3   1  8.94e+10      130.3   MultiScaleOT
     64 MicroscopyImages  9  7   1  1.22e+11       36.1   GridOT
     64 MicroscopyImages  9  7   1  1.22e+11      151.7   MultiScaleOT
     64 MicroscopyImages  9  5   1  4.03e+10       36.4   GridOT
     64 MicroscopyImages  9  5   1  4.03e+10      146.9   MultiScaleOT
     64 MicroscopyImages  9  4   1  8.29e+10       36.7   GridOT
     64 MicroscopyImages  9  4   1  8.29e+10      133.3   MultiScaleOT
     64 MicroscopyImages  9  2   1  1.42e+11       39.0   GridOT
     64 MicroscopyImages  9  2   1  1.42e+11      167.2   MultiScaleOT
     64 MicroscopyImages  9 10   1  1.31e+10       36.2   GridOT
     64 MicroscopyImages  9 10   1  1.31e+10      151.8   MultiScaleOT
     64 MicroscopyImages 10  8   1  8.42e+10       40.1   GridOT
     64 MicroscopyImages 10  8   1  8.42e+10      151.4   MultiScaleOT
     64 MicroscopyImages 10  6   1  1.74e+10       38.8   GridOT
     64 MicroscopyImages 10  6   1  1.74e+10      110.3   MultiScaleOT
     64 MicroscopyImages 10  1   1  1.25e+11       41.6   GridOT
     64 MicroscopyImages 10  1   1  1.25e+11      141.3   MultiScaleOT
     64 MicroscopyImages 10  3   1  5.81e+10       37.1   GridOT
     64 MicroscopyImages 10  3   1  5.81e+10      142.9   MultiScaleOT
     64 MicroscopyImages 10  7   1  8.71e+10       36.5   GridOT
     64 MicroscopyImages 10  7   1  8.71e+10      133.8   MultiScaleOT
     64 MicroscopyImages 10  5   1  2.39e+10       39.7   GridOT
     64 MicroscopyImages 10  5   1  2.39e+10      182.1   MultiScaleOT
     64 MicroscopyImages 10  4   1  4.48e+10       40.8   GridOT
     64 MicroscopyImages 10  4   1  4.48e+10      135.4   MultiScaleOT
     64 MicroscopyImages 10  2   1     1e+11       43.0   GridOT
     64 MicroscopyImages 10  2   1     1e+11      168.0   MultiScaleOT
     64 MicroscopyImages 10  9   1  1.31e+10       43.6   GridOT
     64 MicroscopyImages 10  9   1  1.31e+10      154.1   MultiScaleOT
     64 MicroscopyImages         1                 38.5   GridOT
     64 MicroscopyImages         1                146.9   MultiScaleOT
     64           Shapes  8  6   1  6.23e+10       41.9   GridOT
     64           Shapes  8  6   1  6.23e+10      162.3   MultiScaleOT
     64           Shapes  8  1   1  2.66e+10       42.7   GridOT
     64           Shapes  8  1   1  2.66e+10      225.1   MultiScaleOT
     64           Shapes  8  3   1  2.75e+10       48.5   GridOT
     64           Shapes  8  3   1  2.75e+10      218.3   MultiScaleOT
     64           Shapes  8  7   1  3.54e+10       53.8   GridOT
     64           Shapes  8  7   1  3.54e+10      344.1   MultiScaleOT
     64           Shapes  8  5   1  2.43e+10       38.2   GridOT
     64           Shapes  8  5   1  2.43e+10      140.6   MultiScaleOT
     64           Shapes  8  4   1  5.12e+09       50.8   GridOT
     64           Shapes  8  4   1  5.12e+09      219.1   MultiScaleOT
     64           Shapes  8  2   1  9.94e+09       38.0   GridOT
     64           Shapes  8  2   1  9.94e+09      133.2   MultiScaleOT
     64           Shapes  8  9   1  3.57e+10       56.2   GridOT
     64           Shapes  8  9   1  3.57e+10      265.2   MultiScaleOT
     64           Shapes  8 10   1  3.72e+10       55.2   GridOT
     64           Shapes  8 10   1  3.72e+10      265.2   MultiScaleOT
     64           Shapes  6  8   1  6.23e+10       44.0   GridOT
     64           Shapes  6  8   1  6.23e+10      205.5   MultiScaleOT
     64           Shapes  6  1   1  7.77e+10       32.1   GridOT
     64           Shapes  6  1   1  7.77e+10      150.1   MultiScaleOT
     64           Shapes  6  3   1  7.87e+10       40.6   GridOT
     64           Shapes  6  3   1  7.87e+10      189.5   MultiScaleOT
     64           Shapes  6  7   1  1.68e+11       53.7   GridOT
     64           Shapes  6  7   1  1.68e+11      292.5   MultiScaleOT
     64           Shapes  6  5   1  8.75e+10       43.3   GridOT
     64           Shapes  6  5   1  8.75e+10      192.2   MultiScaleOT
     64           Shapes  6  4   1   5.7e+10       44.0   GridOT
     64           Shapes  6  4   1   5.7e+10      201.9   MultiScaleOT
     64           Shapes  6  2   1  6.17e+10       37.9   GridOT
     64           Shapes  6  2   1  6.17e+10      175.6   MultiScaleOT
     64           Shapes  6  9   1   8.6e+10       46.4   GridOT
     64           Shapes  6  9   1   8.6e+10      201.7   MultiScaleOT
     64           Shapes  6 10   1  8.85e+10       63.7   GridOT
     64           Shapes  6 10   1  8.85e+10      312.7   MultiScaleOT
     64           Shapes  1  8   1  2.66e+10       37.9   GridOT
     64           Shapes  1  8   1  2.66e+10      183.2   MultiScaleOT
     64           Shapes  1  6   1  7.77e+10       34.1   GridOT
     64           Shapes  1  6   1  7.77e+10      110.0   MultiScaleOT
     64           Shapes  1  3   1  1.69e+09       54.2   GridOT
     64           Shapes  1  3   1  1.69e+09      213.0   MultiScaleOT
     64           Shapes  1  7   1  4.34e+10       44.0   GridOT
     64           Shapes  1  7   1  4.34e+10      145.7   MultiScaleOT
     64           Shapes  1  5   1  1.56e+10       37.6   GridOT
     64           Shapes  1  5   1  1.56e+10      139.7   MultiScaleOT
     64           Shapes  1  4   1  2.18e+10       44.7   GridOT
     64           Shapes  1  4   1  2.18e+10      162.8   MultiScaleOT
     64           Shapes  1  2   1  3.95e+10       34.8   GridOT
     64           Shapes  1  2   1  3.95e+10       88.6   MultiScaleOT
     64           Shapes  1  9   1  1.18e+10       59.6   GridOT
     64           Shapes  1  9   1  1.18e+10      340.9   MultiScaleOT
     64           Shapes  1 10   1  4.19e+09       41.5   GridOT
     64           Shapes  1 10   1  4.19e+09      109.4   MultiScaleOT
     64           Shapes  3  8   1  2.75e+10       45.5   GridOT
     64           Shapes  3  8   1  2.75e+10      169.8   MultiScaleOT
     64           Shapes  3  6   1  7.87e+10       54.0   GridOT
     64           Shapes  3  6   1  7.87e+10      185.1   MultiScaleOT
     64           Shapes  3  1   1  1.69e+09       60.3   GridOT
     64           Shapes  3  1   1  1.69e+09      225.4   MultiScaleOT
     64           Shapes  3  7   1  4.44e+10       51.9   GridOT
     64           Shapes  3  7   1  4.44e+10      195.0   MultiScaleOT
     64           Shapes  3  5   1  1.68e+10       47.0   GridOT
     64           Shapes  3  5   1  1.68e+10      173.2   MultiScaleOT
     64           Shapes  3  4   1  2.29e+10       49.7   GridOT
     64           Shapes  3  4   1  2.29e+10      155.2   MultiScaleOT
     64           Shapes  3  2   1  4.05e+10       34.2   GridOT
     64           Shapes  3  2   1  4.05e+10      126.8   MultiScaleOT
     64           Shapes  3  9   1  1.28e+10       52.5   GridOT
     64           Shapes  3  9   1  1.28e+10      194.4   MultiScaleOT
     64           Shapes  3 10   1   5.4e+09       46.2   GridOT
     64           Shapes  3 10   1   5.4e+09      155.0   MultiScaleOT
     64           Shapes  7  8   1  3.54e+10       46.7   GridOT
     64           Shapes  7  8   1  3.54e+10      212.1   MultiScaleOT
     64           Shapes  7  6   1  1.68e+11       47.6   GridOT
     64           Shapes  7  6   1  1.68e+11      293.0   MultiScaleOT
     64           Shapes  7  1   1  4.34e+10       44.6   GridOT
     64           Shapes  7  1   1  4.34e+10      147.2   MultiScaleOT
     64           Shapes  7  3   1  4.44e+10       56.4   GridOT
     64           Shapes  7  3   1  4.44e+10      191.9   MultiScaleOT
     64           Shapes  7  5   1  5.23e+10       58.4   GridOT
     64           Shapes  7  5   1  5.23e+10      175.1   MultiScaleOT
     64           Shapes  7  4   1  3.07e+10       47.7   GridOT
     64           Shapes  7  4   1  3.07e+10      220.7   MultiScaleOT
     64           Shapes  7  2   1  3.94e+10       44.1   GridOT
     64           Shapes  7  2   1  3.94e+10      254.3   MultiScaleOT
     64           Shapes  7  9   1  5.32e+10       65.8   GridOT
     64           Shapes  7  9   1  5.32e+10      225.5   MultiScaleOT
     64           Shapes  7 10   1  5.29e+10       67.8   GridOT
     64           Shapes  7 10   1  5.29e+10      282.6   MultiScaleOT
     64           Shapes  5  8   1  2.43e+10       33.1   GridOT
     64           Shapes  5  8   1  2.43e+10      200.4   MultiScaleOT
     64           Shapes  5  6   1  8.75e+10       46.3   GridOT
     64           Shapes  5  6   1  8.75e+10      291.8   MultiScaleOT
     64           Shapes  5  1   1  1.56e+10       40.4   GridOT
     64           Shapes  5  1   1  1.56e+10      173.9   MultiScaleOT
     64           Shapes  5  3   1  1.68e+10       56.9   GridOT
     64           Shapes  5  3   1  1.68e+10      432.7   MultiScaleOT
     64           Shapes  5  7   1  5.23e+10       64.0   GridOT
     64           Shapes  5  7   1  5.23e+10      389.1   MultiScaleOT
     64           Shapes  5  4   1  2.99e+10       42.3   GridOT
     64           Shapes  5  4   1  2.99e+10      145.2   MultiScaleOT
     64           Shapes  5  2   1  5.16e+10       39.9   GridOT
     64           Shapes  5  2   1  5.16e+10      320.9   MultiScaleOT
     64           Shapes  5  9   1  2.77e+10       61.6   GridOT
     64           Shapes  5  9   1  2.77e+10      331.5   MultiScaleOT
     64           Shapes  5 10   1  1.88e+10       42.9   GridOT
     64           Shapes  5 10   1  1.88e+10      193.9   MultiScaleOT
     64           Shapes  4  8   1  5.12e+09       40.8   GridOT
     64           Shapes  4  8   1  5.12e+09      166.1   MultiScaleOT
     64           Shapes  4  6   1   5.7e+10       40.7   GridOT
     64           Shapes  4  6   1   5.7e+10      160.0   MultiScaleOT
     64           Shapes  4  1   1  2.18e+10       41.2   GridOT
     64           Shapes  4  1   1  2.18e+10      105.6   MultiScaleOT
     64           Shapes  4  3   1  2.29e+10       48.6   GridOT
     64           Shapes  4  3   1  2.29e+10      186.3   MultiScaleOT
     64           Shapes  4  7   1  3.07e+10       45.6   GridOT
     64           Shapes  4  7   1  3.07e+10      169.3   MultiScaleOT
     64           Shapes  4  5   1  2.99e+10       42.2   GridOT
     64           Shapes  4  5   1  2.99e+10      152.2   MultiScaleOT
     64           Shapes  4  2   1  4.99e+09       28.5   GridOT
     64           Shapes  4  2   1  4.99e+09      121.9   MultiScaleOT
     64           Shapes  4  9   1   3.1e+10       57.9   GridOT
     64           Shapes  4  9   1   3.1e+10      231.6   MultiScaleOT
     64           Shapes  4 10   1  3.25e+10       36.5   GridOT
     64           Shapes  4 10   1  3.25e+10      243.2   MultiScaleOT
     64           Shapes  2  8   1  9.94e+09       36.9   GridOT
     64           Shapes  2  8   1  9.94e+09      113.9   MultiScaleOT
     64           Shapes  2  6   1  6.17e+10       43.6   GridOT
     64           Shapes  2  6   1  6.17e+10      175.6   MultiScaleOT
     64           Shapes  2  1   1  3.95e+10       32.4   GridOT
     64           Shapes  2  1   1  3.95e+10       86.6   MultiScaleOT
     64           Shapes  2  3   1  4.05e+10       38.2   GridOT
     64           Shapes  2  3   1  4.05e+10      157.2   MultiScaleOT
     64           Shapes  2  7   1  3.94e+10       49.3   GridOT
     64           Shapes  2  7   1  3.94e+10      205.8   MultiScaleOT
     64           Shapes  2  5   1  5.16e+10       43.6   GridOT
     64           Shapes  2  5   1  5.16e+10      200.2   MultiScaleOT
     64           Shapes  2  4   1  4.99e+09       30.1   GridOT
     64           Shapes  2  4   1  4.99e+09      111.8   MultiScaleOT
     64           Shapes  2  9   1  4.68e+10       50.4   GridOT
     64           Shapes  2  9   1  4.68e+10      204.6   MultiScaleOT
     64           Shapes  2 10   1  5.18e+10       38.1   GridOT
     64           Shapes  2 10   1  5.18e+10      224.0   MultiScaleOT
     64           Shapes  9  8   1  3.57e+10       65.9   GridOT
     64           Shapes  9  8   1  3.57e+10      211.3   MultiScaleOT
     64           Shapes  9  6   1   8.6e+10       48.2   GridOT
     64           Shapes  9  6   1   8.6e+10      211.4   MultiScaleOT
     64           Shapes  9  1   1  1.18e+10       51.7   GridOT
     64           Shapes  9  1   1  1.18e+10      285.9   MultiScaleOT
     64           Shapes  9  3   1  1.28e+10       51.5   GridOT
     64           Shapes  9  3   1  1.28e+10      185.6   MultiScaleOT
     64           Shapes  9  7   1  5.32e+10       65.1   GridOT
     64           Shapes  9  7   1  5.32e+10      266.7   MultiScaleOT
     64           Shapes  9  5   1  2.77e+10       68.4   GridOT
     64           Shapes  9  5   1  2.77e+10      316.6   MultiScaleOT
     64           Shapes  9  4   1   3.1e+10       53.2   GridOT
     64           Shapes  9  4   1   3.1e+10      266.7   MultiScaleOT
     64           Shapes  9  2   1  4.68e+10       42.9   GridOT
     64           Shapes  9  2   1  4.68e+10      203.1   MultiScaleOT
     64           Shapes  9 10   1  1.34e+10       47.8   GridOT
     64           Shapes  9 10   1  1.34e+10      209.8   MultiScaleOT
     64           Shapes 10  8   1  3.72e+10       45.5   GridOT
     64           Shapes 10  8   1  3.72e+10      239.2   MultiScaleOT
     64           Shapes 10  6   1  8.85e+10       49.9   GridOT
     64           Shapes 10  6   1  8.85e+10      221.5   MultiScaleOT
     64           Shapes 10  1   1  4.19e+09       51.1   GridOT
     64           Shapes 10  1   1  4.19e+09      148.3   MultiScaleOT
     64           Shapes 10  3   1   5.4e+09       48.9   GridOT
     64           Shapes 10  3   1   5.4e+09      181.7   MultiScaleOT
     64           Shapes 10  7   1  5.29e+10       50.5   GridOT
     64           Shapes 10  7   1  5.29e+10      221.5   MultiScaleOT
     64           Shapes 10  5   1  1.88e+10       40.9   GridOT
     64           Shapes 10  5   1  1.88e+10      191.4   MultiScaleOT
     64           Shapes 10  4   1  3.25e+10       33.2   GridOT
     64           Shapes 10  4   1  3.25e+10      162.4   MultiScaleOT
     64           Shapes 10  2   1  5.18e+10       32.8   GridOT
     64           Shapes 10  2   1  5.18e+10      178.8   MultiScaleOT
     64           Shapes 10  9   1  1.34e+10       46.9   GridOT
     64           Shapes 10  9   1  1.34e+10      232.8   MultiScaleOT
     64           Shapes         1                 46.7   GridOT
     64           Shapes         1                204.5   MultiScaleOT
     64       WhiteNoise  8  6   1   3.5e+08       41.2   GridOT
     64       WhiteNoise  8  6   1   3.5e+08      139.9   MultiScaleOT
     64       WhiteNoise  8  1   1  4.41e+08       59.7   GridOT
     64       WhiteNoise  8  1   1  4.41e+08      117.0   MultiScaleOT
     64       WhiteNoise  8  3   1  4.43e+08       48.7   GridOT
     64       WhiteNoise  8  3   1  4.43e+08      167.0   MultiScaleOT
     64       WhiteNoise  8  7   1  3.78e+08       46.8   GridOT
     64       WhiteNoise  8  7   1  3.78e+08      152.0   MultiScaleOT
     64       WhiteNoise  8  5   1  4.02e+08       46.7   GridOT
     64       WhiteNoise  8  5   1  4.02e+08      155.0   MultiScaleOT
     64       WhiteNoise  8  4   1   3.5e+08       43.8   GridOT
     64       WhiteNoise  8  4   1   3.5e+08      122.5   MultiScaleOT
     64       WhiteNoise  8  2   1  4.54e+08       48.3   GridOT
     64       WhiteNoise  8  2   1  4.54e+08      141.3   MultiScaleOT
     64       WhiteNoise  8  9   1  3.37e+08       44.9   GridOT
     64       WhiteNoise  8  9   1  3.37e+08      170.6   MultiScaleOT
     64       WhiteNoise  8 10   1  3.53e+08       39.7   GridOT
     64       WhiteNoise  8 10   1  3.53e+08      162.8   MultiScaleOT
     64       WhiteNoise  6  8   1   3.5e+08       41.7   GridOT
     64       WhiteNoise  6  8   1   3.5e+08      140.2   MultiScaleOT
     64       WhiteNoise  6  1   1  3.44e+08       45.9   GridOT
     64       WhiteNoise  6  1   1  3.44e+08      145.2   MultiScaleOT
     64       WhiteNoise  6  3   1  3.95e+08       56.3   GridOT
     64       WhiteNoise  6  3   1  3.95e+08      155.5   MultiScaleOT
     64       WhiteNoise  6  7   1  3.62e+08       50.9   GridOT
     64       WhiteNoise  6  7   1  3.62e+08      153.3   MultiScaleOT
     64       WhiteNoise  6  5   1  3.46e+08       44.6   GridOT
     64       WhiteNoise  6  5   1  3.46e+08      146.4   MultiScaleOT
     64       WhiteNoise  6  4   1  3.67e+08       43.5   GridOT
     64       WhiteNoise  6  4   1  3.67e+08      150.6   MultiScaleOT
     64       WhiteNoise  6  2   1   3.2e+08       40.6   GridOT
     64       WhiteNoise  6  2   1   3.2e+08      110.1   MultiScaleOT
     64       WhiteNoise  6  9   1  3.59e+08       46.2   GridOT
     64       WhiteNoise  6  9   1  3.59e+08      147.9   MultiScaleOT
     64       WhiteNoise  6 10   1  3.75e+08       42.5   GridOT
     64       WhiteNoise  6 10   1  3.75e+08      118.2   MultiScaleOT
     64       WhiteNoise  1  8   1  4.41e+08       57.7   GridOT
     64       WhiteNoise  1  8   1  4.41e+08      127.9   MultiScaleOT
     64       WhiteNoise  1  6   1  3.44e+08       45.4   GridOT
     64       WhiteNoise  1  6   1  3.44e+08      151.4   MultiScaleOT
     64       WhiteNoise  1  3   1   3.2e+08       39.6   GridOT
     64       WhiteNoise  1  3   1   3.2e+08      122.6   MultiScaleOT
     64       WhiteNoise  1  7   1  5.45e+08       72.2   GridOT
     64       WhiteNoise  1  7   1  5.45e+08      187.0   MultiScaleOT
     64       WhiteNoise  1  5   1  3.67e+08       41.1   GridOT
     64       WhiteNoise  1  5   1  3.67e+08      145.7   MultiScaleOT
     64       WhiteNoise  1  4   1  3.67e+08       39.2   GridOT
     64       WhiteNoise  1  4   1  3.67e+08      111.4   MultiScaleOT
     64       WhiteNoise  1  2   1   3.2e+08       40.2   GridOT
     64       WhiteNoise  1  2   1   3.2e+08      151.2   MultiScaleOT
     64       WhiteNoise  1  9   1  4.04e+08       45.6   GridOT
     64       WhiteNoise  1  9   1  4.04e+08      172.4   MultiScaleOT
     64       WhiteNoise  1 10   1  4.13e+08       54.0   GridOT
     64       WhiteNoise  1 10   1  4.13e+08      162.5   MultiScaleOT
     64       WhiteNoise  3  8   1  4.43e+08       52.7   GridOT
     64       WhiteNoise  3  8   1  4.43e+08      163.3   MultiScaleOT
     64       WhiteNoise  3  6   1  3.95e+08       56.0   GridOT
     64       WhiteNoise  3  6   1  3.95e+08      187.2   MultiScaleOT
     64       WhiteNoise  3  1   1   3.2e+08       36.2   GridOT
     64       WhiteNoise  3  1   1   3.2e+08      148.7   MultiScaleOT
     64       WhiteNoise  3  7   1  5.77e+08       64.6   GridOT
     64       WhiteNoise  3  7   1  5.77e+08      195.2   MultiScaleOT
     64       WhiteNoise  3  5   1  3.68e+08       45.1   GridOT
     64       WhiteNoise  3  5   1  3.68e+08      180.7   MultiScaleOT
     64       WhiteNoise  3  4   1  3.39e+08       41.6   GridOT
     64       WhiteNoise  3  4   1  3.39e+08      129.0   MultiScaleOT
     64       WhiteNoise  3  2   1  3.87e+08       45.5   GridOT
     64       WhiteNoise  3  2   1  3.87e+08      151.3   MultiScaleOT
     64       WhiteNoise  3  9   1  3.97e+08       51.6   GridOT
     64       WhiteNoise  3  9   1  3.97e+08      153.1   MultiScaleOT
     64       WhiteNoise  3 10   1  4.63e+08       47.1   GridOT
     64       WhiteNoise  3 10   1  4.63e+08      186.2   MultiScaleOT
     64       WhiteNoise  7  8   1  3.78e+08       45.6   GridOT
     64       WhiteNoise  7  8   1  3.78e+08      140.7   MultiScaleOT
     64       WhiteNoise  7  6   1  3.62e+08       46.3   GridOT
     64       WhiteNoise  7  6   1  3.62e+08      158.1   MultiScaleOT
     64       WhiteNoise  7  1   1  5.45e+08       74.1   GridOT
     64       WhiteNoise  7  1   1  5.45e+08      159.4   MultiScaleOT
     64       WhiteNoise  7  3   1  5.77e+08       62.3   GridOT
     64       WhiteNoise  7  3   1  5.77e+08      161.0   MultiScaleOT
     64       WhiteNoise  7  5   1  4.11e+08       54.6   GridOT
     64       WhiteNoise  7  5   1  4.11e+08      152.0   MultiScaleOT
     64       WhiteNoise  7  4   1  5.12e+08       65.8   GridOT
     64       WhiteNoise  7  4   1  5.12e+08      185.4   MultiScaleOT
     64       WhiteNoise  7  2   1  4.96e+08       61.6   GridOT
     64       WhiteNoise  7  2   1  4.96e+08      161.6   MultiScaleOT
     64       WhiteNoise  7  9   1  4.52e+08       51.5   GridOT
     64       WhiteNoise  7  9   1  4.52e+08      162.8   MultiScaleOT
     64       WhiteNoise  7 10   1  3.52e+08       43.3   GridOT
     64       WhiteNoise  7 10   1  3.52e+08      148.5   MultiScaleOT
     64       WhiteNoise  5  8   1  4.02e+08       49.6   GridOT
     64       WhiteNoise  5  8   1  4.02e+08      123.2   MultiScaleOT
     64       WhiteNoise  5  6   1  3.46e+08       43.6   GridOT
     64       WhiteNoise  5  6   1  3.46e+08      145.4   MultiScaleOT
     64       WhiteNoise  5  1   1  3.67e+08       43.8   GridOT
     64       WhiteNoise  5  1   1  3.67e+08      118.0   MultiScaleOT
     64       WhiteNoise  5  3   1  3.68e+08       49.2   GridOT
     64       WhiteNoise  5  3   1  3.68e+08      160.9   MultiScaleOT
     64       WhiteNoise  5  7   1  4.11e+08       54.6   GridOT
     64       WhiteNoise  5  7   1  4.11e+08      150.2   MultiScaleOT
     64       WhiteNoise  5  4   1   3.8e+08       44.1   GridOT
     64       WhiteNoise  5  4   1   3.8e+08      145.3   MultiScaleOT
     64       WhiteNoise  5  2   1  3.78e+08       47.3   GridOT
     64       WhiteNoise  5  2   1  3.78e+08      177.0   MultiScaleOT
     64       WhiteNoise  5  9   1  4.19e+08       48.6   GridOT
     64       WhiteNoise  5  9   1  4.19e+08      147.4   MultiScaleOT
     64       WhiteNoise  5 10   1  3.35e+08       41.7   GridOT
     64       WhiteNoise  5 10   1  3.35e+08      154.2   MultiScaleOT
     64       WhiteNoise  4  8   1   3.5e+08       40.9   GridOT
     64       WhiteNoise  4  8   1   3.5e+08      140.0   MultiScaleOT
     64       WhiteNoise  4  6   1  3.67e+08       42.9   GridOT
     64       WhiteNoise  4  6   1  3.67e+08      142.6   MultiScaleOT
     64       WhiteNoise  4  1   1  3.67e+08       40.8   GridOT
     64       WhiteNoise  4  1   1  3.67e+08      149.2   MultiScaleOT
     64       WhiteNoise  4  3   1  3.39e+08       42.8   GridOT
     64       WhiteNoise  4  3   1  3.39e+08      154.8   MultiScaleOT
     64       WhiteNoise  4  7   1  5.12e+08       62.0   GridOT
     64       WhiteNoise  4  7   1  5.12e+08      188.0   MultiScaleOT
     64       WhiteNoise  4  5   1   3.8e+08       44.8   GridOT
     64       WhiteNoise  4  5   1   3.8e+08      122.7   MultiScaleOT
     64       WhiteNoise  4  2   1  4.25e+08       61.3   GridOT
     64       WhiteNoise  4  2   1  4.25e+08      172.4   MultiScaleOT
     64       WhiteNoise  4  9   1  3.21e+08       38.1   GridOT
     64       WhiteNoise  4  9   1  3.21e+08      172.7   MultiScaleOT
     64       WhiteNoise  4 10   1  4.09e+08       43.2   GridOT
     64       WhiteNoise  4 10   1  4.09e+08      147.1   MultiScaleOT
     64       WhiteNoise  2  8   1  4.54e+08       49.5   GridOT
     64       WhiteNoise  2  8   1  4.54e+08      151.2   MultiScaleOT
     64       WhiteNoise  2  6   1   3.2e+08       39.6   GridOT
     64       WhiteNoise  2  6   1   3.2e+08      113.6   MultiScaleOT
     64       WhiteNoise  2  1   1   3.2e+08       40.4   GridOT
     64       WhiteNoise  2  1   1   3.2e+08      143.2   MultiScaleOT
     64       WhiteNoise  2  3   1  3.87e+08       46.6   GridOT
     64       WhiteNoise  2  3   1  3.87e+08      153.5   MultiScaleOT
     64       WhiteNoise  2  7   1  4.96e+08       65.2   GridOT
     64       WhiteNoise  2  7   1  4.96e+08      173.2   MultiScaleOT
     64       WhiteNoise  2  5   1  3.78e+08       40.8   GridOT
     64       WhiteNoise  2  5   1  3.78e+08      143.2   MultiScaleOT
     64       WhiteNoise  2  4   1  4.25e+08       57.9   GridOT
     64       WhiteNoise  2  4   1  4.25e+08      142.7   MultiScaleOT
     64       WhiteNoise  2  9   1  4.57e+08       61.0   GridOT
     64       WhiteNoise  2  9   1  4.57e+08      186.8   MultiScaleOT
     64       WhiteNoise  2 10   1  4.49e+08       47.3   GridOT
     64       WhiteNoise  2 10   1  4.49e+08      144.3   MultiScaleOT
     64       WhiteNoise  9  8   1  3.37e+08       42.4   GridOT
     64       WhiteNoise  9  8   1  3.37e+08      156.0   MultiScaleOT
     64       WhiteNoise  9  6   1  3.59e+08       45.9   GridOT
     64       WhiteNoise  9  6   1  3.59e+08      141.2   MultiScaleOT
     64       WhiteNoise  9  1   1  4.04e+08       53.1   GridOT
     64       WhiteNoise  9  1   1  4.04e+08      157.2   MultiScaleOT
     64       WhiteNoise  9  3   1  3.97e+08       53.1   GridOT
     64       WhiteNoise  9  3   1  3.97e+08      190.3   MultiScaleOT
     64       WhiteNoise  9  7   1  4.52e+08       52.3   GridOT
     64       WhiteNoise  9  7   1  4.52e+08      153.7   MultiScaleOT
     64       WhiteNoise  9  5   1  4.19e+08       46.5   GridOT
     64       WhiteNoise  9  5   1  4.19e+08      153.5   MultiScaleOT
     64       WhiteNoise  9  4   1  3.21e+08       40.5   GridOT
     64       WhiteNoise  9  4   1  3.21e+08      134.5   MultiScaleOT
     64       WhiteNoise  9  2   1  4.57e+08       60.1   GridOT
     64       WhiteNoise  9  2   1  4.57e+08      172.9   MultiScaleOT
     64       WhiteNoise  9 10   1  4.29e+08       44.3   GridOT
     64       WhiteNoise  9 10   1  4.29e+08      158.8   MultiScaleOT
     64       WhiteNoise 10  8   1  3.53e+08       43.2   GridOT
     64       WhiteNoise 10  8   1  3.53e+08      167.8   MultiScaleOT
     64       WhiteNoise 10  6   1  3.75e+08       45.8   GridOT
     64       WhiteNoise 10  6   1  3.75e+08      127.8   MultiScaleOT
     64       WhiteNoise 10  1   1  4.13e+08       57.9   GridOT
     64       WhiteNoise 10  1   1  4.13e+08      156.2   MultiScaleOT
     64       WhiteNoise 10  3   1  4.63e+08       56.5   GridOT
     64       WhiteNoise 10  3   1  4.63e+08      152.6   MultiScaleOT
     64       WhiteNoise 10  7   1  3.52e+08       44.5   GridOT
     64       WhiteNoise 10  7   1  3.52e+08      143.6   MultiScaleOT
     64       WhiteNoise 10  5   1  3.35e+08       42.8   GridOT
     64       WhiteNoise 10  5   1  3.35e+08      140.2   MultiScaleOT
     64       WhiteNoise 10  4   1  4.09e+08       46.1   GridOT
     64       WhiteNoise 10  4   1  4.09e+08      139.4   MultiScaleOT
     64       WhiteNoise 10  2   1  4.49e+08       49.8   GridOT
     64       WhiteNoise 10  2   1  4.49e+08      149.6   MultiScaleOT
     64       WhiteNoise 10  9   1  4.29e+08       47.4   GridOT
     64       WhiteNoise 10  9   1  4.29e+08      150.9   MultiScaleOT
     64       WhiteNoise         1                 48.6   GridOT
     64       WhiteNoise         1                151.8   MultiScaleOT


==> data/benchmark_statistics_gridOT_32_270225.txt <==
CauchyDensity (32x32): 5->1:
        1     0.625 
    0.438     0.266     0.262 
    0.121    0.0747    0.0745    0.0728 
    0.031    0.0206    0.0203    0.0202    0.0202 
   0.0078   0.00531   0.00531   0.00528 
CauchyDensity (32x32): 5->7:
        1     0.625 
    0.438     0.223     0.234     0.242 
    0.121     0.073    0.0728    0.0732    0.0725 
    0.031    0.0203    0.0208    0.0206    0.0208 
   0.0078   0.00543   0.00547   0.00548   0.00548 
CauchyDensity (32x32): 5->2:
        1     0.625 
    0.438      0.25 
    0.121    0.0742    0.0759    0.0752 
    0.031    0.0206    0.0206    0.0209 
   0.0078   0.00542    0.0055   0.00546   0.00549 
CauchyDensity (32x32): 5->3:
        1     0.625 
    0.438     0.242 
    0.121    0.0742    0.0762 
    0.031     0.021    0.0214    0.0212    0.0212 
   0.0078   0.00551   0.00555   0.00556 
CauchyDensity (32x32): 5->6:
        1     0.625 
    0.438     0.258     0.258 
    0.121    0.0757    0.0745    0.0754 
    0.031     0.021    0.0216    0.0215    0.0215 
   0.0078   0.00553   0.00561   0.00561    0.0056 
CauchyDensity (32x32): 5->9:
        1     0.625 
    0.438     0.215     0.219 
    0.121    0.0728    0.0718    0.0759 
    0.031    0.0207    0.0211    0.0209    0.0208 
   0.0078   0.00546   0.00551    0.0055    0.0055 
CauchyDensity (32x32): 5->4:
        1     0.625 
    0.438     0.246 
    0.121     0.075     0.075    0.0762 
    0.031    0.0211    0.0208    0.0208    0.0207 
   0.0078   0.00552    0.0055   0.00547   0.00545 
CauchyDensity (32x32): 5->10:
        1     0.625 
    0.438      0.25     0.242 
    0.121    0.0737    0.0757    0.0769 
    0.031    0.0212    0.0211    0.0213 
   0.0078   0.00559   0.00556   0.00556   0.00557 
CauchyDensity (32x32): 5->8:
        1     0.625 
    0.438     0.246     0.246 
    0.121    0.0723     0.072     0.073 
    0.031    0.0202    0.0205    0.0208    0.0208 
   0.0078   0.00547   0.00552   0.00553   0.00553 
CauchyDensity (32x32): 1->5:
        1     0.625 
    0.438     0.234     0.246 
    0.121    0.0752    0.0742    0.0737 
    0.031    0.0202      0.02    0.0203    0.0202 
   0.0078   0.00531   0.00532   0.00532   0.00532 
CauchyDensity (32x32): 1->7:
        1      0.75 
    0.438      0.25      0.23 
    0.121    0.0725    0.0742    0.0742 
    0.031    0.0203     0.021    0.0207 
   0.0078   0.00537   0.00538   0.00541    0.0054 
CauchyDensity (32x32): 1->2:
        1     0.625 
    0.438     0.258     0.262     0.242 
    0.121    0.0774    0.0754    0.0759 
    0.031     0.021     0.021     0.021    0.0211 
   0.0078   0.00556   0.00554   0.00552   0.00552 
CauchyDensity (32x32): 1->3:
        1     0.625 
    0.438      0.23     0.227 
    0.121     0.072    0.0737    0.0754 
    0.031    0.0204    0.0205    0.0204    0.0205 
   0.0078   0.00534   0.00539   0.00538   0.00538 
CauchyDensity (32x32): 1->6:
        1     0.625 
    0.438      0.23     0.242     0.242 
    0.121    0.0725     0.074    0.0742 
    0.031    0.0202    0.0205    0.0204 
   0.0078   0.00527   0.00531   0.00537   0.00536 
CauchyDensity (32x32): 1->9:
        1     0.625 
    0.438      0.23 
    0.121    0.0691    0.0708    0.0701    0.0715 
    0.031    0.0206    0.0207    0.0204    0.0205 
   0.0078   0.00537   0.00544   0.00546   0.00548 
CauchyDensity (32x32): 1->4:
        1     0.625 
    0.438     0.246      0.25     0.242 
    0.121    0.0713    0.0723    0.0757 
    0.031    0.0207    0.0206    0.0207    0.0208 
   0.0078   0.00548   0.00547   0.00547   0.00547 
CauchyDensity (32x32): 1->10:
        1     0.625 
    0.438     0.223     0.238     0.246 
    0.121    0.0723    0.0708    0.0715 
    0.031    0.0196    0.0203    0.0204 
   0.0078   0.00531   0.00529   0.00536   0.00537 
CauchyDensity (32x32): 1->8:
        1     0.625 
    0.438      0.23      0.23     0.238 
    0.121    0.0706    0.0728    0.0728 
    0.031    0.0198      0.02    0.0203 
   0.0078   0.00532   0.00537   0.00541    0.0054 
CauchyDensity (32x32): 7->5:
        1     0.625 
    0.438     0.234 
    0.121    0.0735    0.0774    0.0754 
    0.031    0.0207    0.0208    0.0209 
   0.0078   0.00547   0.00553   0.00552   0.00551 
CauchyDensity (32x32): 7->1:
        1     0.562 
    0.438     0.215     0.238 
    0.121    0.0713    0.0754    0.0754 
    0.031    0.0205    0.0204    0.0206    0.0206 
   0.0078   0.00532   0.00537   0.00533   0.00531 
CauchyDensity (32x32): 7->2:
        1     0.562 
    0.438      0.25     0.266 
    0.121    0.0786    0.0793    0.0793 
    0.031    0.0216    0.0219    0.0216 
   0.0078   0.00565   0.00568   0.00566   0.00567   0.00567 
CauchyDensity (32x32): 7->3:
        1     0.688 
    0.438     0.246     0.258 
    0.121    0.0767    0.0767    0.0779 
    0.031    0.0214    0.0216    0.0216 
   0.0078   0.00564   0.00567   0.00568 
CauchyDensity (32x32): 7->6:
        1     0.625 
    0.438      0.25      0.25 
    0.121    0.0757    0.0776    0.0779 
    0.031     0.021    0.0212    0.0211    0.0208 
   0.0078   0.00553   0.00555   0.00552   0.00551 
CauchyDensity (32x32): 7->9:
        1     0.625 
    0.438     0.246 
    0.121    0.0764    0.0759 
    0.031     0.021    0.0204    0.0205 
   0.0078   0.00547   0.00552   0.00552   0.00553 
CauchyDensity (32x32): 7->4:
        1     0.562 
    0.438     0.242      0.25 
    0.121    0.0759    0.0789    0.0754 
    0.031     0.021    0.0211    0.0211    0.0212 
   0.0078   0.00559   0.00559   0.00557   0.00557 
CauchyDensity (32x32): 7->10:
        1     0.625 
    0.438      0.23     0.238 
    0.121     0.073    0.0735 
    0.031     0.021    0.0209    0.0208 
   0.0078   0.00547   0.00545   0.00546   0.00545   0.00545 
CauchyDensity (32x32): 7->8:
        1      0.75 
    0.438     0.246 
    0.121    0.0789    0.0776    0.0771 
    0.031    0.0211    0.0216    0.0217 
   0.0078   0.00567   0.00564   0.00564   0.00564 
CauchyDensity (32x32): 2->5:
        1     0.625 
    0.438     0.258 
    0.121    0.0764    0.0759    0.0767    0.0759 
    0.031    0.0209    0.0212    0.0214 
   0.0078   0.00554    0.0056   0.00562    0.0056 
CauchyDensity (32x32): 2->1:
        1     0.625 
    0.438     0.242     0.258 
    0.121    0.0767    0.0771    0.0779 
    0.031    0.0208    0.0212    0.0213    0.0214 
   0.0078    0.0055   0.00558   0.00556   0.00557   0.00556   0.00556 
CauchyDensity (32x32): 2->7:
        1      0.75 
    0.438     0.242     0.254 
    0.121    0.0776    0.0813    0.0828 
    0.031     0.022    0.0224    0.0223 
   0.0078   0.00575   0.00587   0.00585   0.00586 
CauchyDensity (32x32): 2->3:
        1     0.625 
    0.438     0.238 
    0.121    0.0774    0.0771    0.0762 
    0.031    0.0212    0.0215    0.0216 
   0.0078    0.0056   0.00568   0.00571   0.00571 
CauchyDensity (32x32): 2->6:
        1     0.625 
    0.438      0.23     0.254 
    0.121    0.0774    0.0823 
    0.031    0.0221    0.0222    0.0222    0.0222 
   0.0078   0.00577   0.00593   0.00584   0.00584 
CauchyDensity (32x32): 2->9:
        1     0.562 
    0.438     0.234      0.25     0.242 
    0.121    0.0767    0.0801    0.0811 
    0.031    0.0216     0.022    0.0221    0.0221 
   0.0078   0.00567   0.00584   0.00583   0.00583 
CauchyDensity (32x32): 2->4:
        1     0.688 
    0.438     0.254 
    0.121    0.0769    0.0774    0.0759 
    0.031    0.0214    0.0218     0.022     0.022 
   0.0078   0.00571   0.00581   0.00582   0.00582 
CauchyDensity (32x32): 2->10:
        1     0.625 
    0.438     0.223     0.258 
    0.121    0.0769    0.0793 
    0.031    0.0216    0.0219    0.0221 
   0.0078   0.00571   0.00579   0.00577   0.00577 
CauchyDensity (32x32): 2->8:
        1     0.625 
    0.438     0.234     0.262 
    0.121    0.0774    0.0793 
    0.031    0.0216    0.0225    0.0223 
   0.0078   0.00569   0.00579   0.00575 
CauchyDensity (32x32): 3->5:
        1     0.625 
    0.438     0.246     0.242 
    0.121    0.0767    0.0774    0.0769 
    0.031     0.021    0.0213    0.0215 
   0.0078   0.00555   0.00562   0.00561 
CauchyDensity (32x32): 3->1:
        1     0.625 
    0.438     0.234     0.242 
    0.121    0.0747    0.0754    0.0747 
    0.031    0.0207    0.0206    0.0204    0.0204 
   0.0078   0.00536    0.0054   0.00546   0.00546 
CauchyDensity (32x32): 3->7:
        1     0.688 
    0.438     0.242 
    0.121     0.074    0.0781    0.0793    0.0801 
    0.031    0.0216    0.0214    0.0215 
   0.0078   0.00566   0.00574   0.00573   0.00574 
CauchyDensity (32x32): 3->2:
        1     0.625 
    0.438     0.254 
    0.121    0.0771    0.0784    0.0779 
    0.031    0.0215    0.0216    0.0214    0.0215 
   0.0078   0.00563   0.00559   0.00561    0.0056 
CauchyDensity (32x32): 3->6:
        1      0.75 
    0.438     0.262     0.258     0.258 
    0.121    0.0769    0.0801    0.0815 
    0.031    0.0218     0.022    0.0219 
   0.0078   0.00567   0.00581   0.00581   0.00581 
CauchyDensity (32x32): 3->9:
        1     0.625 
    0.438     0.238     0.258 
    0.121    0.0769    0.0767    0.0769 
    0.031    0.0213    0.0216    0.0216 
   0.0078   0.00559   0.00567    0.0057 
CauchyDensity (32x32): 3->4:
        1      0.75 
    0.438     0.262 
    0.121    0.0789    0.0786    0.0779 
    0.031    0.0216    0.0215    0.0218 
   0.0078   0.00563   0.00574   0.00571   0.00572 
CauchyDensity (32x32): 3->10:
        1     0.625 
    0.438      0.25     0.254     0.254 
    0.121    0.0764    0.0769    0.0752 
    0.031    0.0213    0.0216    0.0216 
   0.0078   0.00557   0.00573   0.00577   0.00577 
CauchyDensity (32x32): 3->8:
        1     0.688 
    0.438     0.246     0.273 
    0.121    0.0791    0.0747 
    0.031    0.0211    0.0216    0.0217 
   0.0078   0.00566    0.0057   0.00569   0.00568 
CauchyDensity (32x32): 6->5:
        1     0.625 
    0.438     0.254      0.25 
    0.121    0.0754    0.0759    0.0757    0.0752 
    0.031     0.021    0.0214    0.0214 
   0.0078   0.00561   0.00567   0.00565   0.00565 
CauchyDensity (32x32): 6->1:
        1     0.625 
    0.438     0.219     0.246      0.25 
    0.121    0.0723    0.0732 
    0.031      0.02    0.0198    0.0201    0.0201 
   0.0078    0.0052   0.00532   0.00527   0.00528 
CauchyDensity (32x32): 6->7:
        1     0.625 
    0.438     0.234     0.238 
    0.121     0.075    0.0735 
    0.031    0.0209    0.0213    0.0211 
   0.0078   0.00553   0.00552   0.00555   0.00555 
CauchyDensity (32x32): 6->2:
        1     0.625 
    0.438     0.254     0.258      0.25 
    0.121    0.0784    0.0808    0.0767 
    0.031    0.0211    0.0216    0.0213 
   0.0078   0.00557   0.00565   0.00564   0.00564 
CauchyDensity (32x32): 6->3:
        1     0.562 
    0.438     0.227     0.246     0.258 
    0.121    0.0764    0.0754    0.0764 
    0.031    0.0209    0.0217    0.0218 
   0.0078   0.00564   0.00561   0.00559   0.00561   0.00559 
CauchyDensity (32x32): 6->9:
        1     0.562 
    0.438     0.219     0.219      0.23 
    0.121     0.072    0.0735    0.0745 
    0.031    0.0203    0.0209    0.0208 
   0.0078   0.00539   0.00547   0.00547   0.00548 
CauchyDensity (32x32): 6->4:
        1     0.625 
    0.438     0.242     0.246 
    0.121    0.0759    0.0735    0.0752 
    0.031    0.0208    0.0206    0.0208     0.021 
   0.0078   0.00549    0.0055   0.00556   0.00552 
CauchyDensity (32x32): 6->10:
        1      0.75 
    0.438     0.254     0.258 
    0.121    0.0764    0.0774 
    0.031    0.0211    0.0212    0.0213 
   0.0078   0.00562    0.0056    0.0056   0.00561 
CauchyDensity (32x32): 6->8:
        1     0.625 
    0.438      0.25     0.238     0.246 
    0.121    0.0752    0.0759    0.0759 
    0.031    0.0208    0.0208    0.0211    0.0212 
   0.0078   0.00553   0.00551   0.00554   0.00554 
CauchyDensity (32x32): 9->5:
        1     0.625 
    0.438     0.242      0.25 
    0.121    0.0759    0.0732     0.074 
    0.031    0.0204    0.0206    0.0205    0.0202 
   0.0078   0.00544   0.00546   0.00542 
CauchyDensity (32x32): 9->1:
        1     0.625 
    0.438      0.25     0.238 
    0.121    0.0715    0.0742    0.0759 
    0.031    0.0209    0.0205    0.0204 
   0.0078    0.0053    0.0053   0.00533   0.00531 
CauchyDensity (32x32): 9->7:
        1     0.625 
    0.438      0.25 
    0.121    0.0742    0.0752 
    0.031    0.0211    0.0212    0.0213 
   0.0078   0.00563    0.0056   0.00558   0.00558 
CauchyDensity (32x32): 9->2:
        1      0.75 
    0.438     0.258     0.258 
    0.121    0.0769    0.0776    0.0767 
    0.031    0.0215    0.0216    0.0215 
   0.0078   0.00559   0.00563   0.00565   0.00564 
CauchyDensity (32x32): 9->3:
        1     0.625 
    0.438     0.242     0.234 
    0.121     0.071    0.0757    0.0764 
    0.031    0.0206    0.0211     0.021     0.021 
   0.0078   0.00553   0.00553   0.00553   0.00553 
CauchyDensity (32x32): 9->6:
        1      0.75 
    0.438     0.238      0.25     0.246 
    0.121    0.0754    0.0752    0.0757 
    0.031    0.0204    0.0208    0.0211    0.0211 
   0.0078   0.00551    0.0055   0.00552   0.00553 
CauchyDensity (32x32): 9->4:
        1     0.625 
    0.438     0.234     0.246 
    0.121    0.0737    0.0762    0.0769    0.0769 
    0.031    0.0208     0.021     0.021     0.021 
   0.0078   0.00552   0.00554   0.00555   0.00555 
CauchyDensity (32x32): 9->10:
        1     0.625 
    0.438     0.262     0.227      0.23 
    0.121    0.0718     0.073    0.0728 
    0.031    0.0206    0.0206    0.0208 
   0.0078   0.00541   0.00541   0.00543   0.00542 
CauchyDensity (32x32): 9->8:
        1     0.625 
    0.438      0.25 
    0.121    0.0745    0.0759    0.0759 
    0.031    0.0216     0.021    0.0211 
   0.0078   0.00562    0.0056   0.00563   0.00562 
CauchyDensity (32x32): 4->5:
        1     0.625 
    0.438     0.242 
    0.121    0.0754    0.0757 
    0.031    0.0208    0.0208    0.0208 
   0.0078   0.00544   0.00545   0.00546   0.00546 
CauchyDensity (32x32): 4->1:
        1     0.625 
    0.438     0.238     0.262     0.262 
    0.121    0.0769    0.0735    0.0762 
    0.031     0.021    0.0209     0.021    0.0211 
   0.0078    0.0055   0.00544   0.00543   0.00543 
CauchyDensity (32x32): 4->7:
        1      0.75 
    0.438     0.254     0.254 
    0.121     0.075    0.0757     0.075    0.0759 
    0.031    0.0212    0.0212    0.0211 
   0.0078   0.00547   0.00558   0.00557   0.00556 
CauchyDensity (32x32): 4->2:
        1     0.688 
    0.438     0.262 
    0.121    0.0769    0.0791    0.0786 
    0.031     0.021    0.0213    0.0214    0.0215 
   0.0078   0.00561   0.00568   0.00567 
CauchyDensity (32x32): 4->3:
        1     0.562 
    0.438     0.234 
    0.121    0.0735    0.0776    0.0779    0.0781 
    0.031    0.0213    0.0213    0.0216 
   0.0078   0.00564   0.00565   0.00564   0.00564 
CauchyDensity (32x32): 4->6:
        1     0.625 
    0.438     0.227      0.23     0.227 
    0.121    0.0737    0.0747    0.0747 
    0.031    0.0207    0.0211    0.0211    0.0211     0.021 
   0.0078   0.00543   0.00554    0.0055    0.0055 
CauchyDensity (32x32): 4->9:
        1     0.625 
    0.438     0.242     0.234      0.25 
    0.121    0.0769    0.0789    0.0781    0.0791 
    0.031    0.0213    0.0215    0.0213    0.0214 
   0.0078   0.00554   0.00556   0.00554 
CauchyDensity (32x32): 4->10:
        1     0.625 
    0.438     0.238     0.234 
    0.121    0.0723    0.0737    0.0752 
    0.031    0.0209    0.0206    0.0206    0.0207 
   0.0078    0.0054   0.00544   0.00548   0.00547 
CauchyDensity (32x32): 4->8:
        1     0.625 
    0.438      0.25 
    0.121    0.0764    0.0757    0.0754 
    0.031    0.0212    0.0212    0.0212 
   0.0078   0.00556   0.00554   0.00552   0.00553 
CauchyDensity (32x32): 10->5:
        1     0.625 
    0.438     0.242     0.242 
    0.121    0.0747    0.0759    0.0771    0.0764 
    0.031    0.0208    0.0211    0.0212 
   0.0078   0.00562    0.0056   0.00559   0.00558   0.00558 
CauchyDensity (32x32): 10->1:
        1     0.625 
    0.438     0.223     0.234      0.23 
    0.121    0.0703    0.0715 
    0.031    0.0196    0.0204    0.0203 
   0.0078    0.0052   0.00524   0.00526   0.00525 
CauchyDensity (32x32): 10->7:
        1     0.625 
    0.438     0.238     0.246 
    0.121    0.0776    0.0779 
    0.031    0.0208    0.0208     0.021     0.021 
   0.0078   0.00558   0.00554   0.00555   0.00555 
CauchyDensity (32x32): 10->2:
        1     0.625 
    0.438     0.266     0.262     0.246 
    0.121    0.0752    0.0764    0.0769 
    0.031    0.0212    0.0214     0.021     0.021 
   0.0078    0.0055   0.00553   0.00556   0.00556 
CauchyDensity (32x32): 10->3:
        1     0.625 
    0.438      0.23     0.258     0.254 
    0.121    0.0774    0.0776    0.0771 
    0.031    0.0209    0.0211     0.021 
   0.0078   0.00556   0.00556   0.00553   0.00553 
CauchyDensity (32x32): 10->6:
        1     0.688 
    0.438      0.27 
    0.121    0.0779    0.0789 
    0.031    0.0217    0.0216    0.0215    0.0215 
   0.0078   0.00566   0.00566   0.00564   0.00564 
CauchyDensity (32x32): 10->9:
        1     0.625 
    0.438     0.262     0.238      0.25 
    0.121    0.0745    0.0735    0.0737 
    0.031    0.0206    0.0206    0.0206 
   0.0078   0.00537   0.00544   0.00546   0.00545 
CauchyDensity (32x32): 10->4:
        1     0.625 
    0.438     0.223     0.234 
    0.121    0.0776    0.0771    0.0779 
    0.031    0.0208    0.0205    0.0208    0.0207 
   0.0078   0.00548   0.00548    0.0055    0.0055 
CauchyDensity (32x32): 10->8:
        1     0.625 
    0.438      0.25     0.246 
    0.121     0.075    0.0757     0.073 
    0.031    0.0204    0.0211     0.021 
   0.0078   0.00551    0.0055   0.00548   0.00548 
CauchyDensity (32x32): 8->5:
        1     0.625 
    0.438     0.234 
    0.121    0.0723    0.0754    0.0747 
    0.031     0.021    0.0211     0.021 
   0.0078    0.0055   0.00549   0.00548   0.00547   0.00548 
CauchyDensity (32x32): 8->1:
        1     0.625 
    0.438     0.227     0.246     0.242 
    0.121     0.072     0.073    0.0723     0.074 
    0.031    0.0203    0.0206    0.0207    0.0206 
   0.0078   0.00536   0.00536   0.00536 
CauchyDensity (32x32): 8->7:
        1     0.688 
    0.438     0.254 
    0.121    0.0759    0.0745     0.075 
    0.031    0.0211    0.0212    0.0214 
   0.0078   0.00559   0.00559   0.00558   0.00558 
CauchyDensity (32x32): 8->2:
        1     0.625 
    0.438     0.262      0.27 
    0.121    0.0764    0.0798 
    0.031    0.0216    0.0216    0.0212 
   0.0078   0.00558   0.00561    0.0056   0.00563 
CauchyDensity (32x32): 8->3:
        1     0.688 
    0.438     0.246 
    0.121    0.0752    0.0801    0.0801 
    0.031    0.0214    0.0214    0.0214 
   0.0078   0.00559   0.00564   0.00564   0.00563 
CauchyDensity (32x32): 8->6:
        1     0.625 
    0.438     0.254     0.254 
    0.121     0.074    0.0771    0.0776 
    0.031     0.021    0.0211    0.0212    0.0211 
   0.0078   0.00553   0.00561   0.00563   0.00563   0.00563 
CauchyDensity (32x32): 8->9:
        1     0.625 
    0.438      0.25 
    0.121    0.0776    0.0762 
    0.031    0.0214    0.0213    0.0212    0.0212 
   0.0078   0.00563    0.0056   0.00558   0.00558 
CauchyDensity (32x32): 8->4:
        1     0.625 
    0.438     0.242 
    0.121    0.0779    0.0752 
    0.031    0.0214    0.0211    0.0211 
   0.0078   0.00558   0.00561   0.00563   0.00563 
CauchyDensity (32x32): 8->10:
        1     0.625 
    0.438     0.242     0.254 
    0.121    0.0752     0.075    0.0754 
    0.031    0.0208    0.0212    0.0211    0.0211 
   0.0078   0.00549   0.00553   0.00549   0.00551   0.00552 
ClassicImages (32x32): 5->1:
        1     0.625 
    0.438     0.254     0.246 
    0.121    0.0754    0.0771 
    0.031     0.022    0.0217    0.0215    0.0215 
   0.0078   0.00566   0.00569   0.00568   0.00568 
ClassicImages (32x32): 5->7:
        1     0.688 
    0.438      0.25 
    0.121    0.0769    0.0781 
    0.031    0.0216    0.0216    0.0215 
   0.0078   0.00568   0.00572   0.00574   0.00574 
ClassicImages (32x32): 5->2:
        1     0.625 
    0.438      0.23     0.238 
    0.121    0.0771    0.0793 
    0.031    0.0218    0.0219    0.0219    0.0219 
   0.0078   0.00569   0.00565   0.00565   0.00563 
ClassicImages (32x32): 5->3:
        1     0.625 
    0.438     0.223     0.234 
    0.121    0.0759    0.0779 
    0.031    0.0217    0.0218    0.0219 
   0.0078   0.00569   0.00564   0.00568   0.00567 
ClassicImages (32x32): 5->6:
        1     0.625 
    0.438     0.258     0.254 
    0.121    0.0754    0.0784 
    0.031    0.0217    0.0219    0.0218 
   0.0078   0.00566   0.00565   0.00564   0.00564 
ClassicImages (32x32): 5->9:
        1     0.625 
    0.438     0.258 
    0.121    0.0789    0.0781 
    0.031    0.0215    0.0216    0.0217 
   0.0078   0.00567   0.00565   0.00563   0.00563 
ClassicImages (32x32): 5->4:
        1     0.562 
    0.438      0.23     0.266 
    0.121    0.0796    0.0801 
    0.031    0.0217    0.0215    0.0215 
   0.0078   0.00567   0.00572    0.0057    0.0057 
ClassicImages (32x32): 5->10:
        1     0.625 
    0.438     0.254     0.254 
    0.121     0.075    0.0791    0.0779 
    0.031    0.0214     0.022    0.0219 
   0.0078   0.00564   0.00567   0.00571   0.00569 
ClassicImages (32x32): 5->8:
        1     0.625 
    0.438      0.25     0.262 
    0.121    0.0791    0.0784    0.0801 
    0.031    0.0213    0.0216    0.0217 
   0.0078   0.00566   0.00568    0.0057 
ClassicImages (32x32): 1->5:
        1     0.625 
    0.438     0.246      0.25 
    0.121    0.0759    0.0747 
    0.031    0.0215    0.0213    0.0212    0.0211 
   0.0078   0.00562   0.00566   0.00564   0.00562 
ClassicImages (32x32): 1->7:
        1     0.688 
    0.438     0.242     0.254 
    0.121    0.0784    0.0789 
    0.031    0.0214    0.0219    0.0218 
   0.0078   0.00565   0.00573   0.00572   0.00572 
ClassicImages (32x32): 1->2:
        1     0.688 
    0.438      0.25     0.262 
    0.121    0.0784    0.0781 
    0.031    0.0217    0.0213    0.0215 
   0.0078   0.00561   0.00564   0.00565   0.00565 
ClassicImages (32x32): 1->3:
        1     0.625 
    0.438     0.254 
    0.121    0.0747    0.0767    0.0762 
    0.031    0.0212    0.0215    0.0215 
   0.0078   0.00557   0.00562   0.00561   0.00562 
ClassicImages (32x32): 1->6:
        1     0.688 
    0.438     0.254      0.25 
    0.121    0.0791    0.0791    0.0791 
    0.031    0.0214    0.0217    0.0216    0.0215    0.0215 
   0.0078   0.00565   0.00568    0.0057    0.0057 
ClassicImages (32x32): 1->9:
        1     0.625 
    0.438      0.25     0.254 
    0.121    0.0771    0.0776    0.0808 
    0.031    0.0215    0.0218    0.0217    0.0217 
   0.0078   0.00563   0.00563   0.00563   0.00564 
ClassicImages (32x32): 1->4:
        1     0.625 
    0.438      0.25     0.273 
    0.121    0.0774    0.0764 
    0.031    0.0214    0.0217    0.0217    0.0217 
   0.0078   0.00568   0.00566   0.00567   0.00567 
ClassicImages (32x32): 1->10:
        1     0.688 
    0.438     0.258 
    0.121    0.0771    0.0774    0.0771    0.0776 
    0.031    0.0213    0.0218    0.0217    0.0217 
   0.0078   0.00568   0.00572    0.0057   0.00572   0.00573 
ClassicImages (32x32): 1->8:
        1     0.688 
    0.438     0.262 
    0.121    0.0784    0.0764 
    0.031    0.0215    0.0218    0.0216 
   0.0078   0.00565    0.0057   0.00566   0.00564   0.00562 
ClassicImages (32x32): 7->5:
        1      0.75 
    0.438     0.258     0.254 
    0.121    0.0776    0.0791    0.0793 
    0.031    0.0213    0.0214    0.0215 
   0.0078   0.00567   0.00571   0.00569 
ClassicImages (32x32): 7->1:
        1      0.75 
    0.438     0.254     0.246 
    0.121    0.0789    0.0823    0.0815 
    0.031    0.0217    0.0217    0.0217 
   0.0078   0.00572   0.00586   0.00583   0.00583 
ClassicImages (32x32): 7->2:
        1     0.688 
    0.438     0.262 
    0.121    0.0796    0.0798 
    0.031    0.0215    0.0216    0.0215    0.0214 
   0.0078   0.00564   0.00569   0.00568   0.00567 
ClassicImages (32x32): 7->3:
        1      0.75 
    0.438     0.254 
    0.121    0.0764    0.0762 
    0.031    0.0217    0.0219    0.0218 
   0.0078   0.00568   0.00566   0.00568   0.00568 
ClassicImages (32x32): 7->6:
        1     0.625 
    0.438     0.254 
    0.121    0.0762    0.0771 
    0.031    0.0216    0.0218    0.0216 
   0.0078   0.00562   0.00572   0.00572    0.0057 
ClassicImages (32x32): 7->9:
        1     0.625 
    0.438      0.25 
    0.121    0.0781    0.0784    0.0779 
    0.031    0.0214    0.0216    0.0218    0.0217 
   0.0078   0.00564   0.00571   0.00572   0.00571 
ClassicImages (32x32): 7->4:
        1     0.688 
    0.438      0.27 
    0.121    0.0793    0.0781 
    0.031    0.0214    0.0218    0.0216 
   0.0078   0.00559    0.0057   0.00571   0.00571 
ClassicImages (32x32): 7->10:
        1     0.625 
    0.438      0.25     0.254 
    0.121    0.0767    0.0793    0.0762 
    0.031    0.0216     0.022     0.022 
   0.0078   0.00569   0.00569   0.00567   0.00568 
ClassicImages (32x32): 7->8:
        1     0.625 
    0.438     0.254     0.258 
    0.121    0.0767    0.0771    0.0786 
    0.031    0.0215    0.0218    0.0216 
   0.0078   0.00565    0.0057   0.00567   0.00567 
ClassicImages (32x32): 2->5:
        1     0.625 
    0.438     0.254     0.254 
    0.121    0.0789    0.0789 
    0.031    0.0215    0.0219    0.0218 
   0.0078   0.00563   0.00565   0.00569   0.00569 
ClassicImages (32x32): 2->1:
        1      0.75 
    0.438     0.254      0.25      0.25 
    0.121    0.0769    0.0774 
    0.031    0.0215    0.0215    0.0217    0.0216 
   0.0078   0.00572   0.00573   0.00575   0.00575   0.00576 
ClassicImages (32x32): 2->7:
        1     0.688 
    0.438      0.25 
    0.121    0.0771    0.0793 
    0.031    0.0215    0.0217    0.0216 
   0.0078   0.00565   0.00572   0.00572    0.0057    0.0057 
ClassicImages (32x32): 2->3:
        1      0.75 
    0.438     0.254     0.254 
    0.121    0.0776    0.0786    0.0779 
    0.031    0.0217    0.0217    0.0218    0.0217 
   0.0078   0.00568   0.00571   0.00567   0.00566 
ClassicImages (32x32): 2->6:
        1     0.688 
    0.438      0.25 
    0.121    0.0776    0.0786 
    0.031    0.0216    0.0216    0.0215 
   0.0078   0.00562   0.00567   0.00566   0.00566 
ClassicImages (32x32): 2->9:
        1     0.625 
    0.438      0.25 
    0.121    0.0779    0.0767    0.0769 
    0.031    0.0214    0.0215    0.0215 
   0.0078   0.00562   0.00565   0.00564 
ClassicImages (32x32): 2->4:
        1      0.75 
    0.438     0.262     0.254 
    0.121    0.0786    0.0811 
    0.031    0.0216    0.0216    0.0215 
   0.0078   0.00564   0.00567   0.00567   0.00567 
ClassicImages (32x32): 2->10:
        1     0.688 
    0.438     0.262 
    0.121     0.075    0.0757    0.0757 
    0.031    0.0216     0.022     0.022     0.022 
   0.0078   0.00568   0.00574   0.00578 
ClassicImages (32x32): 2->8:
        1     0.625 
    0.438     0.254     0.273 
    0.121    0.0803    0.0798 
    0.031    0.0221    0.0218    0.0219    0.0219 
   0.0078   0.00566    0.0057    0.0057   0.00571 
ClassicImages (32x32): 3->5:
        1     0.625 
    0.438      0.25     0.262 
    0.121    0.0786    0.0786 
    0.031    0.0216    0.0216    0.0218    0.0218 
   0.0078   0.00567   0.00566   0.00568    0.0057 
ClassicImages (32x32): 3->1:
        1     0.625 
    0.438     0.234 
    0.121    0.0747    0.0767    0.0796 
    0.031    0.0214    0.0212    0.0215    0.0214 
   0.0078   0.00566   0.00576    0.0058   0.00578 
ClassicImages (32x32): 3->7:
        1     0.688 
    0.438     0.258 
    0.121    0.0808    0.0793 
    0.031    0.0217    0.0216    0.0219 
   0.0078   0.00565   0.00571   0.00567   0.00568 
ClassicImages (32x32): 3->2:
        1     0.688 
    0.438      0.25     0.258 
    0.121    0.0771    0.0774 
    0.031    0.0213    0.0214    0.0216 
   0.0078   0.00562   0.00565   0.00564   0.00564 
ClassicImages (32x32): 3->6:
        1     0.688 
    0.438     0.258 
    0.121    0.0759    0.0776    0.0774 
    0.031    0.0218    0.0216    0.0218    0.0219 
   0.0078   0.00568   0.00568   0.00566 
ClassicImages (32x32): 3->9:
        1     0.625 
    0.438      0.25 
    0.121    0.0791    0.0793    0.0789 
    0.031    0.0215    0.0217    0.0216 
   0.0078   0.00558   0.00562   0.00569   0.00569 
ClassicImages (32x32): 3->4:
        1     0.562 
    0.438     0.238 
    0.121    0.0779    0.0779 
    0.031    0.0215    0.0217    0.0216    0.0216 
   0.0078   0.00566   0.00565   0.00567   0.00567 
ClassicImages (32x32): 3->10:
        1     0.688 
    0.438      0.27     0.273 
    0.121    0.0808    0.0801    0.0806 
    0.031    0.0215    0.0223    0.0222 
   0.0078   0.00573   0.00578   0.00578   0.00577 
ClassicImages (32x32): 3->8:
        1      0.75 
    0.438      0.25 
    0.121    0.0757    0.0757 
    0.031    0.0217    0.0219    0.0216    0.0216 
   0.0078   0.00563   0.00567   0.00568    0.0057 
ClassicImages (32x32): 6->5:
        1     0.625 
    0.438     0.262 
    0.121    0.0791    0.0793 
    0.031    0.0216    0.0218    0.0219    0.0216 
   0.0078   0.00565   0.00566   0.00563   0.00563   0.00563 
ClassicImages (32x32): 6->1:
        1      0.75 
    0.438     0.242     0.242     0.242 
    0.121    0.0786    0.0779    0.0791 
    0.031    0.0217    0.0217    0.0218    0.0218 
   0.0078   0.00571   0.00579   0.00578   0.00579 
ClassicImages (32x32): 6->7:
        1     0.625 
    0.438      0.25 
    0.121    0.0781    0.0776 
    0.031    0.0218     0.022     0.022 
   0.0078   0.00565   0.00569   0.00567   0.00567 
ClassicImages (32x32): 6->2:
        1      0.75 
    0.438     0.254 
    0.121    0.0771    0.0774 
    0.031    0.0215    0.0215    0.0214 
   0.0078   0.00564   0.00566   0.00567   0.00568 
ClassicImages (32x32): 6->3:
        1      0.75 
    0.438      0.25      0.25 
    0.121    0.0769    0.0781 
    0.031    0.0215    0.0215    0.0214    0.0214 
   0.0078   0.00565   0.00567   0.00565   0.00564 
ClassicImages (32x32): 6->9:
        1     0.625 
    0.438      0.25      0.25 
    0.121    0.0764    0.0771    0.0769 
    0.031    0.0215    0.0215    0.0212    0.0213 
   0.0078   0.00566   0.00567   0.00567   0.00563   0.00563   0.00563 
ClassicImages (32x32): 6->4:
        1      0.75 
    0.438     0.246 
    0.121    0.0789    0.0798 
    0.031    0.0218    0.0217    0.0217    0.0217 
   0.0078   0.00564   0.00564   0.00566   0.00566   0.00566 
ClassicImages (32x32): 6->10:
        1     0.688 
    0.438     0.254 
    0.121    0.0793    0.0815 
    0.031    0.0217    0.0216    0.0215 
   0.0078   0.00563   0.00572   0.00574 
ClassicImages (32x32): 6->8:
        1     0.625 
    0.438      0.25      0.25 
    0.121    0.0776    0.0769 
    0.031    0.0217    0.0217    0.0217    0.0217 
   0.0078   0.00562   0.00564   0.00566   0.00566 
ClassicImages (32x32): 9->5:
        1     0.625 
    0.438     0.254 
    0.121    0.0779    0.0784 
    0.031    0.0214    0.0216    0.0214 
   0.0078   0.00564   0.00567   0.00565   0.00564 
ClassicImages (32x32): 9->1:
        1     0.625 
    0.438     0.254     0.254 
    0.121    0.0774    0.0779    0.0774 
    0.031    0.0216    0.0218    0.0213    0.0213 
   0.0078   0.00564   0.00575   0.00577   0.00578 
ClassicImages (32x32): 9->7:
        1     0.625 
    0.438      0.25 
    0.121    0.0784    0.0786 
    0.031    0.0217    0.0217    0.0217 
   0.0078   0.00565    0.0057   0.00566   0.00567 
ClassicImages (32x32): 9->2:
        1     0.625 
    0.438      0.25 
    0.121    0.0759    0.0776    0.0784    0.0789 
    0.031    0.0213    0.0213    0.0215 
   0.0078   0.00565   0.00567   0.00567   0.00567 
ClassicImages (32x32): 9->3:
        1     0.625 
    0.438     0.254 
    0.121    0.0779    0.0771    0.0779 
    0.031    0.0212    0.0215    0.0215 
   0.0078   0.00568   0.00563   0.00564   0.00563 
ClassicImages (32x32): 9->6:
        1     0.625 
    0.438     0.262     0.258 
    0.121    0.0774    0.0771    0.0762 
    0.031    0.0209    0.0212    0.0212     0.021 
   0.0078   0.00565    0.0056   0.00565   0.00565   0.00565 
ClassicImages (32x32): 9->4:
        1     0.625 
    0.438      0.25 
    0.121    0.0774    0.0801    0.0796 
    0.031    0.0216    0.0216    0.0216    0.0216 
   0.0078   0.00561   0.00565   0.00565   0.00564 
ClassicImages (32x32): 9->10:
        1      0.75 
    0.438     0.258     0.258 
    0.121    0.0803    0.0774    0.0774 
    0.031     0.021    0.0218    0.0215    0.0216 
   0.0078    0.0056   0.00568   0.00571    0.0057 
ClassicImages (32x32): 9->8:
        1     0.625 
    0.438      0.25 
    0.121    0.0762    0.0759 
    0.031    0.0213    0.0214    0.0214    0.0215 
   0.0078   0.00562   0.00564   0.00565   0.00565 
ClassicImages (32x32): 4->5:
        1      0.75 
    0.438     0.262     0.258 
    0.121    0.0774    0.0781 
    0.031    0.0216    0.0217 
   0.0078   0.00561   0.00568   0.00565   0.00565 
ClassicImages (32x32): 4->1:
        1     0.625 
    0.438      0.25     0.246 
    0.121    0.0796    0.0793 
    0.031    0.0217    0.0217    0.0217 
   0.0078   0.00569   0.00576   0.00574   0.00574 
ClassicImages (32x32): 4->7:
        1     0.688 
    0.438     0.262 
    0.121    0.0774    0.0786 
    0.031    0.0219     0.022    0.0219 
   0.0078    0.0057   0.00574   0.00574   0.00574 
ClassicImages (32x32): 4->2:
        1     0.688 
    0.438     0.258     0.262 
    0.121    0.0781    0.0786 
    0.031    0.0216    0.0218    0.0219    0.0219 
   0.0078   0.00566    0.0057    0.0057   0.00569 
ClassicImages (32x32): 4->3:
        1      0.75 
    0.438     0.262 
    0.121    0.0781    0.0779 
    0.031    0.0217    0.0215    0.0217 
   0.0078    0.0056   0.00569   0.00565   0.00565 
ClassicImages (32x32): 4->6:
        1     0.688 
    0.438     0.262 
    0.121    0.0786    0.0803    0.0806 
    0.031    0.0214    0.0216    0.0216    0.0217 
   0.0078   0.00567   0.00565   0.00566   0.00566 
ClassicImages (32x32): 4->9:
        1     0.625 
    0.438      0.25 
    0.121    0.0776    0.0801    0.0798 
    0.031    0.0217    0.0217    0.0216 
   0.0078   0.00562   0.00568   0.00567   0.00567 
ClassicImages (32x32): 4->10:
        1     0.688 
    0.438     0.262 
    0.121    0.0776    0.0798    0.0803 
    0.031    0.0218    0.0222    0.0221 
   0.0078   0.00567    0.0057   0.00573   0.00575 
ClassicImages (32x32): 4->8:
        1     0.688 
    0.438     0.258     0.258 
    0.121    0.0801    0.0803 
    0.031    0.0219    0.0217    0.0216 
   0.0078   0.00567    0.0057   0.00569   0.00569 
ClassicImages (32x32): 10->5:
        1     0.625 
    0.438     0.246     0.258 
    0.121    0.0771    0.0784 
    0.031    0.0217    0.0216    0.0217 
   0.0078   0.00564   0.00564   0.00566   0.00566 
ClassicImages (32x32): 10->1:
        1      0.75 
    0.438     0.266 
    0.121    0.0784    0.0808    0.0806 
    0.031    0.0216    0.0222    0.0219    0.0219 
   0.0078   0.00573   0.00581   0.00576   0.00576   0.00575 
ClassicImages (32x32): 10->7:
        1     0.625 
    0.438     0.246      0.25 
    0.121     0.075    0.0759    0.0764 
    0.031    0.0213    0.0214    0.0216    0.0216 
   0.0078   0.00572   0.00573   0.00571    0.0057 
ClassicImages (32x32): 10->2:
        1     0.688 
    0.438     0.266     0.258     0.262 
    0.121    0.0791    0.0789    0.0784 
    0.031    0.0218    0.0217    0.0216 
   0.0078   0.00566   0.00569   0.00565   0.00564 
ClassicImages (32x32): 10->3:
        1      0.75 
    0.438     0.258     0.266 
    0.121    0.0764    0.0796    0.0798 
    0.031    0.0215    0.0214    0.0215    0.0217 
   0.0078   0.00561   0.00567   0.00565   0.00565 
ClassicImages (32x32): 10->6:
        1     0.688 
    0.438      0.25      0.27 
    0.121    0.0781    0.0774    0.0774 
    0.031    0.0213     0.022    0.0219 
   0.0078   0.00564   0.00568    0.0057    0.0057 
ClassicImages (32x32): 10->9:
        1     0.562 
    0.438     0.223     0.242 
    0.121    0.0774    0.0786    0.0754    0.0759 
    0.031    0.0215    0.0215    0.0211 
   0.0078   0.00558   0.00561   0.00559    0.0056 
ClassicImages (32x32): 10->4:
        1     0.688 
    0.438     0.262 
    0.121    0.0767    0.0776    0.0784 
    0.031    0.0216    0.0216    0.0218    0.0218 
   0.0078   0.00567   0.00567   0.00569   0.00569 
ClassicImages (32x32): 10->8:
        1      0.75 
    0.438     0.254     0.254 
    0.121    0.0779    0.0769 
    0.031    0.0211    0.0213    0.0213    0.0214 
   0.0078   0.00561    0.0057   0.00568   0.00567 
ClassicImages (32x32): 8->5:
        1     0.625 
    0.438     0.242     0.242 
    0.121    0.0776    0.0808    0.0803 
    0.031    0.0217    0.0217    0.0218 
   0.0078   0.00569   0.00568   0.00565 
ClassicImages (32x32): 8->1:
        1      0.75 
    0.438     0.258     0.262 
    0.121    0.0776    0.0801 
    0.031    0.0218    0.0218    0.0217 
   0.0078   0.00572   0.00577   0.00579   0.00578 
ClassicImages (32x32): 8->7:
        1     0.625 
    0.438     0.242     0.246 
    0.121    0.0774    0.0781 
    0.031    0.0214    0.0216    0.0217    0.0218 
   0.0078   0.00566   0.00568   0.00569   0.00569 
ClassicImages (32x32): 8->2:
        1     0.625 
    0.438     0.254 
    0.121    0.0774    0.0776 
    0.031    0.0216    0.0216    0.0215 
   0.0078   0.00567   0.00571   0.00569   0.00569 
ClassicImages (32x32): 8->3:
        1     0.562 
    0.438     0.238 
    0.121    0.0784    0.0791 
    0.031    0.0218    0.0214    0.0217 
   0.0078   0.00567   0.00569   0.00566   0.00566 
ClassicImages (32x32): 8->6:
        1     0.625 
    0.438     0.254     0.254 
    0.121    0.0791    0.0789    0.0781 
    0.031    0.0217    0.0214    0.0217    0.0217 
   0.0078   0.00567   0.00565   0.00562   0.00563 
ClassicImages (32x32): 8->9:
        1     0.625 
    0.438      0.25 
    0.121    0.0771    0.0786 
    0.031    0.0215    0.0215    0.0214 
   0.0078   0.00567   0.00566   0.00565   0.00566 
ClassicImages (32x32): 8->4:
        1     0.688 
    0.438     0.258     0.262 
    0.121    0.0784    0.0789 
    0.031    0.0216    0.0217    0.0214    0.0214 
   0.0078   0.00564   0.00568   0.00568   0.00568 
ClassicImages (32x32): 8->10:
        1     0.688 
    0.438     0.258     0.258 
    0.121    0.0835    0.0801 
    0.031    0.0215    0.0218    0.0216    0.0216 
   0.0078   0.00565   0.00575   0.00573   0.00573 
GRFmoderate (32x32): 5->1:
        1     0.625 
    0.438     0.258     0.258 
    0.121    0.0774    0.0789    0.0789 
    0.031    0.0216    0.0214    0.0213    0.0213 
   0.0078   0.00566   0.00568   0.00563   0.00565 
GRFmoderate (32x32): 5->7:
        1     0.625 
    0.438      0.25      0.25 
    0.121    0.0781    0.0781 
    0.031    0.0214    0.0214    0.0215 
   0.0078   0.00567   0.00567   0.00567   0.00567 
GRFmoderate (32x32): 5->2:
        1     0.625 
    0.438     0.242     0.246 
    0.121    0.0767    0.0767    0.0771 
    0.031    0.0214    0.0218    0.0219    0.0219 
   0.0078    0.0057    0.0057    0.0057   0.00571   0.00571 
GRFmoderate (32x32): 5->3:
        1     0.625 
    0.438     0.262 
    0.121    0.0786    0.0786    0.0793 
    0.031    0.0214    0.0217    0.0216    0.0216 
   0.0078   0.00563   0.00571   0.00568   0.00568 
GRFmoderate (32x32): 5->6:
        1      0.75 
    0.438     0.246     0.246 
    0.121    0.0732    0.0769 
    0.031    0.0213    0.0216    0.0215    0.0215 
   0.0078   0.00561   0.00565   0.00567 
GRFmoderate (32x32): 5->9:
        1     0.625 
    0.438     0.258 
    0.121    0.0791    0.0791 
    0.031    0.0215    0.0218    0.0214    0.0215 
   0.0078   0.00558   0.00565   0.00564   0.00565 
GRFmoderate (32x32): 5->4:
        1     0.625 
    0.438      0.25 
    0.121    0.0803    0.0796    0.0786 
    0.031    0.0215    0.0213    0.0216    0.0215 
   0.0078   0.00566   0.00566   0.00569   0.00568 
GRFmoderate (32x32): 5->10:
        1     0.625 
    0.438     0.246 
    0.121    0.0791    0.0793    0.0779    0.0779 
    0.031    0.0213    0.0214    0.0216    0.0216    0.0216 
   0.0078   0.00567   0.00567   0.00568   0.00568 
GRFmoderate (32x32): 5->8:
        1     0.625 
    0.438     0.258 
    0.121    0.0771    0.0759    0.0771    0.0771 
    0.031    0.0212    0.0218    0.0217 
   0.0078   0.00564   0.00569   0.00567   0.00567 
GRFmoderate (32x32): 1->5:
        1     0.625 
    0.438     0.254     0.258 
    0.121    0.0771    0.0779    0.0776    0.0779 
    0.031    0.0219    0.0214    0.0213    0.0213 
   0.0078   0.00561   0.00569   0.00567   0.00567 
GRFmoderate (32x32): 1->7:
        1     0.625 
    0.438      0.27 
    0.121    0.0789    0.0779 
    0.031    0.0214    0.0215    0.0215    0.0215 
   0.0078   0.00566   0.00568    0.0057    0.0057 
GRFmoderate (32x32): 1->2:
        1     0.625 
    0.438      0.25     0.258 
    0.121    0.0781    0.0771    0.0774 
    0.031    0.0218    0.0215    0.0214    0.0214 
   0.0078   0.00569   0.00562   0.00567   0.00567 
GRFmoderate (32x32): 1->3:
        1     0.688 
    0.438     0.258 
    0.121    0.0806    0.0789    0.0784 
    0.031    0.0215     0.022     0.022    0.0219    0.0219 
   0.0078   0.00565   0.00566   0.00568   0.00569 
GRFmoderate (32x32): 1->6:
        1     0.625 
    0.438     0.254 
    0.121    0.0791    0.0791    0.0779 
    0.031    0.0211    0.0216    0.0214 
   0.0078   0.00563   0.00564   0.00566   0.00566 
GRFmoderate (32x32): 1->9:
        1     0.625 
    0.438     0.242 
    0.121    0.0784    0.0791 
    0.031    0.0215    0.0217    0.0215 
   0.0078   0.00566   0.00569   0.00563   0.00564 
GRFmoderate (32x32): 1->4:
        1     0.625 
    0.438     0.246     0.242 
    0.121    0.0747    0.0767    0.0774 
    0.031    0.0217    0.0217    0.0217    0.0216 
   0.0078   0.00564    0.0057   0.00566   0.00567 
GRFmoderate (32x32): 1->10:
        1     0.625 
    0.438     0.246 
    0.121    0.0764    0.0776 
    0.031    0.0217    0.0217    0.0215 
   0.0078   0.00566   0.00565   0.00567   0.00567 
GRFmoderate (32x32): 1->8:
        1     0.625 
    0.438     0.246 
    0.121    0.0798    0.0793    0.0779    0.0779 
    0.031    0.0214    0.0217    0.0219 
   0.0078   0.00569   0.00571    0.0057   0.00571 
GRFmoderate (32x32): 7->5:
        1     0.625 
    0.438      0.25     0.258 
    0.121    0.0791    0.0798 
    0.031    0.0218    0.0215    0.0216    0.0216 
   0.0078    0.0057   0.00569   0.00568   0.00568 
GRFmoderate (32x32): 7->1:
        1     0.625 
    0.438     0.234     0.234 
    0.121    0.0759    0.0771    0.0767 
    0.031    0.0217    0.0214    0.0213    0.0213 
   0.0078   0.00565    0.0057    0.0057   0.00569 
GRFmoderate (32x32): 7->2:
        1      0.75 
    0.438     0.242      0.25 
    0.121    0.0767    0.0774 
    0.031    0.0217    0.0219    0.0222    0.0222 
   0.0078   0.00568   0.00572   0.00571   0.00571 
GRFmoderate (32x32): 7->3:
        1     0.625 
    0.438     0.246 
    0.121    0.0764    0.0779    0.0791 
    0.031    0.0217    0.0216    0.0215    0.0215 
   0.0078   0.00566   0.00565   0.00567   0.00567 
GRFmoderate (32x32): 7->6:
        1     0.625 
    0.438      0.27 
    0.121    0.0796    0.0803    0.0806 
    0.031    0.0216    0.0216    0.0219 
   0.0078   0.00569   0.00567   0.00566   0.00567 
GRFmoderate (32x32): 7->9:
        1     0.688 
    0.438     0.254 
    0.121    0.0776    0.0769 
    0.031    0.0214    0.0214    0.0215    0.0214 
   0.0078   0.00561   0.00567   0.00566   0.00565 
GRFmoderate (32x32): 7->4:
        1     0.625 
    0.438     0.254 
    0.121    0.0781    0.0779    0.0776 
    0.031    0.0213    0.0216    0.0217 
   0.0078   0.00562   0.00567   0.00567   0.00567 
GRFmoderate (32x32): 7->10:
        1     0.562 
    0.438     0.234     0.242 
    0.121    0.0786    0.0781 
    0.031    0.0215    0.0218    0.0219 
   0.0078   0.00567    0.0057    0.0057    0.0057 
GRFmoderate (32x32): 7->8:
        1     0.625 
    0.438     0.234 
    0.121    0.0769    0.0776    0.0784 
    0.031    0.0217    0.0217    0.0219 
   0.0078   0.00563   0.00571   0.00568   0.00568 
GRFmoderate (32x32): 2->5:
        1     0.625 
    0.438      0.25     0.254 
    0.121    0.0774    0.0771 
    0.031    0.0212    0.0217    0.0217 
   0.0078   0.00568   0.00569   0.00564   0.00564 
GRFmoderate (32x32): 2->1:
        1     0.625 
    0.438     0.242     0.258 
    0.121    0.0793    0.0793 
    0.031    0.0215    0.0212    0.0214 
   0.0078   0.00564   0.00571   0.00566   0.00566 
GRFmoderate (32x32): 2->7:
        1     0.562 
    0.438     0.242     0.266 
    0.121    0.0811    0.0808    0.0808 
    0.031    0.0215    0.0215    0.0215 
   0.0078   0.00561   0.00569   0.00572   0.00572 
GRFmoderate (32x32): 2->3:
        1     0.625 
    0.438      0.25 
    0.121    0.0781    0.0784    0.0781 
    0.031    0.0213    0.0216    0.0216    0.0215 
   0.0078   0.00562   0.00563   0.00566   0.00566 
GRFmoderate (32x32): 2->6:
        1      0.75 
    0.438     0.254 
    0.121    0.0769    0.0791    0.0791 
    0.031    0.0215    0.0217    0.0219 
   0.0078   0.00566   0.00572   0.00571   0.00572 
GRFmoderate (32x32): 2->9:
        1     0.562 
    0.438     0.246     0.262 
    0.121    0.0789    0.0774 
    0.031    0.0213    0.0218    0.0217 
   0.0078   0.00563   0.00565   0.00567   0.00568   0.00567 
GRFmoderate (32x32): 2->4:
        1     0.625 
    0.438     0.246 
    0.121     0.075    0.0771    0.0781    0.0784 
    0.031    0.0215    0.0214    0.0217 
   0.0078    0.0056   0.00568   0.00567   0.00566 
GRFmoderate (32x32): 2->10:
        1     0.562 
    0.438      0.23     0.254 
    0.121    0.0779    0.0769 
    0.031    0.0215    0.0219    0.0215    0.0214 
   0.0078   0.00565   0.00566    0.0057   0.00571 
GRFmoderate (32x32): 2->8:
        1     0.625 
    0.438     0.242 
    0.121    0.0774    0.0771    0.0774 
    0.031    0.0213    0.0217    0.0217 
   0.0078    0.0056   0.00566   0.00571   0.00571 
GRFmoderate (32x32): 3->5:
        1     0.625 
    0.438     0.246 
    0.121    0.0752    0.0769 
    0.031    0.0216    0.0217    0.0218    0.0216 
   0.0078   0.00564   0.00564   0.00566   0.00566 
GRFmoderate (32x32): 3->1:
        1      0.75 
    0.438     0.258     0.246 
    0.121    0.0798    0.0767    0.0767 
    0.031    0.0212    0.0215    0.0214    0.0215 
   0.0078   0.00562   0.00563   0.00565   0.00564 
GRFmoderate (32x32): 3->7:
        1     0.625 
    0.438     0.246 
    0.121    0.0752    0.0784    0.0784 
    0.031     0.021    0.0211    0.0213 
   0.0078   0.00567   0.00566   0.00563 
GRFmoderate (32x32): 3->2:
        1     0.625 
    0.438     0.242 
    0.121    0.0752    0.0757    0.0774 
    0.031    0.0213    0.0215    0.0215    0.0216 
   0.0078   0.00564   0.00565   0.00561    0.0056 
GRFmoderate (32x32): 3->6:
        1     0.625 
    0.438     0.246 
    0.121    0.0779    0.0784    0.0796 
    0.031    0.0215    0.0217    0.0217    0.0217 
   0.0078   0.00562   0.00567   0.00568   0.00568 
GRFmoderate (32x32): 3->9:
        1     0.625 
    0.438     0.258      0.27 
    0.121    0.0784    0.0779    0.0779 
    0.031    0.0212    0.0214    0.0216 
   0.0078   0.00567   0.00564   0.00563   0.00563 
GRFmoderate (32x32): 3->4:
        1     0.625 
    0.438     0.246 
    0.121    0.0759    0.0764    0.0762 
    0.031    0.0217    0.0217    0.0214 
   0.0078   0.00565   0.00567   0.00565   0.00566 
GRFmoderate (32x32): 3->10:
        1      0.75 
    0.438     0.238     0.234 
    0.121    0.0754    0.0774 
    0.031    0.0214    0.0217    0.0216 
   0.0078   0.00562   0.00566   0.00564 
GRFmoderate (32x32): 3->8:
        1     0.625 
    0.438      0.25 
    0.121    0.0798    0.0776    0.0774 
    0.031    0.0212     0.022    0.0216    0.0216 
   0.0078   0.00566   0.00567   0.00565   0.00565 
GRFmoderate (32x32): 6->5:
        1     0.688 
    0.438     0.262 
    0.121    0.0776    0.0803 
    0.031    0.0217    0.0217    0.0215    0.0215 
   0.0078   0.00562   0.00569   0.00568 
GRFmoderate (32x32): 6->1:
        1     0.625 
    0.438     0.254     0.258 
    0.121    0.0771    0.0776    0.0779    0.0776 
    0.031    0.0213    0.0217    0.0216 
   0.0078   0.00565   0.00568   0.00568   0.00568 
GRFmoderate (32x32): 6->7:
        1     0.625 
    0.438      0.25      0.25 
    0.121    0.0762    0.0791    0.0784    0.0791 
    0.031    0.0213    0.0214    0.0214 
   0.0078   0.00563   0.00568   0.00566   0.00567 
GRFmoderate (32x32): 6->2:
        1     0.688 
    0.438     0.254 
    0.121    0.0789    0.0796    0.0791 
    0.031     0.022    0.0217    0.0217 
   0.0078    0.0057   0.00572   0.00571   0.00571 
GRFmoderate (32x32): 6->3:
        1     0.625 
    0.438      0.25 
    0.121    0.0769    0.0793    0.0781 
    0.031    0.0214    0.0217    0.0216    0.0217 
   0.0078   0.00567   0.00571   0.00569    0.0057 
GRFmoderate (32x32): 6->9:
        1     0.625 
    0.438     0.254 
    0.121    0.0786    0.0774    0.0784 
    0.031    0.0218    0.0219    0.0217 
   0.0078   0.00565   0.00565   0.00571    0.0057 
GRFmoderate (32x32): 6->4:
        1     0.688 
    0.438      0.25     0.258 
    0.121    0.0806    0.0781 
    0.031    0.0217    0.0218     0.022 
   0.0078   0.00572    0.0057   0.00573   0.00573 
GRFmoderate (32x32): 6->10:
        1     0.625 
    0.438     0.254 
    0.121    0.0781    0.0786 
    0.031    0.0213    0.0215    0.0215 
   0.0078   0.00562   0.00568   0.00567   0.00568   0.00568 
GRFmoderate (32x32): 6->8:
        1      0.75 
    0.438     0.246 
    0.121    0.0779    0.0784    0.0781 
    0.031    0.0216    0.0218    0.0217 
   0.0078   0.00566   0.00571   0.00569    0.0057 
GRFmoderate (32x32): 9->5:
        1     0.625 
    0.438      0.25 
    0.121    0.0784    0.0769 
    0.031    0.0213    0.0216    0.0215    0.0215 
   0.0078   0.00567   0.00568   0.00565   0.00565 
GRFmoderate (32x32): 9->1:
        1     0.625 
    0.438      0.23      0.23 
    0.121    0.0769    0.0757 
    0.031    0.0212    0.0216    0.0216    0.0216 
   0.0078   0.00566   0.00562   0.00563   0.00563 
GRFmoderate (32x32): 9->7:
        1      0.75 
    0.438     0.254     0.266 
    0.121    0.0803    0.0786 
    0.031    0.0214    0.0215    0.0214    0.0215 
   0.0078   0.00562   0.00566   0.00571    0.0057 
GRFmoderate (32x32): 9->2:
        1      0.75 
    0.438     0.238     0.254 
    0.121    0.0791    0.0789    0.0781 
    0.031    0.0215    0.0213    0.0217    0.0218 
   0.0078    0.0057   0.00567   0.00568   0.00569 
GRFmoderate (32x32): 9->3:
        1     0.625 
    0.438     0.242     0.246 
    0.121    0.0796    0.0781    0.0781 
    0.031    0.0213    0.0215    0.0213    0.0214 
   0.0078   0.00561   0.00566   0.00568   0.00565 
GRFmoderate (32x32): 9->6:
        1     0.625 
    0.438      0.25 
    0.121    0.0771    0.0757    0.0764 
    0.031    0.0218    0.0218    0.0218    0.0218 
   0.0078   0.00565   0.00566   0.00565   0.00566 
GRFmoderate (32x32): 9->4:
        1     0.625 
    0.438     0.246 
    0.121    0.0784    0.0781    0.0796 
    0.031    0.0212    0.0212    0.0213    0.0214 
   0.0078   0.00565    0.0057   0.00571    0.0057 
GRFmoderate (32x32): 9->10:
        1     0.625 
    0.438     0.246     0.242 
    0.121    0.0789    0.0776 
    0.031    0.0213    0.0213    0.0212    0.0213 
   0.0078   0.00564   0.00563   0.00564   0.00563   0.00563 
GRFmoderate (32x32): 9->8:
        1     0.625 
    0.438     0.246 
    0.121    0.0779    0.0793    0.0793 
    0.031    0.0216    0.0219    0.0219 
   0.0078   0.00566   0.00569   0.00566   0.00566 
GRFmoderate (32x32): 4->5:
        1     0.625 
    0.438     0.258 
    0.121    0.0774    0.0769    0.0754 
    0.031    0.0212    0.0213    0.0215    0.0215 
   0.0078   0.00557   0.00566   0.00568   0.00568 
GRFmoderate (32x32): 4->1:
        1     0.625 
    0.438     0.246     0.246 
    0.121    0.0759    0.0781    0.0779 
    0.031    0.0215    0.0218    0.0218 
   0.0078   0.00563   0.00568    0.0057   0.00568 
GRFmoderate (32x32): 4->7:
        1     0.625 
    0.438      0.25 
    0.121    0.0759    0.0784    0.0776 
    0.031    0.0216    0.0217    0.0215    0.0218 
   0.0078   0.00563   0.00571   0.00569    0.0057 
GRFmoderate (32x32): 4->2:
        1     0.625 
    0.438      0.25      0.25 
    0.121    0.0764    0.0769    0.0774 
    0.031    0.0207    0.0214    0.0215 
   0.0078   0.00565   0.00569   0.00565   0.00567 
GRFmoderate (32x32): 4->3:
        1     0.625 
    0.438      0.25 
    0.121     0.075    0.0779    0.0764 
    0.031    0.0211    0.0216    0.0214 
   0.0078   0.00564   0.00568   0.00567   0.00566 
GRFmoderate (32x32): 4->6:
        1     0.688 
    0.438     0.273      0.27 
    0.121    0.0793    0.0779    0.0789 
    0.031    0.0216    0.0213    0.0217 
   0.0078    0.0057   0.00574   0.00574   0.00573 
GRFmoderate (32x32): 4->9:
        1     0.625 
    0.438     0.254 
    0.121    0.0762    0.0789    0.0762 
    0.031    0.0211    0.0211    0.0213 
   0.0078   0.00557   0.00566   0.00561   0.00562 
GRFmoderate (32x32): 4->10:
        1     0.625 
    0.438     0.246 
    0.121    0.0779    0.0776    0.0774 
    0.031    0.0213    0.0217    0.0215 
   0.0078   0.00564   0.00569   0.00571   0.00572 
GRFmoderate (32x32): 4->8:
        1     0.625 
    0.438     0.262     0.242 
    0.121    0.0759    0.0754 
    0.031     0.021    0.0214    0.0216    0.0217 
   0.0078   0.00561   0.00568    0.0057   0.00569 
GRFmoderate (32x32): 10->5:
        1     0.625 
    0.438     0.258 
    0.121    0.0796    0.0798    0.0793 
    0.031    0.0218    0.0216    0.0214    0.0214 
   0.0078   0.00571   0.00574   0.00573   0.00573 
GRFmoderate (32x32): 10->1:
        1     0.625 
    0.438     0.273 
    0.121    0.0806    0.0801    0.0803 
    0.031    0.0219    0.0216    0.0218    0.0218 
   0.0078   0.00568   0.00566   0.00568   0.00569 
GRFmoderate (32x32): 10->7:
        1      0.75 
    0.438     0.266     0.266 
    0.121    0.0764    0.0764 
    0.031    0.0215    0.0216    0.0217 
   0.0078   0.00568   0.00564   0.00564 
GRFmoderate (32x32): 10->2:
        1      0.75 
    0.438     0.246     0.277 
    0.121    0.0793    0.0784 
    0.031    0.0215    0.0216    0.0215 
   0.0078   0.00563   0.00572   0.00574   0.00573 
GRFmoderate (32x32): 10->3:
        1     0.688 
    0.438     0.273     0.266 
    0.121    0.0779    0.0793    0.0784 
    0.031    0.0217    0.0217    0.0218    0.0218 
   0.0078   0.00572   0.00568   0.00571   0.00571 
GRFmoderate (32x32): 10->6:
        1     0.625 
    0.438     0.258 
    0.121    0.0774    0.0796 
    0.031    0.0217    0.0218    0.0221 
   0.0078   0.00564   0.00573   0.00573   0.00572 
GRFmoderate (32x32): 10->9:
        1     0.625 
    0.438     0.262     0.262 
    0.121    0.0789    0.0801    0.0793 
    0.031    0.0216    0.0218    0.0215    0.0215 
   0.0078   0.00564   0.00567   0.00568   0.00567 
GRFmoderate (32x32): 10->4:
        1     0.625 
    0.438     0.262 
    0.121    0.0784    0.0784    0.0764 
    0.031    0.0217    0.0217    0.0218    0.0218 
   0.0078   0.00566   0.00567   0.00567 
GRFmoderate (32x32): 10->8:
        1     0.688 
    0.438      0.25 
    0.121    0.0767     0.074 
    0.031    0.0214    0.0216    0.0218 
   0.0078   0.00567   0.00567   0.00569    0.0057 
GRFmoderate (32x32): 8->5:
        1     0.625 
    0.438     0.242 
    0.121    0.0774    0.0786    0.0811 
    0.031    0.0218    0.0214    0.0219    0.0218 
   0.0078   0.00563   0.00565   0.00564   0.00564 
GRFmoderate (32x32): 8->1:
        1     0.625 
    0.438     0.258 
    0.121    0.0779    0.0798    0.0793 
    0.031    0.0216     0.022    0.0217 
   0.0078   0.00568   0.00566   0.00565   0.00565 
GRFmoderate (32x32): 8->7:
        1     0.625 
    0.438     0.258 
    0.121    0.0784    0.0781    0.0774 
    0.031    0.0215    0.0218    0.0218 
   0.0078   0.00567   0.00568   0.00566   0.00566 
GRFmoderate (32x32): 8->2:
        1     0.625 
    0.438      0.25 
    0.121    0.0764    0.0769    0.0757 
    0.031    0.0209    0.0216    0.0215 
   0.0078   0.00561   0.00562   0.00562   0.00562 
GRFmoderate (32x32): 8->3:
        1     0.625 
    0.438      0.25 
    0.121    0.0786    0.0798    0.0791 
    0.031    0.0215    0.0218    0.0217 
   0.0078    0.0057   0.00567   0.00566   0.00566   0.00566 
GRFmoderate (32x32): 8->6:
        1     0.562 
    0.438     0.238 
    0.121    0.0764    0.0801    0.0793 
    0.031    0.0218    0.0218    0.0218 
   0.0078   0.00572   0.00575   0.00576   0.00578 
GRFmoderate (32x32): 8->9:
        1     0.625 
    0.438     0.258 
    0.121    0.0786    0.0793 
    0.031    0.0216    0.0219     0.022 
   0.0078   0.00567   0.00568   0.00571 
GRFmoderate (32x32): 8->4:
        1     0.625 
    0.438     0.242     0.238 
    0.121     0.075    0.0767    0.0771 
    0.031    0.0214    0.0217    0.0216 
   0.0078   0.00566   0.00564   0.00564   0.00564 
GRFmoderate (32x32): 8->10:
        1      0.75 
    0.438      0.25 
    0.121    0.0774    0.0774    0.0781 
    0.031    0.0216    0.0215    0.0212 
   0.0078    0.0056   0.00567   0.00568   0.00569   0.00569 
GRFrough (32x32): 5->1:
        1     0.625 
    0.438      0.25     0.254 
    0.121    0.0781    0.0791 
    0.031    0.0218    0.0216    0.0217 
   0.0078   0.00568   0.00569   0.00569   0.00569 
GRFrough (32x32): 5->7:
        1     0.562 
    0.438      0.23     0.234 
    0.121    0.0762    0.0789    0.0781 
    0.031    0.0214    0.0212    0.0212 
   0.0078   0.00567   0.00565   0.00568   0.00568 
GRFrough (32x32): 5->2:
        1     0.688 
    0.438     0.266      0.25 
    0.121    0.0781    0.0781 
    0.031    0.0216    0.0218    0.0218 
   0.0078   0.00572   0.00569   0.00568   0.00567 
GRFrough (32x32): 5->3:
        1     0.625 
    0.438     0.238     0.238 
    0.121    0.0762    0.0769 
    0.031    0.0216    0.0213    0.0214    0.0214 
   0.0078   0.00568   0.00572   0.00569   0.00571   0.00571 
GRFrough (32x32): 5->6:
        1     0.625 
    0.438     0.242     0.258 
    0.121    0.0781    0.0786 
    0.031    0.0215    0.0215    0.0214    0.0213 
   0.0078   0.00562   0.00568    0.0057    0.0057 
GRFrough (32x32): 5->9:
        1     0.688 
    0.438      0.25     0.273 
    0.121    0.0793    0.0793    0.0793 
    0.031    0.0219    0.0218    0.0219 
   0.0078   0.00573   0.00575   0.00572   0.00571 
GRFrough (32x32): 5->4:
        1     0.625 
    0.438     0.246 
    0.121    0.0781    0.0786 
    0.031    0.0214    0.0219    0.0219    0.0219 
   0.0078   0.00577   0.00571   0.00571   0.00571 
GRFrough (32x32): 5->10:
        1     0.562 
    0.438     0.242     0.277 
    0.121    0.0781    0.0806 
    0.031     0.022    0.0221    0.0221 
   0.0078   0.00571   0.00569   0.00571 
GRFrough (32x32): 5->8:
        1      0.75 
    0.438     0.262 
    0.121    0.0771    0.0774 
    0.031    0.0213    0.0215    0.0215 
   0.0078   0.00569   0.00573   0.00571   0.00572 
GRFrough (32x32): 1->5:
        1     0.625 
    0.438      0.25     0.246 
    0.121    0.0798    0.0796 
    0.031    0.0218    0.0219    0.0217 
   0.0078    0.0057   0.00575   0.00575   0.00575 
GRFrough (32x32): 1->7:
        1     0.625 
    0.438     0.258 
    0.121    0.0771    0.0786 
    0.031    0.0218    0.0219 
   0.0078    0.0057   0.00574    0.0057    0.0057 
GRFrough (32x32): 1->2:
        1      0.75 
    0.438     0.238 
    0.121    0.0786    0.0806 
    0.031    0.0217    0.0219    0.0219 
   0.0078   0.00572   0.00575   0.00573   0.00575 
GRFrough (32x32): 1->3:
        1     0.625 
    0.438     0.238      0.25 
    0.121    0.0781    0.0801 
    0.031    0.0217    0.0219    0.0219 
   0.0078   0.00569    0.0057    0.0057 
GRFrough (32x32): 1->6:
        1      0.75 
    0.438      0.25 
    0.121    0.0771    0.0781    0.0784 
    0.031    0.0217    0.0218    0.0219 
   0.0078   0.00572   0.00577   0.00576   0.00577 
GRFrough (32x32): 1->9:
        1     0.562 
    0.438      0.25     0.273 
    0.121    0.0793    0.0798 
    0.031    0.0216    0.0218    0.0218 
   0.0078   0.00569   0.00573   0.00572 
GRFrough (32x32): 1->4:
        1     0.625 
    0.438     0.246 
    0.121    0.0791    0.0793 
    0.031    0.0218    0.0217    0.0216 
   0.0078   0.00569   0.00572   0.00572   0.00575 
GRFrough (32x32): 1->10:
        1     0.562 
    0.438     0.234      0.23 
    0.121    0.0779    0.0796 
    0.031    0.0216    0.0217    0.0216 
   0.0078    0.0057   0.00572   0.00572   0.00573 
GRFrough (32x32): 1->8:
        1     0.688 
    0.438     0.246 
    0.121    0.0781    0.0801 
    0.031    0.0219    0.0219     0.022 
   0.0078   0.00574   0.00573   0.00574   0.00574 
GRFrough (32x32): 7->5:
        1      0.75 
    0.438     0.266     0.273 
    0.121    0.0784    0.0796 
    0.031     0.022     0.022     0.022 
   0.0078   0.00573   0.00572   0.00573 
GRFrough (32x32): 7->1:
        1     0.625 
    0.438     0.254 
    0.121    0.0767    0.0786    0.0789 
    0.031    0.0217    0.0218    0.0219 
   0.0078    0.0057   0.00574   0.00573 
GRFrough (32x32): 7->2:
        1      0.75 
    0.438     0.266     0.266 
    0.121    0.0796    0.0791 
    0.031    0.0217    0.0213    0.0213 
   0.0078   0.00566   0.00572   0.00567    0.0057 
GRFrough (32x32): 7->3:
        1     0.688 
    0.438     0.254 
    0.121    0.0776    0.0796 
    0.031    0.0214    0.0218 
   0.0078   0.00571   0.00569   0.00571   0.00572 
GRFrough (32x32): 7->6:
        1     0.625 
    0.438     0.254     0.262 
    0.121    0.0771    0.0774 
    0.031    0.0215    0.0217    0.0216 
   0.0078   0.00571   0.00573   0.00571   0.00571 
GRFrough (32x32): 7->9:
        1     0.625 
    0.438     0.262 
    0.121    0.0754    0.0776 
    0.031    0.0214    0.0213    0.0212 
   0.0078    0.0057   0.00577   0.00569   0.00571   0.00571 
GRFrough (32x32): 7->4:
        1     0.625 
    0.438      0.25 
    0.121    0.0771    0.0786    0.0776 
    0.031    0.0215    0.0217    0.0217 
   0.0078   0.00571   0.00573   0.00568   0.00571   0.00571 
GRFrough (32x32): 7->10:
        1     0.625 
    0.438     0.258 
    0.121    0.0769    0.0776    0.0774 
    0.031    0.0217    0.0213    0.0215 
   0.0078   0.00571    0.0057   0.00565   0.00568 
GRFrough (32x32): 7->8:
        1      0.75 
    0.438     0.266      0.27 
    0.121    0.0791    0.0796 
    0.031     0.022    0.0218    0.0218 
   0.0078    0.0057   0.00573   0.00572   0.00572   0.00572 
GRFrough (32x32): 2->5:
        1     0.688 
    0.438     0.266     0.273 
    0.121    0.0798    0.0796 
    0.031    0.0218    0.0218 
   0.0078   0.00572   0.00572   0.00571   0.00569 
GRFrough (32x32): 2->1:
        1     0.562 
    0.438     0.246 
    0.121    0.0752    0.0776 
    0.031    0.0216    0.0216    0.0217 
   0.0078   0.00572   0.00572   0.00571   0.00571 
GRFrough (32x32): 2->7:
        1     0.562 
    0.438      0.25     0.254 
    0.121    0.0769    0.0796    0.0786 
    0.031    0.0215    0.0216    0.0214 
   0.0078   0.00568   0.00572    0.0057   0.00571   0.00571 
GRFrough (32x32): 2->3:
        1     0.562 
    0.438      0.23     0.234 
    0.121    0.0757    0.0774     0.075 
    0.031    0.0216    0.0212    0.0213    0.0214 
   0.0078   0.00568   0.00572   0.00571    0.0057    0.0057 
GRFrough (32x32): 2->6:
        1     0.562 
    0.438     0.242      0.25 
    0.121    0.0762    0.0764 
    0.031    0.0213    0.0215    0.0217    0.0216 
   0.0078   0.00568    0.0057   0.00568   0.00569 
GRFrough (32x32): 2->9:
        1     0.688 
    0.438      0.25     0.258 
    0.121    0.0806    0.0789 
    0.031    0.0217    0.0219    0.0219 
   0.0078   0.00567   0.00571   0.00569    0.0057 
GRFrough (32x32): 2->4:
        1     0.625 
    0.438      0.25 
    0.121    0.0762    0.0762 
    0.031    0.0216    0.0217    0.0217 
   0.0078   0.00573   0.00573   0.00575   0.00575 
GRFrough (32x32): 2->10:
        1     0.688 
    0.438     0.266 
    0.121    0.0815    0.0818 
    0.031    0.0218    0.0217    0.0216 
   0.0078   0.00567    0.0057   0.00572   0.00572 
GRFrough (32x32): 2->8:
        1     0.625 
    0.438      0.25     0.254 
    0.121    0.0789    0.0791 
    0.031    0.0215    0.0212    0.0212 
   0.0078   0.00565   0.00568   0.00571   0.00571 
GRFrough (32x32): 3->5:
        1     0.625 
    0.438     0.273     0.273 
    0.121    0.0791    0.0791 
    0.031    0.0218    0.0219    0.0219 
   0.0078   0.00564   0.00572   0.00575   0.00574 
GRFrough (32x32): 3->1:
        1     0.625 
    0.438     0.258     0.262 
    0.121     0.082    0.0813 
    0.031    0.0218    0.0219    0.0219 
   0.0078   0.00573   0.00573   0.00572   0.00572 
GRFrough (32x32): 3->7:
        1      0.75 
    0.438     0.262 
    0.121    0.0779    0.0764 
    0.031    0.0217    0.0215    0.0214 
   0.0078    0.0057    0.0057   0.00566   0.00567 
GRFrough (32x32): 3->2:
        1      0.75 
    0.438     0.242     0.246 
    0.121    0.0774    0.0803    0.0813 
    0.031    0.0218    0.0216    0.0216 
   0.0078   0.00569   0.00571   0.00571    0.0057   0.00571 
GRFrough (32x32): 3->6:
        1      0.75 
    0.438     0.262     0.254 
    0.121     0.075    0.0796 
    0.031    0.0217    0.0217    0.0218 
   0.0078   0.00574   0.00574   0.00571   0.00571 
GRFrough (32x32): 3->9:
        1     0.562 
    0.438     0.254     0.254 
    0.121    0.0784    0.0791 
    0.031    0.0217    0.0218    0.0217 
   0.0078   0.00572   0.00572   0.00574   0.00574 
GRFrough (32x32): 3->4:
        1     0.625 
    0.438     0.258 
    0.121    0.0779    0.0786 
    0.031    0.0216    0.0213    0.0215 
   0.0078   0.00568   0.00572   0.00574 
GRFrough (32x32): 3->10:
        1     0.625 
    0.438     0.246 
    0.121    0.0745    0.0759 
    0.031    0.0218    0.0217    0.0216 
   0.0078   0.00572   0.00572    0.0057    0.0057 
GRFrough (32x32): 3->8:
        1     0.625 
    0.438     0.254     0.262 
    0.121    0.0786    0.0779 
    0.031    0.0218    0.0219    0.0216 
   0.0078   0.00567   0.00568   0.00569   0.00569 
GRFrough (32x32): 6->5:
        1     0.625 
    0.438     0.258     0.266 
    0.121    0.0779    0.0796 
    0.031    0.0217    0.0222     0.022 
   0.0078   0.00572   0.00572    0.0057   0.00569 
GRFrough (32x32): 6->1:
        1     0.688 
    0.438     0.258 
    0.121    0.0784    0.0808 
    0.031    0.0218    0.0217    0.0217 
   0.0078   0.00573   0.00572   0.00573   0.00572 
GRFrough (32x32): 6->7:
        1     0.625 
    0.438      0.25      0.25 
    0.121    0.0759    0.0769 
    0.031    0.0215    0.0217    0.0217 
   0.0078   0.00579    0.0057   0.00569   0.00569 
GRFrough (32x32): 6->2:
        1      0.75 
    0.438     0.266     0.266 
    0.121    0.0791    0.0791 
    0.031    0.0219    0.0216    0.0219     0.022 
   0.0078   0.00569   0.00576   0.00572   0.00573 
GRFrough (32x32): 6->3:
        1     0.688 
    0.438     0.246     0.262 
    0.121    0.0789    0.0803 
    0.031     0.022    0.0219    0.0219 
   0.0078   0.00574   0.00565   0.00567   0.00567 
GRFrough (32x32): 6->9:
        1     0.625 
    0.438     0.246 
    0.121    0.0781    0.0793 
    0.031    0.0217    0.0217    0.0217 
   0.0078   0.00564    0.0057   0.00571    0.0057 
GRFrough (32x32): 6->4:
        1     0.688 
    0.438      0.25 
    0.121    0.0791    0.0801 
    0.031    0.0217    0.0217    0.0218 
   0.0078    0.0057   0.00574   0.00572   0.00572 
GRFrough (32x32): 6->10:
        1     0.625 
    0.438     0.258 
    0.121    0.0776    0.0769 
    0.031    0.0218     0.022    0.0219 
   0.0078   0.00568   0.00565   0.00566   0.00566 
GRFrough (32x32): 6->8:
        1     0.688 
    0.438     0.258     0.262 
    0.121    0.0784    0.0798 
    0.031    0.0219    0.0218    0.0218 
   0.0078   0.00569   0.00573   0.00571   0.00569 
GRFrough (32x32): 9->5:
        1     0.688 
    0.438     0.254     0.262 
    0.121    0.0793    0.0801 
    0.031    0.0217    0.0218 
   0.0078   0.00572   0.00574   0.00572   0.00573 
GRFrough (32x32): 9->1:
        1      0.75 
    0.438     0.266     0.266 
    0.121    0.0781    0.0786 
    0.031    0.0221    0.0221    0.0221 
   0.0078   0.00572   0.00578   0.00574 
GRFrough (32x32): 9->7:
        1     0.625 
    0.438      0.25 
    0.121    0.0769    0.0769 
    0.031    0.0216    0.0216    0.0215 
   0.0078   0.00571   0.00562   0.00563   0.00562 
GRFrough (32x32): 9->2:
        1     0.688 
    0.438     0.266      0.27 
    0.121    0.0806    0.0806 
    0.031    0.0219    0.0217    0.0217 
   0.0078   0.00568   0.00569   0.00572   0.00572 
GRFrough (32x32): 9->3:
        1      0.75 
    0.438     0.254     0.254 
    0.121    0.0781    0.0791    0.0791 
    0.031    0.0218    0.0218    0.0214 
   0.0078   0.00569   0.00574    0.0057   0.00572   0.00571 
GRFrough (32x32): 9->6:
        1     0.625 
    0.438     0.238 
    0.121    0.0781    0.0781 
    0.031    0.0217    0.0214    0.0214 
   0.0078   0.00568   0.00575   0.00573   0.00572 
GRFrough (32x32): 9->4:
        1     0.625 
    0.438     0.246     0.242 
    0.121    0.0776 
    0.031    0.0221    0.0219    0.0218 
   0.0078   0.00569   0.00572   0.00569    0.0057 
GRFrough (32x32): 9->10:
        1     0.688 
    0.438     0.262      0.27 
    0.121    0.0803    0.0789 
    0.031    0.0217    0.0219     0.022 
   0.0078    0.0057   0.00572    0.0057 
GRFrough (32x32): 9->8:
        1     0.688 
    0.438     0.273 
    0.121    0.0806    0.0786 
    0.031    0.0218     0.022     0.022 
   0.0078   0.00568   0.00573   0.00572   0.00572 
GRFrough (32x32): 4->5:
        1     0.625 
    0.438     0.254 
    0.121    0.0796    0.0776 
    0.031    0.0216    0.0218    0.0216 
   0.0078    0.0057   0.00571   0.00571   0.00572 
GRFrough (32x32): 4->1:
        1     0.625 
    0.438      0.25     0.254 
    0.121    0.0779    0.0776 
    0.031    0.0216    0.0216    0.0217    0.0217 
   0.0078   0.00573   0.00575   0.00574   0.00575 
GRFrough (32x32): 4->7:
        1     0.625 
    0.438     0.246 
    0.121    0.0791    0.0781    0.0784 
    0.031    0.0215    0.0212    0.0214 
   0.0078   0.00567   0.00572   0.00572    0.0057 
GRFrough (32x32): 4->2:
        1     0.625 
    0.438      0.25 
    0.121    0.0803    0.0806 
    0.031    0.0216    0.0218    0.0218    0.0219 
   0.0078   0.00567   0.00576   0.00575   0.00574 
GRFrough (32x32): 4->3:
        1     0.625 
    0.438     0.238     0.246 
    0.121    0.0767    0.0771 
    0.031    0.0214    0.0214    0.0215 
   0.0078   0.00568   0.00572    0.0057   0.00569 
GRFrough (32x32): 4->6:
        1     0.688 
    0.438     0.273      0.27 
    0.121    0.0779    0.0781 
    0.031    0.0215    0.0216 
   0.0078    0.0057   0.00572   0.00571    0.0057 
GRFrough (32x32): 4->9:
        1     0.625 
    0.438     0.242 
    0.121    0.0764    0.0767 
    0.031    0.0215    0.0215    0.0214 
   0.0078    0.0057    0.0057   0.00571   0.00571 
GRFrough (32x32): 4->10:
        1     0.625 
    0.438      0.25 
    0.121    0.0769    0.0791 
    0.031    0.0215    0.0215    0.0215    0.0215 
   0.0078   0.00573   0.00574   0.00573   0.00573 
GRFrough (32x32): 4->8:
        1     0.688 
    0.438      0.25 
    0.121    0.0767    0.0767 
    0.031    0.0216    0.0215    0.0212    0.0212 
   0.0078   0.00568   0.00571   0.00571    0.0057 
GRFrough (32x32): 10->5:
        1      0.75 
    0.438     0.262      0.27 
    0.121    0.0762    0.0791 
    0.031    0.0219    0.0218 
   0.0078   0.00571   0.00572   0.00571 
GRFrough (32x32): 10->1:
        1      0.75 
    0.438      0.27     0.266 
    0.121    0.0796    0.0803 
    0.031    0.0218    0.0216    0.0216 
   0.0078   0.00567   0.00565   0.00565   0.00563 
GRFrough (32x32): 10->7:
        1     0.625 
    0.438      0.25 
    0.121    0.0759    0.0779    0.0779 
    0.031    0.0214    0.0211    0.0212 
   0.0078   0.00564   0.00566   0.00566   0.00564 
GRFrough (32x32): 10->2:
        1     0.688 
    0.438     0.273     0.273 
    0.121    0.0786    0.0784 
    0.031    0.0215    0.0218    0.0218 
   0.0078    0.0057   0.00573   0.00571   0.00572 
GRFrough (32x32): 10->3:
        1     0.625 
    0.438     0.258 
    0.121    0.0784    0.0789 
    0.031    0.0216    0.0215    0.0215 
   0.0078   0.00573    0.0057    0.0057   0.00569   0.00568 
GRFrough (32x32): 10->6:
        1     0.625 
    0.438     0.242 
    0.121    0.0781    0.0789 
    0.031    0.0217    0.0218    0.0218 
   0.0078    0.0057    0.0057   0.00572   0.00572 
GRFrough (32x32): 10->9:
        1     0.688 
    0.438     0.254 
    0.121    0.0796    0.0796 
    0.031    0.0216    0.0217 
   0.0078   0.00572   0.00571    0.0057    0.0057    0.0057 
GRFrough (32x32): 10->4:
        1     0.625 
    0.438     0.242     0.246 
    0.121    0.0771    0.0776 
    0.031    0.0216    0.0216    0.0217 
   0.0078    0.0057   0.00568   0.00569    0.0057 
GRFrough (32x32): 10->8:
        1     0.688 
    0.438     0.238 
    0.121    0.0764    0.0784 
    0.031    0.0216    0.0217    0.0217 
   0.0078   0.00567   0.00572   0.00568   0.00569 
GRFrough (32x32): 8->5:
        1     0.562 
    0.438     0.242 
    0.121    0.0771    0.0789 
    0.031    0.0216    0.0219    0.0219 
   0.0078   0.00574   0.00579   0.00574   0.00573 
GRFrough (32x32): 8->1:
        1     0.688 
    0.438     0.258     0.258 
    0.121    0.0784    0.0801 
    0.031    0.0218     0.022     0.022 
   0.0078   0.00568   0.00573   0.00574   0.00575 
GRFrough (32x32): 8->7:
        1     0.562 
    0.438     0.238     0.254 
    0.121    0.0791    0.0798 
    0.031    0.0217    0.0215    0.0215 
   0.0078   0.00571   0.00574   0.00575   0.00575 
GRFrough (32x32): 8->2:
        1     0.625 
    0.438     0.238      0.25 
    0.121    0.0764    0.0767 
    0.031    0.0215    0.0218    0.0217 
   0.0078   0.00577   0.00569   0.00573   0.00572 
GRFrough (32x32): 8->3:
        1     0.625 
    0.438     0.258     0.277 
    0.121    0.0781    0.0762 
    0.031    0.0214    0.0214    0.0215    0.0214 
   0.0078   0.00565   0.00569   0.00571   0.00571 
GRFrough (32x32): 8->6:
        1      0.75 
    0.438     0.234     0.254 
    0.121    0.0786    0.0776 
    0.031    0.0218    0.0217    0.0218 
   0.0078    0.0057   0.00573   0.00571   0.00571 
GRFrough (32x32): 8->9:
        1     0.688 
    0.438     0.254     0.262 
    0.121    0.0784    0.0798 
    0.031    0.0219    0.0219    0.0219 
   0.0078   0.00571   0.00578   0.00573   0.00573 
GRFrough (32x32): 8->4:
        1      0.75 
    0.438     0.242     0.246 
    0.121    0.0767    0.0764 
    0.031    0.0218    0.0215    0.0215 
   0.0078   0.00568   0.00573   0.00571   0.00572 
GRFrough (32x32): 8->10:
        1     0.688 
    0.438      0.25      0.25 
    0.121    0.0774    0.0779 
    0.031    0.0217    0.0218    0.0216 
   0.0078    0.0057   0.00571   0.00573   0.00572 
GRFsmooth (32x32): 5->1:
        1     0.688 
    0.438     0.266      0.27 
    0.121    0.0801    0.0803 
    0.031    0.0215    0.0217    0.0213    0.0214 
   0.0078   0.00568   0.00568   0.00568   0.00568 
GRFsmooth (32x32): 5->7:
        1      0.75 
    0.438     0.242 
    0.121    0.0774    0.0779    0.0784 
    0.031    0.0213    0.0212    0.0215 
   0.0078   0.00559   0.00559    0.0056    0.0056 
GRFsmooth (32x32): 5->2:
        1     0.625 
    0.438     0.242     0.242 
    0.121    0.0762    0.0779    0.0771 
    0.031    0.0215    0.0215    0.0214 
   0.0078   0.00559   0.00563   0.00563   0.00564 
GRFsmooth (32x32): 5->3:
        1     0.625 
    0.438     0.246      0.25 
    0.121     0.075    0.0769    0.0791 
    0.031    0.0209    0.0208    0.0209    0.0209 
   0.0078   0.00545   0.00559   0.00557   0.00557 
GRFsmooth (32x32): 5->6:
        1     0.625 
    0.438     0.246 
    0.121    0.0759    0.0767    0.0784 
    0.031    0.0216    0.0216    0.0215    0.0214 
   0.0078   0.00556   0.00564   0.00566   0.00566 
GRFsmooth (32x32): 5->9:
        1     0.625 
    0.438     0.238     0.242 
    0.121    0.0776    0.0754    0.0774    0.0771 
    0.031     0.021    0.0214    0.0216 
   0.0078    0.0056   0.00553   0.00553   0.00551   0.00552 
GRFsmooth (32x32): 5->4:
        1     0.688 
    0.438     0.258     0.258 
    0.121    0.0757    0.0745    0.0779 
    0.031    0.0213    0.0213    0.0215    0.0215 
   0.0078   0.00562   0.00559   0.00564   0.00563 
GRFsmooth (32x32): 5->10:
        1      0.75 
    0.438     0.254     0.254 
    0.121    0.0813    0.0784    0.0793 
    0.031    0.0212    0.0213    0.0216    0.0215 
   0.0078   0.00557   0.00566   0.00567   0.00567 
GRFsmooth (32x32): 5->8:
        1     0.625 
    0.438     0.254 
    0.121    0.0774    0.0769 
    0.031    0.0212    0.0212    0.0211 
   0.0078   0.00557   0.00565   0.00565 
GRFsmooth (32x32): 1->5:
        1     0.688 
    0.438     0.262 
    0.121    0.0793    0.0781    0.0774    0.0774 
    0.031    0.0216    0.0216    0.0214    0.0215 
   0.0078   0.00562   0.00565   0.00567   0.00566 
GRFsmooth (32x32): 1->7:
        1     0.688 
    0.438     0.254 
    0.121    0.0808    0.0806 
    0.031    0.0214    0.0215    0.0218 
   0.0078   0.00566   0.00567   0.00563   0.00563   0.00563 
GRFsmooth (32x32): 1->2:
        1     0.688 
    0.438      0.25     0.258 
    0.121    0.0774    0.0767    0.0786    0.0776 
    0.031    0.0214    0.0217    0.0218 
   0.0078   0.00567    0.0057   0.00571    0.0057 
GRFsmooth (32x32): 1->3:
        1     0.625 
    0.438     0.246     0.242     0.254 
    0.121    0.0745    0.0752    0.0762    0.0781 
    0.031    0.0213    0.0211    0.0214    0.0214 
   0.0078   0.00556   0.00563   0.00563 
GRFsmooth (32x32): 1->6:
        1     0.625 
    0.438      0.25     0.258 
    0.121    0.0771    0.0815 
    0.031    0.0223    0.0217    0.0217 
   0.0078   0.00568   0.00573   0.00573   0.00573 
GRFsmooth (32x32): 1->9:
        1      0.75 
    0.438     0.254 
    0.121    0.0776    0.0776    0.0776 
    0.031    0.0216    0.0215    0.0214 
   0.0078   0.00559   0.00563   0.00568   0.00568 
GRFsmooth (32x32): 1->4:
        1     0.688 
    0.438     0.254 
    0.121    0.0779    0.0786    0.0786 
    0.031    0.0213     0.022    0.0219 
   0.0078    0.0057    0.0057   0.00572   0.00572 
GRFsmooth (32x32): 1->10:
        1     0.688 
    0.438     0.266 
    0.121    0.0801     0.082 
    0.031    0.0222    0.0222    0.0222    0.0222 
   0.0078   0.00576   0.00581   0.00581 
GRFsmooth (32x32): 1->8:
        1     0.625 
    0.438     0.254 
    0.121    0.0806    0.0789    0.0784 
    0.031    0.0215     0.022    0.0218 
   0.0078   0.00564   0.00566   0.00564   0.00564 
GRFsmooth (32x32): 7->5:
        1     0.688 
    0.438     0.262 
    0.121    0.0776    0.0791    0.0762 
    0.031    0.0212    0.0211    0.0212 
   0.0078   0.00555   0.00566   0.00569   0.00569 
GRFsmooth (32x32): 7->1:
        1     0.688 
    0.438      0.25     0.242 
    0.121    0.0774    0.0774 
    0.031    0.0213    0.0214    0.0215    0.0214 
   0.0078   0.00565   0.00561   0.00563   0.00563 
GRFsmooth (32x32): 7->2:
        1     0.625 
    0.438     0.246 
    0.121     0.074    0.0767    0.0771 
    0.031    0.0215    0.0214    0.0214    0.0213 
   0.0078   0.00563   0.00559   0.00564   0.00564 
GRFsmooth (32x32): 7->3:
        1     0.625 
    0.438     0.246     0.246      0.25 
    0.121    0.0754    0.0779    0.0776 
    0.031    0.0208    0.0211    0.0214    0.0212 
   0.0078   0.00554   0.00562   0.00564   0.00564 
GRFsmooth (32x32): 7->6:
        1     0.625 
    0.438     0.238     0.242 
    0.121    0.0776    0.0786    0.0789 
    0.031    0.0214    0.0214    0.0217    0.0217 
   0.0078   0.00564   0.00567   0.00566   0.00566 
GRFsmooth (32x32): 7->9:
        1     0.625 
    0.438      0.25 
    0.121    0.0762    0.0786    0.0784 
    0.031    0.0211    0.0213    0.0211    0.0213 
   0.0078   0.00563   0.00564   0.00566   0.00565 
GRFsmooth (32x32): 7->4:
        1     0.688 
    0.438     0.246 
    0.121    0.0767    0.0786    0.0781 
    0.031    0.0212    0.0215    0.0215    0.0215 
   0.0078   0.00563   0.00565   0.00565   0.00564 
GRFsmooth (32x32): 7->10:
        1      0.75 
    0.438     0.254 
    0.121    0.0776    0.0808    0.0811 
    0.031    0.0214    0.0215    0.0217 
   0.0078   0.00567   0.00571   0.00573   0.00575 
GRFsmooth (32x32): 7->8:
        1     0.625 
    0.438     0.246 
    0.121    0.0762    0.0781    0.0771 
    0.031    0.0211    0.0217    0.0215 
   0.0078   0.00568   0.00566   0.00567   0.00567 
GRFsmooth (32x32): 2->5:
        1     0.625 
    0.438     0.262     0.262 
    0.121    0.0776    0.0791    0.0781 
    0.031    0.0213    0.0215    0.0217    0.0216 
   0.0078   0.00558   0.00561   0.00563 
GRFsmooth (32x32): 2->1:
        1      0.75 
    0.438     0.254     0.258 
    0.121    0.0793    0.0781    0.0791 
    0.031    0.0214     0.022    0.0217 
   0.0078   0.00559   0.00565   0.00562   0.00563 
GRFsmooth (32x32): 2->7:
        1     0.625 
    0.438     0.266 
    0.121    0.0789    0.0767 
    0.031    0.0211    0.0216    0.0215    0.0215 
   0.0078   0.00559   0.00562   0.00566 
GRFsmooth (32x32): 2->3:
        1     0.625 
    0.438     0.254     0.254 
    0.121    0.0754    0.0779    0.0771 
    0.031     0.021    0.0218    0.0218 
   0.0078   0.00564   0.00563   0.00563   0.00563 
GRFsmooth (32x32): 2->6:
        1      0.75 
    0.438     0.254     0.246 
    0.121    0.0752    0.0791    0.0771 
    0.031    0.0215    0.0217    0.0218    0.0219 
   0.0078   0.00566    0.0057   0.00569    0.0057 
GRFsmooth (32x32): 2->9:
        1     0.625 
    0.438     0.258      0.25     0.254 
    0.121    0.0747    0.0745     0.075 
    0.031    0.0208    0.0211    0.0213 
   0.0078    0.0056    0.0056   0.00562   0.00562 
GRFsmooth (32x32): 2->4:
        1     0.625 
    0.438      0.23     0.246     0.246 
    0.121     0.075    0.0769    0.0784 
    0.031    0.0212    0.0213    0.0213    0.0213 
   0.0078   0.00558   0.00561   0.00561   0.00562 
GRFsmooth (32x32): 2->10:
        1     0.688 
    0.438     0.258     0.277 
    0.121    0.0806    0.0818 
    0.031    0.0218    0.0217    0.0215 
   0.0078    0.0057   0.00571   0.00569   0.00571 
GRFsmooth (32x32): 2->8:
        1     0.625 
    0.438     0.258 
    0.121    0.0786    0.0771    0.0789 
    0.031    0.0217    0.0216    0.0216    0.0215 
   0.0078   0.00562   0.00562   0.00562   0.00562 
GRFsmooth (32x32): 3->5:
        1     0.625 
    0.438     0.254     0.254 
    0.121    0.0784    0.0757    0.0789    0.0784 
    0.031    0.0214    0.0211    0.0212    0.0213 
   0.0078   0.00549   0.00556   0.00562   0.00562 
GRFsmooth (32x32): 3->1:
        1     0.625 
    0.438     0.242     0.234 
    0.121    0.0737    0.0737    0.0757 
    0.031    0.0208    0.0212    0.0212 
   0.0078   0.00552   0.00558   0.00554   0.00555 
GRFsmooth (32x32): 3->7:
        1     0.625 
    0.438     0.266      0.23     0.242 
    0.121    0.0742    0.0776    0.0762 
    0.031    0.0209    0.0212    0.0205 
   0.0078   0.00544   0.00552   0.00553   0.00552 
GRFsmooth (32x32): 3->2:
        1     0.625 
    0.438     0.242     0.242 
    0.121     0.075    0.0735    0.0752 
    0.031    0.0208    0.0213    0.0213 
   0.0078   0.00556   0.00562   0.00556   0.00556 
GRFsmooth (32x32): 3->6:
        1     0.625 
    0.438      0.25     0.258 
    0.121    0.0747    0.0781    0.0754    0.0762 
    0.031    0.0211    0.0216    0.0217 
   0.0078   0.00558   0.00559   0.00561 
GRFsmooth (32x32): 3->9:
        1     0.625 
    0.438     0.242      0.25 
    0.121    0.0759    0.0764    0.0771 
    0.031     0.021    0.0212    0.0214    0.0214 
   0.0078   0.00559   0.00558   0.00559   0.00559 
GRFsmooth (32x32): 3->4:
        1     0.625 
    0.438      0.23 
    0.121    0.0732    0.0752    0.0754 
    0.031    0.0211    0.0208    0.0209    0.0209 
   0.0078   0.00549    0.0055   0.00552   0.00551   0.00552 
GRFsmooth (32x32): 3->10:
        1      0.75 
    0.438      0.25 
    0.121    0.0764    0.0759    0.0786    0.0789    0.0793 
    0.031    0.0213    0.0217    0.0215 
   0.0078    0.0056   0.00561   0.00566   0.00567 
GRFsmooth (32x32): 3->8:
        1     0.625 
    0.438     0.242     0.242 
    0.121    0.0771    0.0779    0.0776 
    0.031    0.0212    0.0214    0.0212 
   0.0078   0.00554   0.00562   0.00558   0.00558 
GRFsmooth (32x32): 6->5:
        1     0.625 
    0.438     0.238 
    0.121    0.0786    0.0791    0.0779 
    0.031    0.0212    0.0216    0.0215    0.0215 
   0.0078   0.00565    0.0057    0.0057    0.0057 
GRFsmooth (32x32): 6->1:
        1     0.625 
    0.438     0.258      0.25 
    0.121    0.0784    0.0798    0.0803 
    0.031    0.0214     0.022    0.0219    0.0219 
   0.0078   0.00566   0.00564   0.00565   0.00565 
GRFsmooth (32x32): 6->7:
        1     0.625 
    0.438     0.254     0.258 
    0.121    0.0776    0.0798    0.0793 
    0.031    0.0211    0.0214    0.0211    0.0212 
   0.0078    0.0056   0.00563   0.00563   0.00562 
GRFsmooth (32x32): 6->2:
        1     0.688 
    0.438     0.246 
    0.121    0.0764    0.0767    0.0791    0.0793 
    0.031    0.0218    0.0218    0.0219    0.0219 
   0.0078   0.00569   0.00572   0.00571    0.0057 
GRFsmooth (32x32): 6->3:
        1     0.625 
    0.438      0.25     0.262 
    0.121    0.0752    0.0776    0.0796    0.0793 
    0.031    0.0213    0.0217    0.0217 
   0.0078   0.00564   0.00562   0.00561   0.00561 
GRFsmooth (32x32): 6->9:
        1     0.625 
    0.438     0.242     0.262 
    0.121    0.0759    0.0791    0.0779    0.0776 
    0.031     0.021    0.0212    0.0214 
   0.0078    0.0056   0.00563   0.00563   0.00564 
GRFsmooth (32x32): 6->4:
        1     0.625 
    0.438     0.254      0.25 
    0.121    0.0764    0.0784    0.0767 
    0.031    0.0212    0.0214    0.0216    0.0216 
   0.0078   0.00562   0.00564   0.00563   0.00563 
GRFsmooth (32x32): 6->10:
        1     0.688 
    0.438     0.254     0.273 
    0.121    0.0781    0.0789    0.0793 
    0.031     0.022    0.0218    0.0218    0.0219 
   0.0078   0.00566   0.00571   0.00572   0.00572 
GRFsmooth (32x32): 6->8:
        1      0.75 
    0.438     0.242      0.25 
    0.121    0.0784    0.0789 
    0.031    0.0215    0.0216    0.0215 
   0.0078   0.00564   0.00568   0.00569   0.00569 
GRFsmooth (32x32): 9->5:
        1     0.625 
    0.438     0.254     0.262 
    0.121    0.0769    0.0745    0.0779 
    0.031    0.0212    0.0212    0.0215    0.0215 
   0.0078   0.00561   0.00557   0.00557   0.00557 
GRFsmooth (32x32): 9->1:
        1     0.562 
    0.438     0.227 
    0.121    0.0723    0.0759    0.0757 
    0.031    0.0208    0.0215    0.0216 
   0.0078   0.00559   0.00566   0.00565   0.00565 
GRFsmooth (32x32): 9->7:
        1     0.625 
    0.438     0.238 
    0.121    0.0737    0.0757    0.0757    0.0764 
    0.031    0.0214    0.0213    0.0213 
   0.0078   0.00565   0.00563    0.0056 
GRFsmooth (32x32): 9->2:
        1     0.625 
    0.438     0.234     0.266 
    0.121    0.0781    0.0759    0.0774    0.0771 
    0.031    0.0213    0.0217    0.0217 
   0.0078    0.0056   0.00557   0.00559   0.00558 
GRFsmooth (32x32): 9->3:
        1     0.625 
    0.438      0.23     0.246 
    0.121    0.0745    0.0732     0.074 
    0.031     0.021    0.0205    0.0212    0.0213 
   0.0078   0.00554    0.0056   0.00557   0.00558 
GRFsmooth (32x32): 9->6:
        1     0.625 
    0.438      0.23      0.23 
    0.121    0.0762    0.0801    0.0793 
    0.031    0.0211    0.0217    0.0216 
   0.0078   0.00567   0.00566   0.00565   0.00566 
GRFsmooth (32x32): 9->4:
        1     0.625 
    0.438      0.25     0.246 
    0.121    0.0735    0.0764    0.0764 
    0.031    0.0212    0.0214    0.0213 
   0.0078   0.00561   0.00563   0.00564   0.00564 
GRFsmooth (32x32): 9->10:
        1     0.688 
    0.438     0.262     0.266 
    0.121    0.0757    0.0774    0.0774 
    0.031    0.0215    0.0217     0.022    0.0221 
   0.0078   0.00563   0.00566   0.00569   0.00568 
GRFsmooth (32x32): 9->8:
        1     0.625 
    0.438      0.25 
    0.121    0.0762    0.0764    0.0767 
    0.031    0.0213    0.0215    0.0216 
   0.0078   0.00561   0.00564   0.00563   0.00563 
GRFsmooth (32x32): 4->5:
        1      0.75 
    0.438     0.258     0.262 
    0.121    0.0784    0.0786    0.0784    0.0791 
    0.031    0.0215    0.0215    0.0215 
   0.0078    0.0056   0.00564   0.00563   0.00563 
GRFsmooth (32x32): 4->1:
        1      0.75 
    0.438     0.254 
    0.121    0.0784    0.0781    0.0786 
    0.031    0.0214    0.0215    0.0215 
   0.0078   0.00561   0.00571   0.00566   0.00566 
GRFsmooth (32x32): 4->7:
        1      0.75 
    0.438     0.238     0.238 
    0.121    0.0742    0.0789    0.0781 
    0.031    0.0213    0.0215    0.0213    0.0213 
   0.0078   0.00556   0.00562   0.00561   0.00562 
GRFsmooth (32x32): 4->2:
        1     0.625 
    0.438      0.23     0.254      0.25 
    0.121    0.0747    0.0774    0.0776 
    0.031    0.0211    0.0216    0.0214 
   0.0078   0.00552   0.00556   0.00562   0.00562 
GRFsmooth (32x32): 4->3:
        1     0.625 
    0.438     0.242 
    0.121    0.0735    0.0769     0.075 
    0.031    0.0208    0.0211    0.0208    0.0208 
   0.0078    0.0055   0.00553   0.00554   0.00554 
GRFsmooth (32x32): 4->6:
        1     0.625 
    0.438     0.246     0.254 
    0.121    0.0786    0.0803    0.0801 
    0.031    0.0215    0.0215    0.0216    0.0216 
   0.0078   0.00563   0.00561   0.00563   0.00564 
GRFsmooth (32x32): 4->9:
        1     0.625 
    0.438     0.258     0.258 
    0.121    0.0789    0.0771 
    0.031    0.0216    0.0212     0.021 
   0.0078   0.00557    0.0056   0.00558   0.00556 
GRFsmooth (32x32): 4->10:
        1     0.625 
    0.438     0.246      0.25      0.25 
    0.121    0.0774    0.0791    0.0789    0.0791 
    0.031    0.0213    0.0218    0.0217    0.0217 
   0.0078   0.00564   0.00568   0.00567   0.00568 
GRFsmooth (32x32): 4->8:
        1     0.625 
    0.438     0.254     0.246 
    0.121    0.0754     0.074    0.0759 
    0.031    0.0211    0.0213    0.0213 
   0.0078   0.00552   0.00557   0.00554   0.00554 
GRFsmooth (32x32): 10->5:
        1     0.562 
    0.438     0.227     0.238 
    0.121     0.075    0.0767    0.0769 
    0.031    0.0209    0.0215    0.0218    0.0219 
   0.0078   0.00559   0.00568   0.00562   0.00564 
GRFsmooth (32x32): 10->1:
        1     0.688 
    0.438     0.254 
    0.121    0.0796    0.0818    0.0808 
    0.031    0.0215    0.0219    0.0218 
   0.0078   0.00569   0.00574   0.00574   0.00574 
GRFsmooth (32x32): 10->7:
        1     0.562 
    0.438      0.23 
    0.121    0.0757    0.0774    0.0781 
    0.031    0.0215    0.0219    0.0218 
   0.0078   0.00562   0.00573   0.00567 
GRFsmooth (32x32): 10->2:
        1      0.75 
    0.438     0.246     0.266 
    0.121    0.0774    0.0803 
    0.031    0.0216    0.0217    0.0215    0.0215 
   0.0078   0.00562   0.00567   0.00567   0.00568 
GRFsmooth (32x32): 10->3:
        1     0.562 
    0.438     0.242 
    0.121    0.0757    0.0781    0.0779    0.0767 
    0.031    0.0211    0.0215    0.0215    0.0215 
   0.0078   0.00563   0.00564   0.00566 
GRFsmooth (32x32): 10->6:
        1     0.688 
    0.438     0.258 
    0.121    0.0798    0.0784    0.0789 
    0.031    0.0215    0.0218    0.0217 
   0.0078   0.00569   0.00575   0.00575   0.00575 
GRFsmooth (32x32): 10->9:
        1     0.688 
    0.438     0.273     0.277 
    0.121    0.0769    0.0776 
    0.031     0.021    0.0215    0.0213 
   0.0078   0.00559   0.00559   0.00559 
GRFsmooth (32x32): 10->4:
        1     0.625 
    0.438      0.25     0.262 
    0.121    0.0786    0.0759 
    0.031    0.0208    0.0215    0.0213 
   0.0078   0.00556   0.00559   0.00561    0.0056 
GRFsmooth (32x32): 10->8:
        1     0.688 
    0.438     0.246     0.246 
    0.121    0.0784    0.0786 
    0.031    0.0218    0.0219     0.022 
   0.0078    0.0057   0.00569    0.0057    0.0057 
GRFsmooth (32x32): 8->5:
        1     0.625 
    0.438     0.246 
    0.121     0.075    0.0757    0.0759 
    0.031    0.0209    0.0214    0.0214    0.0215 
   0.0078   0.00558   0.00562   0.00561   0.00561 
GRFsmooth (32x32): 8->1:
        1     0.625 
    0.438     0.246 
    0.121    0.0759    0.0771    0.0769 
    0.031    0.0215    0.0218    0.0219 
   0.0078   0.00562   0.00564   0.00568   0.00568 
GRFsmooth (32x32): 8->7:
        1     0.625 
    0.438     0.246 
    0.121     0.071    0.0754    0.0759 
    0.031    0.0208    0.0212    0.0212 
   0.0078   0.00559   0.00562   0.00564   0.00565 
GRFsmooth (32x32): 8->2:
        1     0.625 
    0.438      0.25 
    0.121    0.0781    0.0793    0.0796 
    0.031    0.0212    0.0216    0.0218 
   0.0078   0.00566   0.00567    0.0057 
GRFsmooth (32x32): 8->3:
        1     0.625 
    0.438     0.246     0.262 
    0.121    0.0769    0.0781    0.0764 
    0.031    0.0215    0.0214    0.0216    0.0215 
   0.0078   0.00566   0.00564   0.00565   0.00565 
GRFsmooth (32x32): 8->6:
        1     0.562 
    0.438     0.246      0.25 
    0.121    0.0762    0.0771    0.0779 
    0.031    0.0215    0.0214    0.0215 
   0.0078   0.00563   0.00567   0.00568   0.00569 
GRFsmooth (32x32): 8->9:
        1     0.625 
    0.438     0.246     0.262 
    0.121    0.0786    0.0757 
    0.031    0.0213    0.0218    0.0217 
   0.0078   0.00557   0.00561   0.00563   0.00563 
GRFsmooth (32x32): 8->4:
        1     0.625 
    0.438      0.25     0.262 
    0.121    0.0779    0.0764 
    0.031     0.021    0.0212    0.0212 
   0.0078   0.00552    0.0056   0.00563 
GRFsmooth (32x32): 8->10:
        1     0.688 
    0.438     0.266 
    0.121    0.0803    0.0803 
    0.031    0.0218    0.0218     0.022 
   0.0078   0.00569   0.00569   0.00574   0.00574 
LogGRF (32x32): 5->1:
        1     0.625 
    0.438     0.234 
    0.121     0.074    0.0769    0.0745 
    0.031    0.0203    0.0212     0.021    0.0211 
   0.0078   0.00554   0.00562   0.00559   0.00561   0.00561 
LogGRF (32x32): 5->7:
        1     0.625 
    0.438     0.242     0.234     0.238 
    0.121    0.0737    0.0742    0.0764 
    0.031    0.0205    0.0215    0.0211    0.0211 
   0.0078   0.00553   0.00564   0.00568   0.00568   0.00568 
LogGRF (32x32): 5->2:
        1     0.625 
    0.438     0.238 
    0.121    0.0747    0.0764    0.0786    0.0779 
    0.031    0.0212    0.0213     0.021 
   0.0078   0.00553   0.00561   0.00558   0.00558   0.00557 
LogGRF (32x32): 5->3:
        1     0.625 
    0.438     0.254      0.27 
    0.121    0.0779    0.0823     0.082 
    0.031    0.0228     0.023     0.023    0.0229 
   0.0078   0.00613   0.00614   0.00614   0.00607   0.00606 
LogGRF (32x32): 5->6:
        1     0.625 
    0.438      0.23 
    0.121    0.0698    0.0725    0.0718 
    0.031    0.0202     0.021    0.0211     0.021 
   0.0078   0.00544   0.00551   0.00553   0.00553   0.00553   0.00554   0.00554   0.00553 
LogGRF (32x32): 5->9:
        1     0.688 
    0.438     0.246     0.246     0.242 
    0.121    0.0747    0.0764    0.0759 
    0.031    0.0207    0.0208    0.0208    0.0209 
   0.0078   0.00544   0.00562   0.00564   0.00564   0.00564 
LogGRF (32x32): 5->4:
        1      0.75 
    0.438     0.258     0.246     0.258 
    0.121    0.0793     0.084    0.0808    0.0798 
    0.031    0.0221    0.0226     0.023     0.023 
   0.0078   0.00596   0.00602   0.00603     0.006     0.006 
LogGRF (32x32): 5->10:
        1     0.625 
    0.438     0.234      0.25 
    0.121    0.0786    0.0811    0.0784    0.0793 
    0.031    0.0215    0.0216    0.0216    0.0217 
   0.0078    0.0057   0.00571   0.00572   0.00569    0.0057 
LogGRF (32x32): 5->8:
        1     0.625 
    0.438     0.258     0.258 
    0.121    0.0781    0.0784    0.0789 
    0.031     0.021    0.0212    0.0213    0.0212 
   0.0078   0.00556   0.00569   0.00566   0.00564   0.00564 
LogGRF (32x32): 1->5:
        1     0.625 
    0.438     0.234 
    0.121    0.0715    0.0715    0.0718 
    0.031    0.0199    0.0206    0.0208 
   0.0078   0.00543   0.00555   0.00554   0.00553   0.00553 
LogGRF (32x32): 1->7:
        1     0.625 
    0.438     0.258     0.262 
    0.121    0.0789    0.0776    0.0774 
    0.031    0.0213     0.022     0.022 
   0.0078   0.00563   0.00576   0.00574   0.00574 
LogGRF (32x32): 1->2:
        1      0.75 
    0.438     0.266     0.266 
    0.121    0.0789    0.0793    0.0784 
    0.031    0.0213     0.022    0.0218    0.0219 
   0.0078   0.00568   0.00574   0.00572   0.00573 
LogGRF (32x32): 1->3:
        1     0.562 
    0.438     0.223     0.258     0.262 
    0.121    0.0798    0.0752    0.0771 
    0.031    0.0219    0.0223    0.0223    0.0223 
   0.0078    0.0059   0.00596   0.00587   0.00586 
LogGRF (32x32): 1->6:
        1     0.625 
    0.438     0.258 
    0.121    0.0771    0.0776    0.0789 
    0.031    0.0215    0.0214    0.0214    0.0213 
   0.0078   0.00563   0.00572   0.00568   0.00564 
LogGRF (32x32): 1->9:
        1      0.75 
    0.438      0.27     0.254     0.254 
    0.121    0.0725     0.074    0.0742 
    0.031    0.0206    0.0215    0.0215    0.0215    0.0214 
   0.0078   0.00549   0.00569   0.00566   0.00566   0.00566 
LogGRF (32x32): 1->4:
        1     0.688 
    0.438     0.273     0.262 
    0.121    0.0818    0.0852 
    0.031    0.0232    0.0235    0.0233    0.0229 
   0.0078   0.00617   0.00624   0.00621   0.00622 
LogGRF (32x32): 1->10:
        1     0.625 
    0.438     0.234     0.242 
    0.121    0.0754    0.0752    0.0745    0.0745 
    0.031    0.0206    0.0212    0.0214    0.0215 
   0.0078   0.00554   0.00567   0.00568   0.00567   0.00569   0.00568 
LogGRF (32x32): 1->8:
        1     0.625 
    0.438     0.246     0.262 
    0.121    0.0767    0.0781 
    0.031     0.021     0.022    0.0219 
   0.0078   0.00567   0.00582   0.00571   0.00571   0.00571 
LogGRF (32x32): 7->5:
        1     0.625 
    0.438     0.238     0.242      0.23 
    0.121    0.0745    0.0767    0.0757 
    0.031    0.0206    0.0211     0.021    0.0208    0.0208 
   0.0078   0.00547   0.00554   0.00553   0.00552   0.00551 
LogGRF (32x32): 7->1:
        1     0.625 
    0.438     0.262     0.281 
    0.121    0.0791    0.0796    0.0764    0.0776 
    0.031     0.022    0.0219    0.0219 
   0.0078   0.00576   0.00582   0.00578   0.00576 
LogGRF (32x32): 7->2:
        1     0.688 
    0.438     0.266 
    0.121    0.0781    0.0776    0.0798 
    0.031     0.022    0.0219    0.0219    0.0219 
   0.0078   0.00577   0.00584   0.00583 
LogGRF (32x32): 7->3:
        1     0.625 
    0.438     0.223     0.242     0.246 
    0.121    0.0781    0.0776    0.0789 
    0.031    0.0214    0.0215    0.0217    0.0218 
   0.0078    0.0057   0.00571   0.00574   0.00573 
LogGRF (32x32): 7->6:
        1     0.625 
    0.438     0.242     0.258 
    0.121    0.0798    0.0784    0.0793 
    0.031    0.0212    0.0215    0.0213 
   0.0078   0.00563   0.00569    0.0057   0.00571 
LogGRF (32x32): 7->9:
        1     0.625 
    0.438     0.223     0.258 
    0.121    0.0774    0.0759    0.0745 
    0.031    0.0212    0.0214    0.0215    0.0213 
   0.0078   0.00554   0.00573   0.00572   0.00572   0.00572 
LogGRF (32x32): 7->4:
        1     0.688 
    0.438     0.273     0.254 
    0.121    0.0803    0.0852    0.0854 
    0.031    0.0236    0.0238    0.0237 
   0.0078   0.00625   0.00636   0.00631   0.00631 
LogGRF (32x32): 7->10:
        1      0.75 
    0.438     0.262     0.266 
    0.121    0.0774    0.0757    0.0776 
    0.031    0.0211    0.0217    0.0216    0.0216 
   0.0078   0.00563   0.00578   0.00571   0.00571 
LogGRF (32x32): 7->8:
        1     0.688 
    0.438     0.258     0.254 
    0.121    0.0776    0.0813     0.082 
    0.031    0.0218    0.0219    0.0219 
   0.0078   0.00571   0.00575   0.00576   0.00576 
LogGRF (32x32): 2->5:
        1     0.625 
    0.438     0.246 
    0.121    0.0762    0.0762    0.0757 
    0.031    0.0209    0.0213    0.0215    0.0216 
   0.0078   0.00556   0.00565   0.00563   0.00559    0.0056 
LogGRF (32x32): 2->1:
        1     0.562 
    0.438     0.242     0.246 
    0.121    0.0793    0.0776    0.0776    0.0779 
    0.031    0.0212    0.0219    0.0215    0.0215 
   0.0078    0.0057   0.00574   0.00574   0.00574 
LogGRF (32x32): 2->7:
        1      0.75 
    0.438     0.258 
    0.121    0.0823    0.0796    0.0789 
    0.031    0.0224    0.0225    0.0223    0.0223 
   0.0078   0.00585    0.0059   0.00592 
LogGRF (32x32): 2->3:
        1     0.562 
    0.438     0.246 
    0.121    0.0781    0.0818    0.0828 
    0.031    0.0229    0.0236    0.0232    0.0233 
   0.0078   0.00607   0.00612   0.00604   0.00606   0.00606 
LogGRF (32x32): 2->6:
        1     0.625 
    0.438     0.246     0.254 
    0.121    0.0732    0.0793    0.0779 
    0.031    0.0215     0.022    0.0219    0.0219 
   0.0078   0.00571   0.00583   0.00578   0.00578 
LogGRF (32x32): 2->9:
        1     0.625 
    0.438     0.242     0.242 
    0.121    0.0757    0.0789    0.0774    0.0776 
    0.031    0.0214    0.0222    0.0222    0.0221 
   0.0078   0.00572   0.00577   0.00575   0.00574 
LogGRF (32x32): 2->4:
        1     0.688 
    0.438      0.27 
    0.121    0.0818    0.0808    0.0791    0.0803 
    0.031    0.0221    0.0226    0.0226 
   0.0078   0.00596   0.00608   0.00605   0.00605 
LogGRF (32x32): 2->10:
        1     0.625 
    0.438     0.242 
    0.121    0.0793    0.0779    0.0789 
    0.031    0.0213    0.0218    0.0218 
   0.0078   0.00568   0.00575   0.00573   0.00572 
LogGRF (32x32): 2->8:
        1     0.688 
    0.438      0.25 
    0.121    0.0791    0.0808    0.0801 
    0.031    0.0215     0.022    0.0222    0.0222 
   0.0078   0.00576   0.00579   0.00577    0.0058 
LogGRF (32x32): 3->5:
        1     0.625 
    0.438     0.254     0.258     0.242 
    0.121    0.0735    0.0784    0.0771 
    0.031    0.0213    0.0213     0.022     0.022     0.022 
   0.0078   0.00562   0.00573   0.00573   0.00572 
LogGRF (32x32): 3->1:
        1      0.75 
    0.438     0.273     0.266 
    0.121    0.0815    0.0837    0.0835 
    0.031    0.0225    0.0227    0.0227    0.0228 
   0.0078   0.00593   0.00602   0.00601   0.00603 
LogGRF (32x32): 3->7:
        1     0.625 
    0.438     0.254      0.27      0.27 
    0.121    0.0786    0.0786    0.0786 
    0.031    0.0215    0.0219    0.0217    0.0218 
   0.0078   0.00568   0.00583   0.00576   0.00577 
LogGRF (32x32): 3->2:
        1      0.75 
    0.438     0.262 
    0.121    0.0781    0.0793    0.0791 
    0.031    0.0217    0.0224    0.0224    0.0224 
   0.0078   0.00575   0.00592   0.00586   0.00585   0.00585 
LogGRF (32x32): 3->6:
        1     0.688 
    0.438     0.242      0.27     0.266 
    0.121    0.0767    0.0767    0.0774    0.0771 
    0.031     0.021    0.0219    0.0216    0.0216 
   0.0078   0.00562   0.00577   0.00573   0.00573 
LogGRF (32x32): 3->9:
        1     0.688 
    0.438     0.266     0.242 
    0.121    0.0781    0.0811    0.0808 
    0.031    0.0221    0.0225    0.0225    0.0224 
   0.0078   0.00578   0.00607   0.00597   0.00597 
LogGRF (32x32): 3->4:
        1     0.688 
    0.438     0.258     0.297      0.27 
    0.121    0.0906    0.0967    0.0906 
    0.031    0.0258    0.0266     0.027 
   0.0078   0.00706   0.00722   0.00704   0.00697 
LogGRF (32x32): 3->10:
        1     0.688 
    0.438     0.281 
    0.121    0.0825    0.0813    0.0811 
    0.031    0.0222    0.0222    0.0221 
   0.0078   0.00588   0.00597   0.00599   0.00597 
LogGRF (32x32): 3->8:
        1     0.688 
    0.438     0.254      0.27     0.273 
    0.121    0.0813    0.0823    0.0818    0.0825 
    0.031    0.0226    0.0229    0.0228 
   0.0078   0.00583   0.00595   0.00591   0.00591   0.00591 
LogGRF (32x32): 6->5:
        1     0.625 
    0.438     0.223     0.227 
    0.121    0.0732    0.0747    0.0735 
    0.031    0.0205    0.0212    0.0207    0.0205    0.0204    0.0205 
   0.0078   0.00544   0.00549   0.00548   0.00548 
LogGRF (32x32): 6->1:
        1     0.625 
    0.438      0.25 
    0.121    0.0791    0.0798    0.0781 
    0.031    0.0209    0.0216    0.0219    0.0218 
   0.0078   0.00568   0.00574   0.00581    0.0058 
LogGRF (32x32): 6->7:
        1     0.625 
    0.438     0.234     0.238 
    0.121    0.0732    0.0786    0.0798    0.0786 
    0.031    0.0217    0.0219    0.0218 
   0.0078   0.00564   0.00575   0.00577   0.00574 
LogGRF (32x32): 6->2:
        1     0.625 
    0.438     0.262      0.25 
    0.121    0.0774    0.0798    0.0793 
    0.031    0.0218     0.022    0.0218    0.0218 
   0.0078   0.00568   0.00581   0.00578    0.0058 
LogGRF (32x32): 6->3:
        1      0.75 
    0.438     0.242      0.27     0.273 
    0.121    0.0793    0.0784    0.0796 
    0.031    0.0215    0.0216    0.0213    0.0214 
   0.0078   0.00564   0.00578   0.00577   0.00577 
LogGRF (32x32): 6->9:
        1      0.75 
    0.438      0.25     0.238 
    0.121    0.0759    0.0774    0.0776 
    0.031    0.0213    0.0222    0.0218    0.0218 
   0.0078   0.00569   0.00581   0.00574   0.00576 
LogGRF (32x32): 6->4:
        1     0.688 
    0.438      0.25     0.258 
    0.121    0.0747    0.0791    0.0825    0.0823 
    0.031    0.0223    0.0229    0.0226 
   0.0078   0.00588   0.00605   0.00598   0.00596 
LogGRF (32x32): 6->10:
        1     0.625 
    0.438     0.238     0.242 
    0.121     0.075    0.0764 
    0.031    0.0213     0.021    0.0212    0.0214 
   0.0078   0.00555   0.00562   0.00563   0.00563 
LogGRF (32x32): 6->8:
        1     0.562 
    0.438     0.242     0.242     0.242     0.262 
    0.121    0.0779    0.0789    0.0791 
    0.031    0.0215    0.0218    0.0219 
   0.0078   0.00575   0.00579   0.00575    0.0057 
LogGRF (32x32): 9->5:
        1      0.75 
    0.438     0.262     0.266     0.258 
    0.121    0.0747    0.0796    0.0781 
    0.031    0.0209    0.0211    0.0214 
   0.0078   0.00549   0.00562   0.00565   0.00562    0.0056 
LogGRF (32x32): 9->1:
        1     0.562 
    0.438      0.23     0.238     0.242 
    0.121    0.0762    0.0764    0.0759 
    0.031    0.0212    0.0216    0.0215    0.0214 
   0.0078   0.00566   0.00565   0.00561    0.0056   0.00559 
LogGRF (32x32): 9->7:
        1     0.625 
    0.438     0.242      0.25 
    0.121    0.0742    0.0776    0.0796 
    0.031    0.0212    0.0216    0.0216    0.0216 
   0.0078   0.00566   0.00572   0.00577   0.00575 
LogGRF (32x32): 9->2:
        1     0.625 
    0.438     0.242     0.242 
    0.121    0.0774    0.0781    0.0789    0.0781 
    0.031    0.0211    0.0217    0.0217 
   0.0078   0.00563   0.00571   0.00577   0.00575   0.00575 
LogGRF (32x32): 9->3:
        1     0.688 
    0.438     0.254     0.266     0.277 
    0.121    0.0837    0.0823    0.0815 
    0.031    0.0233    0.0236    0.0233    0.0234 
   0.0078   0.00624   0.00629   0.00616   0.00614   0.00614 
LogGRF (32x32): 9->6:
        1     0.562 
    0.438     0.246      0.27     0.254 
    0.121    0.0784    0.0784    0.0779 
    0.031     0.022     0.022    0.0219    0.0219 
   0.0078   0.00572   0.00585   0.00583   0.00584 
LogGRF (32x32): 9->4:
        1     0.625 
    0.438     0.238      0.25     0.254 
    0.121    0.0767    0.0771    0.0784    0.0774 
    0.031    0.0214    0.0218     0.022    0.0217 
   0.0078   0.00572   0.00583    0.0058   0.00578   0.00579 
LogGRF (32x32): 9->10:
        1     0.625 
    0.438      0.25     0.254 
    0.121     0.075    0.0759    0.0779    0.0779 
    0.031    0.0211    0.0217    0.0216 
   0.0078   0.00571   0.00572   0.00566   0.00569 
LogGRF (32x32): 9->8:
        1     0.625 
    0.438     0.242 
    0.121    0.0735    0.0762    0.0754 
    0.031    0.0211    0.0211    0.0214 
   0.0078   0.00562   0.00562   0.00564   0.00564 
LogGRF (32x32): 4->5:
        1     0.562 
    0.438     0.254     0.266     0.254 
    0.121    0.0779    0.0791    0.0823 
    0.031     0.022    0.0223    0.0223    0.0223 
   0.0078   0.00577   0.00594   0.00591   0.00587   0.00586 
LogGRF (32x32): 4->1:
        1     0.688 
    0.438     0.262     0.273 
    0.121    0.0828    0.0837 
    0.031    0.0231    0.0231    0.0232 
   0.0078    0.0061   0.00623   0.00618   0.00615 
LogGRF (32x32): 4->7:
        1     0.688 
    0.438     0.277      0.27 
    0.121    0.0828    0.0867    0.0889 
    0.031    0.0237    0.0238    0.0236 
   0.0078   0.00613   0.00631   0.00627   0.00625 
LogGRF (32x32): 4->2:
        1     0.688 
    0.438     0.266 
    0.121    0.0764    0.0808    0.0798 
    0.031    0.0215    0.0224    0.0221     0.022 
   0.0078    0.0058   0.00588   0.00583   0.00583 
LogGRF (32x32): 4->3:
        1     0.688 
    0.438     0.266     0.301 
    0.121    0.0898     0.101    0.0952 
    0.031    0.0266    0.0266     0.026 
   0.0078   0.00696   0.00707   0.00696   0.00696   0.00692 
LogGRF (32x32): 4->6:
        1      0.75 
    0.438     0.258 
    0.121    0.0784    0.0781    0.0798 
    0.031    0.0214    0.0222    0.0218    0.0219 
   0.0078   0.00574   0.00589   0.00582    0.0058 
LogGRF (32x32): 4->9:
        1     0.625 
    0.438     0.227     0.234 
    0.121    0.0698    0.0737    0.0742 
    0.031    0.0207    0.0211    0.0213 
   0.0078   0.00551   0.00569    0.0056    0.0056    0.0056 
LogGRF (32x32): 4->10:
        1     0.562 
    0.438     0.254 
    0.121    0.0771    0.0818 
    0.031     0.022    0.0222    0.0224    0.0224 
   0.0078   0.00578   0.00588   0.00583   0.00582 
LogGRF (32x32): 4->8:
        1     0.688 
    0.438     0.266     0.262 
    0.121    0.0784    0.0771    0.0767 
    0.031    0.0217    0.0221     0.022 
   0.0078   0.00581   0.00585   0.00585   0.00585 
LogGRF (32x32): 10->5:
        1     0.625 
    0.438      0.27     0.258 
    0.121    0.0771    0.0793    0.0811 
    0.031    0.0218    0.0217    0.0215    0.0216 
   0.0078   0.00566   0.00579   0.00578    0.0058 
LogGRF (32x32): 10->1:
        1     0.625 
    0.438      0.23     0.234 
    0.121    0.0757    0.0793    0.0806    0.0798 
    0.031    0.0212    0.0216    0.0221    0.0221 
   0.0078   0.00565   0.00572   0.00582   0.00581 
LogGRF (32x32): 10->7:
        1     0.562 
    0.438     0.223      0.25     0.238 
    0.121    0.0757    0.0784    0.0806 
    0.031    0.0215    0.0218    0.0216    0.0216 
   0.0078   0.00563   0.00576   0.00577   0.00578 
LogGRF (32x32): 10->2:
        1     0.625 
    0.438     0.242 
    0.121    0.0762    0.0767 
    0.031    0.0211     0.022    0.0217    0.0218 
   0.0078   0.00567   0.00573   0.00575   0.00575 
LogGRF (32x32): 10->3:
        1     0.688 
    0.438      0.25     0.262 
    0.121    0.0771    0.0825    0.0835 
    0.031    0.0227    0.0232    0.0234    0.0233 
   0.0078   0.00611   0.00611   0.00606   0.00605 
LogGRF (32x32): 10->6:
        1     0.625 
    0.438     0.238     0.238 
    0.121    0.0728    0.0737    0.0747    0.0764 
    0.031    0.0212    0.0214    0.0212 
   0.0078   0.00557   0.00568   0.00567   0.00568   0.00568 
LogGRF (32x32): 10->9:
        1     0.625 
    0.438     0.258     0.258 
    0.121    0.0764    0.0784    0.0774 
    0.031    0.0215    0.0215    0.0215 
   0.0078   0.00569   0.00585   0.00584   0.00584 
LogGRF (32x32): 10->4:
        1      0.75 
    0.438     0.262 
    0.121    0.0808    0.0825    0.0823 
    0.031    0.0224    0.0228     0.023     0.023 
   0.0078   0.00599    0.0059   0.00592   0.00591 
LogGRF (32x32): 10->8:
        1      0.75 
    0.438     0.238 
    0.121    0.0742    0.0781    0.0791 
    0.031    0.0216    0.0217    0.0218    0.0218 
   0.0078   0.00565   0.00576   0.00575   0.00575 
LogGRF (32x32): 8->5:
        1     0.625 
    0.438     0.258      0.25 
    0.121    0.0745     0.074    0.0747 
    0.031    0.0207    0.0212    0.0214    0.0215 
   0.0078   0.00558   0.00566   0.00569   0.00568 
LogGRF (32x32): 8->1:
        1     0.625 
    0.438     0.234     0.242 
    0.121    0.0779    0.0852    0.0776 
    0.031    0.0214    0.0226    0.0227    0.0225 
   0.0078   0.00584   0.00588   0.00593   0.00591 
LogGRF (32x32): 8->7:
        1     0.688 
    0.438     0.242      0.25 
    0.121    0.0776    0.0764    0.0762 
    0.031    0.0219    0.0222    0.0222    0.0222 
   0.0078   0.00575   0.00583   0.00588   0.00586 
LogGRF (32x32): 8->2:
        1      0.75 
    0.438     0.262     0.273 
    0.121    0.0774    0.0798    0.0798 
    0.031    0.0218     0.022     0.022     0.022 
   0.0078   0.00573   0.00584   0.00583   0.00584 
LogGRF (32x32): 8->3:
        1     0.688 
    0.438      0.27      0.27 
    0.121    0.0801    0.0835    0.0825 
    0.031    0.0223    0.0231     0.023 
   0.0078   0.00594   0.00619   0.00611   0.00611 
LogGRF (32x32): 8->6:
        1      0.75 
    0.438      0.25     0.238 
    0.121    0.0757    0.0754    0.0776    0.0811 
    0.031    0.0219    0.0221    0.0218    0.0218 
   0.0078   0.00569   0.00581   0.00576   0.00577 
LogGRF (32x32): 8->9:
        1     0.625 
    0.438     0.266 
    0.121    0.0769    0.0757    0.0757 
    0.031     0.021    0.0215    0.0214 
   0.0078    0.0056   0.00568   0.00567   0.00566 
LogGRF (32x32): 8->4:
        1     0.688 
    0.438     0.254 
    0.121    0.0776    0.0776    0.0793    0.0789 
    0.031    0.0221    0.0222    0.0222    0.0222 
   0.0078   0.00574   0.00586   0.00583   0.00584 
LogGRF (32x32): 8->10:
        1     0.562 
    0.438      0.25 
    0.121    0.0793    0.0811    0.0815 
    0.031    0.0216    0.0217    0.0219    0.0218 
   0.0078   0.00568   0.00574   0.00574   0.00571   0.00571 
LogitGRF (32x32): 5->1:
        1     0.688 
    0.438     0.258 
    0.121    0.0774    0.0791 
    0.031    0.0215    0.0215    0.0215    0.0215 
   0.0078   0.00571   0.00571   0.00574   0.00573 
LogitGRF (32x32): 5->7:
        1     0.625 
    0.438      0.25 
    0.121     0.075    0.0774    0.0774    0.0781 
    0.031    0.0214    0.0218    0.0217 
   0.0078   0.00567   0.00571   0.00568   0.00567 
LogitGRF (32x32): 5->2:
        1     0.688 
    0.438     0.258 
    0.121    0.0803    0.0789    0.0781 
    0.031    0.0218    0.0221    0.0223    0.0222    0.0222 
   0.0078   0.00574   0.00577    0.0058    0.0058 
LogitGRF (32x32): 5->3:
        1     0.625 
    0.438     0.254 
    0.121    0.0818    0.0808 
    0.031     0.022    0.0219    0.0219    0.0219 
   0.0078   0.00576   0.00577   0.00582   0.00581 
LogitGRF (32x32): 5->6:
        1     0.688 
    0.438     0.254      0.25 
    0.121    0.0774    0.0781    0.0781 
    0.031    0.0217    0.0223    0.0223    0.0225 
   0.0078   0.00585   0.00581   0.00581   0.00579 
LogitGRF (32x32): 5->9:
        1     0.625 
    0.438     0.266     0.266     0.254 
    0.121    0.0757    0.0786    0.0762    0.0771 
    0.031    0.0216    0.0219    0.0223    0.0223 
   0.0078   0.00583   0.00585   0.00586   0.00585   0.00587 
LogitGRF (32x32): 5->4:
        1     0.688 
    0.438      0.27 
    0.121    0.0776    0.0774    0.0781 
    0.031    0.0221    0.0223    0.0222    0.0223 
   0.0078   0.00574   0.00581   0.00582   0.00582 
LogitGRF (32x32): 5->10:
        1     0.688 
    0.438     0.254 
    0.121    0.0764    0.0789    0.0791 
    0.031     0.022     0.022     0.022     0.022 
   0.0078   0.00575   0.00569   0.00574   0.00574 
LogitGRF (32x32): 5->8:
        1     0.625 
    0.438     0.238     0.246 
    0.121    0.0762    0.0784    0.0786 
    0.031    0.0217     0.022    0.0221    0.0221 
   0.0078   0.00569   0.00576   0.00574   0.00574 
LogitGRF (32x32): 1->5:
        1     0.688 
    0.438     0.254 
    0.121    0.0793    0.0776 
    0.031    0.0213    0.0216    0.0217 
   0.0078   0.00567   0.00575   0.00578   0.00578 
LogitGRF (32x32): 1->7:
        1     0.625 
    0.438      0.25 
    0.121    0.0771    0.0784    0.0801 
    0.031     0.022    0.0218    0.0221 
   0.0078    0.0058   0.00579   0.00578   0.00578 
LogitGRF (32x32): 1->2:
        1      0.75 
    0.438     0.258     0.258 
    0.121    0.0774    0.0808    0.0781 
    0.031    0.0217     0.022     0.022     0.022 
   0.0078   0.00575   0.00584   0.00586   0.00586   0.00586 
LogitGRF (32x32): 1->3:
        1      0.75 
    0.438      0.27     0.262 
    0.121    0.0811     0.083    0.0813 
    0.031    0.0219    0.0221    0.0222    0.0222 
   0.0078   0.00578   0.00585   0.00581 
LogitGRF (32x32): 1->6:
        1     0.625 
    0.438     0.254     0.258     0.258 
    0.121    0.0798    0.0793    0.0798 
    0.031    0.0218    0.0226    0.0224    0.0223 
   0.0078   0.00577   0.00585   0.00585   0.00584 
LogitGRF (32x32): 1->9:
        1     0.625 
    0.438     0.266     0.258 
    0.121    0.0747    0.0791    0.0803    0.0798 
    0.031    0.0217    0.0221     0.022    0.0222 
   0.0078   0.00577   0.00589   0.00585   0.00586   0.00585   0.00585 
LogitGRF (32x32): 1->4:
        1     0.688 
    0.438     0.254 
    0.121    0.0779    0.0798    0.0793 
    0.031    0.0217    0.0225    0.0225    0.0224 
   0.0078   0.00589   0.00589   0.00593   0.00595   0.00594 
LogitGRF (32x32): 1->10:
        1     0.625 
    0.438     0.262     0.266 
    0.121    0.0813    0.0815    0.0815 
    0.031    0.0217    0.0218    0.0221     0.022 
   0.0078   0.00579    0.0058   0.00583   0.00583 
LogitGRF (32x32): 1->8:
        1      0.75 
    0.438     0.258 
    0.121    0.0798    0.0789 
    0.031     0.022     0.022    0.0218    0.0218 
   0.0078    0.0057   0.00582   0.00579 
LogitGRF (32x32): 7->5:
        1     0.625 
    0.438      0.23 
    0.121    0.0742    0.0754    0.0779    0.0786 
    0.031    0.0215    0.0215    0.0217 
   0.0078   0.00566   0.00582   0.00576   0.00572   0.00574   0.00574 
LogitGRF (32x32): 7->1:
        1     0.625 
    0.438     0.238 
    0.121    0.0781    0.0776    0.0784 
    0.031    0.0217    0.0212    0.0215    0.0215 
   0.0078   0.00571   0.00572   0.00572   0.00573   0.00573   0.00572 
LogitGRF (32x32): 7->2:
        1      0.75 
    0.438     0.254     0.258 
    0.121    0.0796    0.0776    0.0803    0.0798 
    0.031    0.0217    0.0221    0.0219    0.0217 
   0.0078   0.00578   0.00585   0.00579   0.00578 
LogitGRF (32x32): 7->3:
        1     0.625 
    0.438      0.25     0.254 
    0.121    0.0779    0.0793    0.0793 
    0.031    0.0221    0.0221    0.0221    0.0221 
   0.0078   0.00576   0.00587   0.00586   0.00587 
LogitGRF (32x32): 7->6:
        1     0.625 
    0.438     0.246     0.266 
    0.121    0.0793    0.0776    0.0779 
    0.031    0.0212    0.0215    0.0216    0.0214 
   0.0078   0.00569   0.00582   0.00579   0.00579   0.00583 
LogitGRF (32x32): 7->9:
        1     0.625 
    0.438      0.25 
    0.121    0.0784     0.082     0.082    0.0808 
    0.031    0.0217    0.0226    0.0225    0.0224 
   0.0078   0.00579   0.00589   0.00587   0.00588 
LogitGRF (32x32): 7->4:
        1      0.75 
    0.438     0.266     0.262 
    0.121    0.0771    0.0781    0.0769 
    0.031    0.0216     0.022    0.0221     0.022 
   0.0078   0.00573   0.00583   0.00578   0.00578    0.0058 
LogitGRF (32x32): 7->10:
        1     0.625 
    0.438      0.25      0.25      0.25 
    0.121    0.0784    0.0759    0.0784 
    0.031    0.0214     0.022    0.0218 
   0.0078   0.00577   0.00578   0.00575   0.00576   0.00575 
LogitGRF (32x32): 7->8:
        1     0.625 
    0.438      0.25 
    0.121    0.0769    0.0786    0.0771 
    0.031    0.0214    0.0216    0.0218    0.0217 
   0.0078    0.0057   0.00577   0.00577   0.00578 
LogitGRF (32x32): 2->5:
        1     0.688 
    0.438      0.27     0.277 
    0.121    0.0813    0.0786    0.0781 
    0.031    0.0218    0.0218    0.0221 
   0.0078    0.0057   0.00575    0.0058    0.0058   0.00581 
LogitGRF (32x32): 2->1:
        1     0.562 
    0.438     0.246      0.25 
    0.121    0.0764    0.0774    0.0776 
    0.031    0.0214    0.0216     0.022 
   0.0078   0.00577   0.00581   0.00585   0.00582   0.00582 
LogitGRF (32x32): 2->7:
        1     0.562 
    0.438     0.227     0.246     0.238 
    0.121    0.0757    0.0815    0.0793    0.0798 
    0.031     0.022    0.0219     0.022    0.0221 
   0.0078   0.00575   0.00578   0.00581   0.00581 
LogitGRF (32x32): 2->3:
        1     0.688 
    0.438     0.273      0.27 
    0.121    0.0811    0.0815     0.083 
    0.031     0.022    0.0226    0.0225    0.0224 
   0.0078   0.00592   0.00594   0.00587   0.00588 
LogitGRF (32x32): 2->6:
        1     0.562 
    0.438      0.25 
    0.121    0.0781    0.0808    0.0793    0.0796    0.0798 
    0.031    0.0218    0.0223     0.022     0.022 
   0.0078   0.00579   0.00587   0.00586   0.00586 
LogitGRF (32x32): 2->9:
        1      0.75 
    0.438      0.25     0.234     0.262 
    0.121    0.0806    0.0793    0.0803 
    0.031    0.0222    0.0224    0.0222    0.0223 
   0.0078   0.00592   0.00597   0.00598   0.00598   0.00597 
LogitGRF (32x32): 2->4:
        1     0.625 
    0.438     0.246 
    0.121    0.0737    0.0774 
    0.031    0.0213    0.0219     0.022    0.0221 
   0.0078   0.00577   0.00588    0.0058    0.0058 
LogitGRF (32x32): 2->10:
        1      0.75 
    0.438     0.262     0.266 
    0.121    0.0771    0.0813    0.0808 
    0.031     0.022    0.0219    0.0223    0.0221 
   0.0078   0.00574   0.00587   0.00584   0.00585   0.00584 
LogitGRF (32x32): 2->8:
        1     0.688 
    0.438      0.25      0.27 
    0.121    0.0801    0.0811    0.0786 
    0.031     0.022    0.0224    0.0223    0.0225 
   0.0078   0.00581   0.00582   0.00582   0.00582 
LogitGRF (32x32): 3->5:
        1     0.625 
    0.438     0.254      0.27 
    0.121    0.0779    0.0801    0.0789 
    0.031    0.0222    0.0218    0.0221    0.0221 
   0.0078   0.00577    0.0058   0.00576   0.00576 
LogitGRF (32x32): 3->1:
        1     0.688 
    0.438      0.25 
    0.121    0.0781     0.082    0.0796 
    0.031    0.0218    0.0223    0.0222 
   0.0078   0.00579   0.00586   0.00581   0.00582 
LogitGRF (32x32): 3->7:
        1     0.625 
    0.438      0.25     0.246 
    0.121    0.0803    0.0818 
    0.031    0.0224    0.0223    0.0224    0.0223 
   0.0078   0.00589   0.00598    0.0059    0.0059 
LogitGRF (32x32): 3->2:
        1     0.688 
    0.438     0.273      0.27 
    0.121    0.0789    0.0813    0.0813 
    0.031    0.0224    0.0226    0.0227    0.0227 
   0.0078   0.00591   0.00592   0.00592   0.00591 
LogitGRF (32x32): 3->6:
        1     0.688 
    0.438     0.273 
    0.121    0.0784    0.0796    0.0806 
    0.031    0.0222    0.0222    0.0224    0.0223 
   0.0078   0.00584   0.00591   0.00589   0.00588 
LogitGRF (32x32): 3->9:
        1     0.625 
    0.438     0.238     0.242 
    0.121    0.0764    0.0781    0.0791 
    0.031     0.022    0.0221    0.0221     0.022    0.0221    0.0221 
   0.0078    0.0058   0.00581   0.00581   0.00583   0.00583 
LogitGRF (32x32): 3->4:
        1     0.688 
    0.438     0.262     0.266 
    0.121    0.0801    0.0803 
    0.031    0.0219     0.022    0.0222 
   0.0078   0.00573   0.00589   0.00585   0.00585 
LogitGRF (32x32): 3->10:
        1     0.688 
    0.438     0.258 
    0.121    0.0762    0.0803    0.0808 
    0.031    0.0224    0.0228    0.0229    0.0228 
   0.0078   0.00596   0.00596   0.00591   0.00591 
LogitGRF (32x32): 3->8:
        1     0.688 
    0.438     0.242     0.246 
    0.121    0.0786    0.0786    0.0791    0.0774    0.0784 
    0.031     0.022     0.022     0.022 
   0.0078   0.00573   0.00587   0.00583   0.00581   0.00581 
LogitGRF (32x32): 6->5:
        1     0.688 
    0.438     0.262     0.262 
    0.121    0.0762    0.0801 
    0.031    0.0216     0.022    0.0221 
   0.0078   0.00579   0.00584   0.00589   0.00588   0.00588 
LogitGRF (32x32): 6->1:
        1     0.625 
    0.438     0.242     0.254 
    0.121    0.0779    0.0784    0.0789 
    0.031    0.0221    0.0222    0.0222    0.0221 
   0.0078   0.00575   0.00584   0.00585   0.00583   0.00583 
LogitGRF (32x32): 6->7:
        1     0.625 
    0.438     0.242     0.258 
    0.121    0.0813    0.0786 
    0.031    0.0217    0.0222    0.0219    0.0219 
   0.0078    0.0057   0.00579   0.00577   0.00578   0.00578 
LogitGRF (32x32): 6->2:
        1      0.75 
    0.438     0.234 
    0.121    0.0784    0.0769    0.0759    0.0764 
    0.031    0.0217    0.0218    0.0222 
   0.0078   0.00581   0.00589   0.00591   0.00591 
LogitGRF (32x32): 6->3:
        1      0.75 
    0.438     0.258 
    0.121    0.0793     0.082    0.0815 
    0.031    0.0225    0.0228    0.0225 
   0.0078   0.00594   0.00596   0.00593   0.00596   0.00596 
LogitGRF (32x32): 6->9:
        1     0.625 
    0.438     0.246      0.27 
    0.121    0.0754    0.0769    0.0803 
    0.031    0.0225    0.0226    0.0225    0.0224 
   0.0078   0.00596   0.00599   0.00604   0.00602   0.00601   0.00601 
LogitGRF (32x32): 6->4:
        1      0.75 
    0.438     0.266 
    0.121    0.0796    0.0793    0.0776 
    0.031    0.0218    0.0226    0.0224 
   0.0078    0.0059   0.00596   0.00592   0.00594 
LogitGRF (32x32): 6->10:
        1     0.625 
    0.438     0.246 
    0.121    0.0759    0.0806    0.0801    0.0806 
    0.031    0.0219    0.0216    0.0216 
   0.0078    0.0057   0.00574   0.00572   0.00576   0.00578 
LogitGRF (32x32): 6->8:
        1      0.75 
    0.438      0.25 
    0.121    0.0789    0.0791    0.0776 
    0.031    0.0213     0.022    0.0219 
   0.0078   0.00571   0.00582   0.00582   0.00583 
LogitGRF (32x32): 9->5:
        1     0.625 
    0.438     0.254     0.277 
    0.121    0.0796    0.0801    0.0798 
    0.031    0.0219    0.0219    0.0222    0.0222 
   0.0078   0.00576   0.00584   0.00578   0.00578   0.00578   0.00578 
LogitGRF (32x32): 9->1:
        1     0.625 
    0.438     0.242     0.238     0.262 
    0.121    0.0798    0.0806    0.0793 
    0.031    0.0221     0.022    0.0222 
   0.0078   0.00578    0.0059   0.00583   0.00584 
LogitGRF (32x32): 9->7:
        1     0.625 
    0.438     0.273 
    0.121    0.0791    0.0806    0.0786    0.0796 
    0.031    0.0222    0.0225    0.0224    0.0224 
   0.0078   0.00577   0.00589   0.00591   0.00591 
LogitGRF (32x32): 9->2:
        1     0.688 
    0.438     0.262 
    0.121     0.083    0.0818    0.0823 
    0.031    0.0222    0.0224    0.0222 
   0.0078   0.00582    0.0059    0.0059   0.00589   0.00588 
LogitGRF (32x32): 9->3:
        1     0.625 
    0.438     0.273 
    0.121    0.0818    0.0811 
    0.031    0.0221    0.0223    0.0221    0.0222 
   0.0078   0.00579   0.00585   0.00589   0.00589    0.0059 
LogitGRF (32x32): 9->6:
        1     0.625 
    0.438     0.242      0.25 
    0.121    0.0798    0.0793    0.0786 
    0.031    0.0218    0.0226     0.023    0.0229 
   0.0078   0.00592   0.00604   0.00604   0.00605   0.00604   0.00604 
LogitGRF (32x32): 9->4:
        1     0.688 
    0.438      0.25     0.262 
    0.121    0.0801    0.0793    0.0781 
    0.031    0.0219     0.022    0.0218    0.0218 
   0.0078   0.00579    0.0059   0.00585   0.00585 
LogitGRF (32x32): 9->10:
        1     0.688 
    0.438     0.254     0.258 
    0.121    0.0774    0.0825    0.0828 
    0.031    0.0218    0.0227    0.0228    0.0229 
   0.0078   0.00601   0.00605   0.00601   0.00603   0.00601 
LogitGRF (32x32): 9->8:
        1     0.625 
    0.438     0.238     0.254 
    0.121    0.0771    0.0784    0.0771 
    0.031    0.0216    0.0225    0.0221    0.0221    0.0221 
   0.0078   0.00583   0.00589   0.00589   0.00585   0.00586 
LogitGRF (32x32): 4->5:
        1     0.688 
    0.438     0.266     0.258     0.258 
    0.121    0.0789    0.0806    0.0801 
    0.031    0.0217    0.0216    0.0218    0.0218    0.0218 
   0.0078   0.00575   0.00583    0.0058   0.00579 
LogitGRF (32x32): 4->1:
        1     0.688 
    0.438      0.27      0.27 
    0.121    0.0801    0.0801    0.0791 
    0.031    0.0217    0.0223    0.0222     0.022 
   0.0078   0.00579   0.00585   0.00584   0.00583 
LogitGRF (32x32): 4->7:
        1     0.562 
    0.438     0.246     0.262 
    0.121    0.0798    0.0791    0.0781 
    0.031    0.0214    0.0217    0.0216    0.0216 
   0.0078   0.00566   0.00581   0.00579   0.00579   0.00579   0.00579 
LogitGRF (32x32): 4->2:
        1     0.625 
    0.438     0.254 
    0.121    0.0769    0.0767    0.0767 
    0.031    0.0213    0.0218    0.0218 
   0.0078   0.00567   0.00576   0.00577   0.00575   0.00575 
LogitGRF (32x32): 4->3:
        1     0.688 
    0.438     0.262      0.27      0.27 
    0.121    0.0789    0.0784    0.0791 
    0.031    0.0218    0.0221    0.0224 
   0.0078   0.00581   0.00586   0.00586   0.00585 
LogitGRF (32x32): 4->6:
        1     0.562 
    0.438     0.254 
    0.121    0.0793    0.0806    0.0803 
    0.031    0.0219    0.0219    0.0218     0.022 
   0.0078   0.00576   0.00588   0.00585   0.00584   0.00585 
LogitGRF (32x32): 4->9:
        1      0.75 
    0.438     0.266     0.254 
    0.121    0.0784    0.0825    0.0781 
    0.031    0.0222    0.0222    0.0222 
   0.0078   0.00584   0.00601   0.00599   0.00596 
LogitGRF (32x32): 4->10:
        1      0.75 
    0.438      0.25     0.246 
    0.121    0.0791    0.0808    0.0811    0.0811 
    0.031    0.0217    0.0224     0.022     0.022 
   0.0078   0.00575   0.00585   0.00587   0.00588 
LogitGRF (32x32): 4->8:
        1     0.688 
    0.438     0.254     0.258 
    0.121    0.0793    0.0786    0.0789 
    0.031    0.0216    0.0222    0.0221     0.022 
   0.0078   0.00576   0.00585   0.00586   0.00587   0.00587 
LogitGRF (32x32): 10->5:
        1      0.75 
    0.438     0.262     0.266 
    0.121    0.0771    0.0791    0.0786 
    0.031    0.0214    0.0221    0.0218    0.0219 
   0.0078   0.00567   0.00578   0.00576   0.00578 
LogitGRF (32x32): 10->1:
        1     0.625 
    0.438     0.246 
    0.121    0.0764    0.0798    0.0784 
    0.031    0.0216    0.0219    0.0219     0.022 
   0.0078   0.00572   0.00576   0.00577   0.00579 
LogitGRF (32x32): 10->7:
        1     0.625 
    0.438     0.223      0.25 
    0.121    0.0767    0.0806    0.0789    0.0791 
    0.031    0.0217    0.0221    0.0219     0.022 
   0.0078   0.00577   0.00573   0.00574   0.00576 
LogitGRF (32x32): 10->2:
        1     0.688 
    0.438     0.242     0.246 
    0.121    0.0752    0.0801    0.0801    0.0803    0.0796 
    0.031    0.0218    0.0223    0.0222    0.0222 
   0.0078   0.00573   0.00582   0.00581   0.00579 
LogitGRF (32x32): 10->3:
        1     0.688 
    0.438     0.273      0.27 
    0.121    0.0789    0.0801 
    0.031    0.0214    0.0222    0.0224    0.0223 
   0.0078   0.00585   0.00593   0.00596   0.00596 
LogitGRF (32x32): 10->6:
        1     0.625 
    0.438     0.258 
    0.121    0.0779    0.0786    0.0791 
    0.031    0.0216    0.0221    0.0216 
   0.0078   0.00576    0.0058   0.00579    0.0058    0.0058 
LogitGRF (32x32): 10->9:
        1      0.75 
    0.438      0.25     0.258 
    0.121    0.0806    0.0811    0.0789 
    0.031    0.0225    0.0225    0.0224    0.0224 
   0.0078   0.00592   0.00601   0.00599     0.006 
LogitGRF (32x32): 10->4:
        1     0.688 
    0.438      0.27 
    0.121    0.0806    0.0828     0.083     0.084 
    0.031    0.0223    0.0219     0.022    0.0219 
   0.0078   0.00575    0.0059   0.00584   0.00583 
LogitGRF (32x32): 10->8:
        1     0.625 
    0.438     0.258 
    0.121    0.0771    0.0742    0.0769    0.0774 
    0.031    0.0215    0.0216    0.0219     0.022 
   0.0078   0.00571   0.00573   0.00574   0.00573 
LogitGRF (32x32): 8->5:
        1     0.625 
    0.438     0.242     0.254 
    0.121    0.0769    0.0796 
    0.031    0.0218    0.0217    0.0219 
   0.0078   0.00571   0.00578   0.00575   0.00575 
LogitGRF (32x32): 8->1:
        1     0.688 
    0.438     0.258 
    0.121    0.0806    0.0825 
    0.031    0.0217    0.0222    0.0222 
   0.0078   0.00574   0.00587   0.00581   0.00581 
LogitGRF (32x32): 8->7:
        1     0.625 
    0.438      0.25 
    0.121    0.0769    0.0762    0.0764 
    0.031    0.0215     0.022    0.0221 
   0.0078   0.00577   0.00577   0.00582    0.0058 
LogitGRF (32x32): 8->2:
        1     0.688 
    0.438     0.258      0.27 
    0.121    0.0767    0.0801    0.0801 
    0.031    0.0218    0.0222    0.0223 
   0.0078   0.00577   0.00589   0.00586   0.00587 
LogitGRF (32x32): 8->3:
        1      0.75 
    0.438     0.273     0.262     0.262 
    0.121    0.0803    0.0803    0.0793 
    0.031     0.022    0.0224    0.0223    0.0222 
   0.0078   0.00579   0.00589   0.00589   0.00586 
LogitGRF (32x32): 8->6:
        1     0.688 
    0.438     0.246     0.238 
    0.121    0.0764    0.0793    0.0784    0.0781 
    0.031    0.0214    0.0217    0.0216 
   0.0078   0.00568   0.00577   0.00577   0.00576 
LogitGRF (32x32): 8->9:
        1     0.625 
    0.438      0.25      0.27     0.266 
    0.121    0.0801    0.0803    0.0789 
    0.031    0.0219    0.0223    0.0219    0.0218 
   0.0078   0.00578   0.00595   0.00594   0.00597 
LogitGRF (32x32): 8->4:
        1     0.688 
    0.438      0.27     0.273 
    0.121    0.0806    0.0796    0.0798 
    0.031    0.0222    0.0219     0.022    0.0221 
   0.0078   0.00581   0.00582   0.00585   0.00582 
LogitGRF (32x32): 8->10:
        1     0.625 
    0.438     0.266      0.27 
    0.121    0.0789    0.0791    0.0793 
    0.031    0.0215    0.0219    0.0219 
   0.0078   0.00571   0.00573   0.00576   0.00576 
MicroscopyImages (32x32): 5->1:
        1     0.688 
    0.438     0.262     0.285 
    0.121    0.0835    0.0842     0.085 
    0.031    0.0231    0.0237     0.024     0.024 
   0.0078   0.00637   0.00643   0.00642   0.00638   0.00638 
MicroscopyImages (32x32): 5->7:
        1     0.688 
    0.438     0.258 
    0.121    0.0767    0.0769    0.0769 
    0.031    0.0218    0.0222     0.022    0.0219 
   0.0078   0.00584   0.00599     0.006     0.006     0.006 
MicroscopyImages (32x32): 5->2:
        1      0.75 
    0.438     0.262 
    0.121    0.0801    0.0815 
    0.031    0.0221    0.0231    0.0228 
   0.0078   0.00607   0.00623   0.00616   0.00613   0.00612 
MicroscopyImages (32x32): 5->3:
        1     0.625 
    0.438     0.266     0.258 
    0.121    0.0781    0.0798    0.0806 
    0.031    0.0218     0.022    0.0219    0.0219 
   0.0078   0.00598   0.00607   0.00603   0.00603   0.00602 
MicroscopyImages (32x32): 5->6:
        1     0.625 
    0.438     0.227     0.254 
    0.121    0.0771    0.0757    0.0769 
    0.031    0.0218    0.0221     0.022    0.0219 
   0.0078   0.00587   0.00589   0.00598   0.00596 
MicroscopyImages (32x32): 5->9:
        1     0.625 
    0.438     0.258     0.266 
    0.121    0.0774    0.0789    0.0815    0.0813 
    0.031    0.0218    0.0224    0.0223 
   0.0078   0.00602   0.00611   0.00609   0.00608   0.00608 
MicroscopyImages (32x32): 5->4:
        1     0.688 
    0.438     0.258     0.273 
    0.121    0.0818     0.082    0.0825 
    0.031    0.0224    0.0227    0.0228    0.0228 
   0.0078   0.00598   0.00617   0.00613   0.00614 
MicroscopyImages (32x32): 5->10:
        1     0.688 
    0.438     0.262 
    0.121    0.0818     0.083    0.0825 
    0.031    0.0224    0.0229    0.0227    0.0228 
   0.0078   0.00597   0.00612   0.00608   0.00608 
MicroscopyImages (32x32): 5->8:
        1     0.625 
    0.438     0.246     0.254 
    0.121    0.0764    0.0796    0.0793 
    0.031    0.0215    0.0218     0.022 
   0.0078   0.00583   0.00591   0.00591   0.00592 
MicroscopyImages (32x32): 1->5:
        1     0.688 
    0.438     0.258      0.25 
    0.121    0.0842    0.0869    0.0862    0.0881 
    0.031    0.0242    0.0243    0.0237     0.024 
   0.0078    0.0064   0.00658    0.0065   0.00647   0.00648   0.00647   0.00647 
MicroscopyImages (32x32): 1->7:
        1     0.688 
    0.438     0.262     0.246 
    0.121    0.0801    0.0811    0.0815    0.0837 
    0.031    0.0226     0.023    0.0228    0.0229 
   0.0078   0.00613   0.00621    0.0062   0.00623   0.00623 
MicroscopyImages (32x32): 1->2:
        1     0.688 
    0.438      0.27 
    0.121    0.0793    0.0803    0.0793 
    0.031    0.0217    0.0221    0.0221    0.0221 
   0.0078   0.00592   0.00604   0.00601   0.00598   0.00598 
MicroscopyImages (32x32): 1->3:
        1     0.562 
    0.438     0.254     0.262 
    0.121    0.0767    0.0801    0.0789 
    0.031     0.022    0.0229    0.0235    0.0235 
   0.0078   0.00641   0.00655   0.00645   0.00642   0.00641 
MicroscopyImages (32x32): 1->6:
        1     0.688 
    0.438      0.27     0.262 
    0.121    0.0823    0.0825    0.0842 
    0.031    0.0241    0.0244    0.0251     0.025 
   0.0078   0.00657   0.00657   0.00655   0.00652 
MicroscopyImages (32x32): 1->9:
        1     0.688 
    0.438     0.266 
    0.121    0.0837    0.0879    0.0869 
   0.0308    0.0239    0.0239    0.0243    0.0243 
  0.00778   0.00655    0.0066   0.00669   0.00669    0.0067 
MicroscopyImages (32x32): 1->4:
        1     0.562 
    0.438     0.227 
    0.121    0.0774    0.0796    0.0793 
    0.031    0.0217    0.0223    0.0225    0.0226 
  0.00778   0.00598   0.00606   0.00603   0.00604   0.00604 
MicroscopyImages (32x32): 1->10:
        1     0.688 
    0.438      0.27     0.258 
    0.121    0.0818    0.0845    0.0837 
    0.031    0.0232    0.0231    0.0235    0.0236 
   0.0078   0.00627   0.00646   0.00643   0.00638 
MicroscopyImages (32x32): 1->8:
        1     0.688 
    0.438     0.266      0.25 
    0.121    0.0776    0.0803 
    0.031    0.0225    0.0226    0.0226    0.0226 
   0.0078     0.006   0.00614   0.00614   0.00614   0.00614 
MicroscopyImages (32x32): 7->5:
        1      0.75 
    0.438     0.258 
    0.121    0.0806    0.0791    0.0801 
    0.031    0.0223    0.0221     0.022     0.022 
   0.0078   0.00593   0.00605   0.00593   0.00596   0.00597 
MicroscopyImages (32x32): 7->1:
        1     0.688 
    0.438     0.246     0.238     0.246 
    0.121    0.0764    0.0823     0.082    0.0825 
    0.031    0.0224    0.0225    0.0223    0.0226    0.0226    0.0225 
   0.0078   0.00605   0.00621   0.00622    0.0062   0.00622   0.00622 
MicroscopyImages (32x32): 7->2:
        1     0.625 
    0.438     0.258      0.25 
    0.121    0.0737    0.0786    0.0791 
    0.031    0.0219    0.0222    0.0221    0.0221 
   0.0078   0.00585   0.00585    0.0059   0.00591   0.00591 
MicroscopyImages (32x32): 7->3:
        1     0.625 
    0.438     0.258     0.262 
    0.121    0.0791    0.0779    0.0793 
    0.031    0.0218    0.0227    0.0222    0.0224 
  0.00777     0.006   0.00611   0.00607   0.00604   0.00605   0.00605 
MicroscopyImages (32x32): 7->6:
        1      0.75 
    0.438     0.254 
    0.121    0.0808    0.0815 
    0.031    0.0219    0.0222    0.0223    0.0223 
   0.0078   0.00588   0.00595    0.0059   0.00589   0.00589 
MicroscopyImages (32x32): 7->9:
        1     0.625 
    0.438      0.25     0.242      0.25 
    0.121    0.0757    0.0828    0.0818    0.0818 
    0.031    0.0223    0.0228    0.0226 
   0.0078    0.0061   0.00617   0.00617    0.0062    0.0062   0.00619   0.00619 
MicroscopyImages (32x32): 7->4:
        1     0.625 
    0.438     0.238     0.254     0.258 
    0.121    0.0789    0.0789    0.0784 
    0.031    0.0218     0.022     0.022    0.0219 
   0.0078   0.00591   0.00593   0.00591   0.00594   0.00594 
MicroscopyImages (32x32): 7->10:
        1     0.625 
    0.438     0.266      0.25     0.242 
    0.121    0.0776    0.0774 
    0.031    0.0219    0.0228    0.0227    0.0227 
   0.0078   0.00598   0.00608   0.00607   0.00608   0.00608 
MicroscopyImages (32x32): 7->8:
        1     0.625 
    0.438     0.238 
    0.121    0.0776    0.0779 
    0.031    0.0217    0.0221    0.0221 
   0.0078    0.0059     0.006   0.00596   0.00595   0.00595 
MicroscopyImages (32x32): 2->5:
        1     0.562 
    0.438     0.242 
    0.121    0.0798     0.084     0.084 
    0.031    0.0228    0.0224    0.0225 
   0.0078   0.00594   0.00611   0.00604   0.00603   0.00604 
MicroscopyImages (32x32): 2->1:
        1     0.688 
    0.438     0.258 
    0.121    0.0815    0.0811     0.082 
    0.031    0.0224    0.0221    0.0224    0.0225 
   0.0078   0.00597   0.00605   0.00601   0.00604   0.00605 
MicroscopyImages (32x32): 2->7:
        1     0.625 
    0.438     0.246     0.246 
    0.121     0.074    0.0784    0.0789 
    0.031    0.0216    0.0222    0.0218    0.0217 
   0.0078   0.00573    0.0059   0.00586   0.00585   0.00586 
MicroscopyImages (32x32): 2->3:
        1     0.562 
    0.438      0.23     0.246     0.238 
    0.121    0.0781    0.0786    0.0786 
    0.031    0.0218    0.0214    0.0213    0.0214 
   0.0078   0.00591     0.006   0.00595   0.00596   0.00596   0.00599 
MicroscopyImages (32x32): 2->6:
        1     0.562 
    0.438     0.238     0.254 
    0.121    0.0798    0.0815     0.083 
    0.031    0.0228    0.0228    0.0227 
   0.0078   0.00598   0.00606   0.00599   0.00598 
MicroscopyImages (32x32): 2->9:
        1     0.625 
    0.438     0.258      0.27 
    0.121    0.0793    0.0808    0.0806 
    0.031    0.0224     0.023    0.0233    0.0228 
   0.0078   0.00615   0.00617    0.0062   0.00618 
MicroscopyImages (32x32): 2->4:
        1     0.625 
    0.438     0.258     0.246 
    0.121    0.0791    0.0764    0.0779 
    0.031    0.0214    0.0217    0.0217 
   0.0078   0.00566    0.0057   0.00576   0.00576   0.00576 
MicroscopyImages (32x32): 2->10:
        1     0.625 
    0.438     0.246 
    0.121    0.0786    0.0813    0.0818 
    0.031    0.0222    0.0226    0.0225    0.0225 
   0.0078   0.00593   0.00597   0.00593   0.00594 
MicroscopyImages (32x32): 2->8:
        1     0.625 
    0.438      0.25     0.258 
    0.121    0.0754    0.0786    0.0776 
    0.031    0.0213    0.0219    0.0221     0.022 
   0.0078   0.00577    0.0059   0.00585   0.00587 
MicroscopyImages (32x32): 3->5:
        1     0.625 
    0.438      0.25     0.234     0.242 
    0.121    0.0762    0.0776    0.0784 
    0.031    0.0218    0.0225    0.0224    0.0225 
   0.0078   0.00603   0.00611   0.00607   0.00606   0.00605 
MicroscopyImages (32x32): 3->1:
        1      0.75 
    0.438     0.258     0.246 
    0.121    0.0786    0.0823    0.0833 
    0.031    0.0226    0.0235    0.0231    0.0231 
   0.0078   0.00625   0.00641   0.00634   0.00631   0.00627   0.00627 
MicroscopyImages (32x32): 3->7:
        1     0.625 
    0.438      0.25      0.25 
    0.121    0.0793    0.0779    0.0781 
    0.031    0.0216    0.0224    0.0221    0.0223 
  0.00778   0.00594   0.00608   0.00605   0.00609 
MicroscopyImages (32x32): 3->2:
        1      0.75 
    0.438      0.27     0.238     0.246 
    0.121    0.0742    0.0793    0.0793 
    0.031    0.0219    0.0222    0.0219    0.0219 
   0.0078   0.00587   0.00606   0.00601   0.00601   0.00601   0.00601 
MicroscopyImages (32x32): 3->6:
        1     0.562 
    0.438     0.242     0.246 
    0.121    0.0759    0.0791    0.0796 
    0.031    0.0216    0.0222    0.0222    0.0222 
   0.0078   0.00591   0.00602     0.006     0.006   0.00599 
MicroscopyImages (32x32): 3->9:
        1     0.625 
    0.438     0.238     0.234 
    0.121    0.0789    0.0779    0.0769 
    0.031    0.0213    0.0219    0.0217 
   0.0078   0.00584   0.00605   0.00596   0.00598   0.00598   0.00598 
MicroscopyImages (32x32): 3->4:
        1      0.75 
    0.438     0.254     0.258 
    0.121    0.0803    0.0811    0.0833 
    0.031     0.022    0.0221    0.0222 
   0.0078   0.00595   0.00607   0.00606   0.00606   0.00608 
MicroscopyImages (32x32): 3->10:
        1     0.625 
    0.438     0.246     0.246 
    0.121    0.0784    0.0771    0.0767    0.0776 
    0.031    0.0214    0.0222    0.0221    0.0222 
   0.0078   0.00585   0.00603   0.00594   0.00597   0.00597 
MicroscopyImages (32x32): 3->8:
        1     0.625 
    0.438      0.27 
    0.121    0.0789    0.0781    0.0779 
    0.031    0.0218    0.0216     0.022     0.022 
   0.0078   0.00587   0.00598   0.00593   0.00592   0.00593   0.00593 
MicroscopyImages (32x32): 6->5:
        1     0.625 
    0.438     0.266     0.266     0.266 
    0.121    0.0793    0.0815    0.0808 
    0.031    0.0218    0.0219    0.0219 
   0.0078   0.00581   0.00584   0.00587    0.0059 
MicroscopyImages (32x32): 6->1:
        1     0.688 
    0.438     0.258     0.277 
    0.121    0.0781    0.0852    0.0859 
    0.031    0.0226    0.0235    0.0236    0.0236 
   0.0078   0.00619   0.00639   0.00637   0.00635   0.00634 
MicroscopyImages (32x32): 6->7:
        1     0.688 
    0.438     0.258 
    0.121    0.0791    0.0791    0.0803 
    0.031    0.0215     0.022    0.0217    0.0219 
   0.0078   0.00581   0.00593   0.00586   0.00586   0.00585 
MicroscopyImages (32x32): 6->2:
        1      0.75 
    0.438     0.262      0.25 
    0.121    0.0779    0.0815    0.0823 
    0.031    0.0225    0.0219    0.0221 
   0.0078    0.0059   0.00597   0.00594   0.00594   0.00594 
MicroscopyImages (32x32): 6->3:
        1      0.75 
    0.438     0.254     0.258     0.258 
    0.121    0.0776    0.0791    0.0815 
    0.031    0.0218    0.0218    0.0219     0.022 
   0.0078    0.0059   0.00592   0.00588   0.00591   0.00593 
MicroscopyImages (32x32): 6->9:
        1     0.625 
    0.438     0.246     0.254 
    0.121    0.0771    0.0769    0.0759 
    0.031    0.0214    0.0217    0.0219    0.0222 
   0.0078    0.0058   0.00584   0.00587   0.00586 
MicroscopyImages (32x32): 6->4:
        1     0.688 
    0.438      0.27     0.254 
    0.121    0.0784    0.0806    0.0801 
    0.031     0.022    0.0229    0.0226    0.0227 
   0.0078   0.00592   0.00603   0.00599   0.00598 
MicroscopyImages (32x32): 6->10:
        1      0.75 
    0.438      0.25     0.246 
    0.121    0.0732    0.0796    0.0811 
    0.031    0.0217    0.0219     0.022 
   0.0078   0.00581   0.00585   0.00582   0.00581 
MicroscopyImages (32x32): 6->8:
        1     0.688 
    0.438     0.273 
    0.121    0.0776    0.0811    0.0791 
    0.031    0.0221    0.0219    0.0222     0.022 
   0.0078   0.00577   0.00589   0.00584   0.00586   0.00586 
MicroscopyImages (32x32): 9->5:
        1     0.625 
    0.438      0.25     0.242 
    0.121    0.0742    0.0771    0.0803    0.0801 
    0.031     0.022    0.0226    0.0226 
   0.0078   0.00608   0.00613    0.0061   0.00605   0.00606 
MicroscopyImages (32x32): 9->1:
        1     0.688 
    0.438     0.258      0.27 
    0.121    0.0796    0.0857    0.0859 
   0.0308    0.0225    0.0237     0.023    0.0231 
   0.0078   0.00628   0.00644   0.00643   0.00644   0.00644 
MicroscopyImages (32x32): 9->7:
        1     0.625 
    0.438     0.254     0.262     0.254 
    0.121    0.0759    0.0762    0.0774    0.0784 
    0.031    0.0214     0.022     0.022    0.0223 
   0.0078   0.00584   0.00595   0.00591   0.00592   0.00593   0.00593 
MicroscopyImages (32x32): 9->2:
        1     0.625 
    0.438     0.246     0.266 
    0.121    0.0762    0.0808    0.0796    0.0796 
    0.031    0.0219    0.0228    0.0228    0.0225 
   0.0078   0.00593   0.00608   0.00605    0.0061 
MicroscopyImages (32x32): 9->3:
        1     0.625 
    0.438     0.262     0.242 
    0.121    0.0769    0.0796    0.0754 
    0.031    0.0213     0.022    0.0222    0.0223 
   0.0078   0.00601    0.0061   0.00602   0.00596   0.00594   0.00594 
MicroscopyImages (32x32): 9->6:
        1     0.625 
    0.438     0.254     0.246 
    0.121    0.0781    0.0796    0.0796 
    0.031    0.0215    0.0221    0.0224    0.0224 
   0.0078   0.00589   0.00599   0.00592   0.00593   0.00593 
MicroscopyImages (32x32): 9->4:
        1     0.625 
    0.438     0.242      0.25 
    0.121    0.0776    0.0784    0.0781 
    0.031    0.0214    0.0219    0.0217    0.0217 
   0.0078   0.00581   0.00595   0.00594   0.00592   0.00592 
MicroscopyImages (32x32): 9->10:
        1     0.688 
    0.438      0.25 
    0.121    0.0769    0.0801    0.0789    0.0796 
    0.031    0.0219    0.0222    0.0222    0.0223 
   0.0078   0.00595   0.00597   0.00596   0.00596 
MicroscopyImages (32x32): 9->8:
        1     0.625 
    0.438      0.25     0.266 
    0.121    0.0771    0.0813    0.0774    0.0771 
    0.031    0.0214    0.0219    0.0216    0.0218 
   0.0078   0.00581   0.00593    0.0059   0.00589   0.00589 
MicroscopyImages (32x32): 4->5:
        1     0.688 
    0.438     0.273 
    0.121    0.0784    0.0771    0.0779 
    0.031    0.0226    0.0228     0.023    0.0229 
   0.0078   0.00603   0.00616   0.00606   0.00606 
MicroscopyImages (32x32): 4->1:
        1      0.75 
    0.438     0.258 
    0.121    0.0798    0.0786    0.0798 
    0.031    0.0218     0.022     0.022    0.0219 
  0.00778    0.0059   0.00602   0.00602   0.00597   0.00599 
MicroscopyImages (32x32): 4->7:
        1     0.625 
    0.438     0.246 
    0.121    0.0791    0.0791    0.0789 
    0.031    0.0225    0.0224    0.0221    0.0222 
   0.0078   0.00593   0.00602   0.00599     0.006   0.00601 
MicroscopyImages (32x32): 4->2:
        1     0.625 
    0.438     0.238     0.238 
    0.121    0.0745    0.0776    0.0769 
    0.031    0.0213    0.0219    0.0214    0.0213 
   0.0078   0.00567   0.00587   0.00579   0.00577 
MicroscopyImages (32x32): 4->3:
        1     0.562 
    0.438     0.238     0.246 
    0.121    0.0771    0.0801    0.0784 
    0.031     0.022    0.0223    0.0222 
   0.0078   0.00599     0.006   0.00608    0.0061   0.00608 
MicroscopyImages (32x32): 4->6:
        1     0.688 
    0.438     0.258     0.273     0.273 
    0.121    0.0808    0.0815    0.0808 
    0.031    0.0228    0.0224    0.0224    0.0223 
   0.0078   0.00588     0.006   0.00597   0.00599 
MicroscopyImages (32x32): 4->9:
        1     0.625 
    0.438     0.254      0.27      0.27 
    0.121    0.0754    0.0806    0.0784 
    0.031    0.0215    0.0219    0.0219    0.0219 
   0.0078    0.0058   0.00596    0.0059   0.00589   0.00588   0.00587 
MicroscopyImages (32x32): 4->10:
        1     0.562 
    0.438     0.254     0.242 
    0.121    0.0754    0.0779    0.0779    0.0776 
    0.031    0.0219    0.0219    0.0222    0.0222 
   0.0078   0.00581   0.00596   0.00589   0.00589   0.00589 
MicroscopyImages (32x32): 4->8:
        1      0.75 
    0.438     0.254      0.25 
    0.121    0.0811    0.0798 
    0.031    0.0217    0.0219    0.0221    0.0223 
  0.00778   0.00586   0.00599   0.00595   0.00591   0.00591 
MicroscopyImages (32x32): 10->5:
        1      0.75 
    0.438      0.25 
    0.121    0.0771    0.0818    0.0808 
    0.031    0.0221    0.0226    0.0226    0.0226 
   0.0078   0.00589   0.00605   0.00602   0.00599 
MicroscopyImages (32x32): 10->1:
        1     0.688 
    0.438     0.262     0.266 
    0.121    0.0813    0.0842    0.0823 
    0.031    0.0224    0.0228     0.023    0.0229 
   0.0078   0.00609   0.00624   0.00619   0.00618 
MicroscopyImages (32x32): 10->7:
        1     0.625 
    0.438     0.238     0.262 
    0.121    0.0762    0.0754    0.0762 
    0.031    0.0214     0.022    0.0219    0.0219 
   0.0078    0.0057   0.00585   0.00585   0.00586 
MicroscopyImages (32x32): 10->2:
        1     0.625 
    0.438     0.254 
    0.121    0.0793    0.0793    0.0796 
    0.031    0.0221     0.022    0.0221    0.0221 
   0.0078   0.00583   0.00591   0.00587   0.00589 
MicroscopyImages (32x32): 10->3:
        1     0.625 
    0.438     0.246     0.242      0.23 
    0.121    0.0791    0.0776    0.0789    0.0789 
    0.031    0.0218     0.022    0.0218    0.0218    0.0218 
   0.0078   0.00583   0.00594   0.00595   0.00593   0.00592 
MicroscopyImages (32x32): 10->6:
        1     0.562 
    0.438     0.258     0.266 
    0.121    0.0808    0.0786    0.0806    0.0818 
    0.031    0.0222    0.0224    0.0225 
   0.0078   0.00584     0.006   0.00593   0.00592 
MicroscopyImages (32x32): 10->9:
        1      0.75 
    0.438     0.266 
    0.121    0.0786    0.0801 
    0.031    0.0214    0.0222    0.0221    0.0221 
   0.0078   0.00584   0.00596   0.00597   0.00594   0.00594 
MicroscopyImages (32x32): 10->4:
        1      0.75 
    0.438      0.25     0.262 
    0.121    0.0757    0.0791    0.0798 
    0.031    0.0216    0.0216    0.0216    0.0216 
   0.0078   0.00574   0.00588   0.00585   0.00584   0.00583 
MicroscopyImages (32x32): 10->8:
        1     0.625 
    0.438     0.254     0.266 
    0.121    0.0769    0.0767    0.0779 
    0.031    0.0214    0.0223    0.0222 
   0.0078   0.00581   0.00592   0.00578   0.00578    0.0058 
MicroscopyImages (32x32): 8->5:
        1     0.625 
    0.438     0.254 
    0.121    0.0774    0.0781    0.0779 
    0.031    0.0214    0.0221     0.022 
   0.0078   0.00585   0.00596   0.00589   0.00588   0.00588 
MicroscopyImages (32x32): 8->1:
        1     0.688 
    0.438     0.234     0.246     0.254 
    0.121    0.0793    0.0779    0.0796    0.0798 
    0.031    0.0216    0.0221     0.022    0.0222 
   0.0078   0.00587   0.00604   0.00602   0.00598   0.00598 
MicroscopyImages (32x32): 8->7:
        1     0.625 
    0.438      0.25 
    0.121    0.0789    0.0764    0.0771 
    0.031    0.0214    0.0218    0.0218 
   0.0078    0.0058   0.00587   0.00583   0.00585   0.00586   0.00587   0.00587 
MicroscopyImages (32x32): 8->2:
        1     0.625 
    0.438     0.238     0.242 
    0.121    0.0752    0.0764    0.0764 
    0.031    0.0212    0.0219    0.0224    0.0223 
   0.0078   0.00575   0.00584   0.00586   0.00584 
MicroscopyImages (32x32): 8->3:
        1     0.625 
    0.438      0.25     0.258 
    0.121    0.0798    0.0791    0.0793 
    0.031    0.0218     0.022    0.0222    0.0221 
   0.0078   0.00585   0.00602   0.00593   0.00589    0.0059 
MicroscopyImages (32x32): 8->6:
        1      0.75 
    0.438     0.258     0.258     0.258 
    0.121    0.0828    0.0811     0.082 
    0.031    0.0217    0.0224    0.0222    0.0222 
  0.00778   0.00578   0.00583   0.00588   0.00588 
MicroscopyImages (32x32): 8->9:
        1     0.625 
    0.438     0.254     0.266 
    0.121    0.0757    0.0781    0.0789 
    0.031    0.0214    0.0221    0.0223    0.0225 
   0.0078   0.00592   0.00609   0.00599   0.00597   0.00599 
MicroscopyImages (32x32): 8->4:
        1     0.688 
    0.438     0.238 
    0.121    0.0774    0.0789    0.0796    0.0791 
    0.031    0.0218    0.0219    0.0219    0.0218    0.0218 
  0.00778   0.00578   0.00591   0.00584   0.00588   0.00588 
MicroscopyImages (32x32): 8->10:
        1     0.625 
    0.438     0.238     0.246 
    0.121    0.0786    0.0793    0.0813 
    0.031    0.0221    0.0223    0.0224    0.0224 
   0.0078   0.00581    0.0059   0.00593   0.00594 
Shapes (32x32): 5->1:
        1     0.625 
    0.438     0.258 
    0.121    0.0803    0.0813 
    0.031    0.0228    0.0227    0.0231    0.0231 
   0.0078   0.00616   0.00616   0.00617   0.00618   0.00617 
Shapes (32x32): 5->7:
        1     0.625 
    0.438     0.254 
    0.121    0.0759    0.0759    0.0757 
   0.0305    0.0226    0.0232    0.0233    0.0232 
  0.00745    0.0063   0.00646    0.0064    0.0064 
Shapes (32x32): 5->2:
        1     0.625 
    0.438      0.25 
    0.121    0.0784    0.0793    0.0811 
     0.03    0.0241    0.0237    0.0238 
  0.00719    0.0065   0.00672   0.00669   0.00672    0.0067 
Shapes (32x32): 5->3:
        1     0.625 
    0.438     0.258 
    0.121    0.0793    0.0823    0.0818 
   0.0305    0.0242    0.0244    0.0244    0.0243 
  0.00761   0.00677   0.00686   0.00675   0.00672   0.00672   0.00672   0.00673 
Shapes (32x32): 5->6:
        1     0.625 
    0.438     0.238 
    0.121    0.0757    0.0784    0.0815 
   0.0305    0.0244    0.0237    0.0239 
  0.00749   0.00669   0.00679   0.00676   0.00676 
Shapes (32x32): 5->9:
        1     0.688 
    0.438     0.289      0.27 
    0.121    0.0823    0.0818    0.0808    0.0803 
    0.031    0.0235     0.024    0.0243    0.0245    0.0245 
   0.0078   0.00663   0.00673   0.00661   0.00665   0.00666   0.00667   0.00668   0.00668 
Shapes (32x32): 5->4:
        1     0.625 
    0.438     0.234 
    0.121    0.0764    0.0764    0.0769 
     0.03    0.0225    0.0228    0.0226    0.0226 
  0.00719   0.00624   0.00637   0.00639   0.00639    0.0064    0.0064 
Shapes (32x32): 5->10:
        1     0.625 
    0.438      0.25 
    0.121    0.0796    0.0808 
    0.031    0.0228    0.0233    0.0239    0.0233    0.0233 
   0.0078    0.0065   0.00646   0.00649   0.00647   0.00647 
Shapes (32x32): 5->8:
        1     0.625 
    0.438     0.242 
    0.121    0.0806    0.0857     0.083    0.0833 
   0.0291    0.0243    0.0244    0.0245 
  0.00694   0.00681   0.00681   0.00678   0.00677 
Shapes (32x32): 1->5:
        1     0.625 
    0.438     0.246 
    0.121    0.0786    0.0791 
    0.031    0.0222    0.0229    0.0228    0.0228 
   0.0078   0.00592   0.00623   0.00618   0.00618   0.00622   0.00623 
Shapes (32x32): 1->7:
        1     0.625 
    0.438      0.25 
    0.121    0.0747    0.0798    0.0791 
    0.031    0.0214    0.0216    0.0217    0.0217 
   0.0078    0.0056   0.00567   0.00566   0.00566 
Shapes (32x32): 1->2:
        1         1 
     0.25      0.25 
    0.109    0.0764    0.0767    0.0767 
   0.0303    0.0204      0.02      0.02 
  0.00775   0.00525   0.00522   0.00522 
Shapes (32x32): 1->3:
        1         1 
     0.25     0.391 
   0.0625    0.0967 
   0.0234    0.0239    0.0245    0.0248 
  0.00671   0.00613    0.0063   0.00618   0.00618 
Shapes (32x32): 1->6:
        1      0.75 
    0.375      0.25 
    0.109    0.0747    0.0771    0.0781 
   0.0298    0.0211    0.0212    0.0213    0.0213 
  0.00772   0.00554   0.00565   0.00564   0.00566 
Shapes (32x32): 1->9:
        1      0.75 
    0.375     0.258     0.305 
    0.102     0.084    0.0835     0.084 
   0.0288     0.023     0.023    0.0237    0.0235 
  0.00755   0.00633   0.00635   0.00631   0.00634   0.00625 
Shapes (32x32): 1->4:
        1     0.625 
    0.438     0.285 
    0.121    0.0798    0.0752 
    0.031    0.0205    0.0208    0.0208 
  0.00778   0.00545   0.00549   0.00548   0.00548 
Shapes (32x32): 1->10:
        1     0.625 
    0.438     0.242 
    0.121    0.0786    0.0793    0.0779 
   0.0308    0.0224    0.0217    0.0211 
   0.0078   0.00573   0.00565   0.00557   0.00557   0.00557   0.00556 
Shapes (32x32): 1->8:
        1     0.625 
    0.438     0.246 
    0.121    0.0747    0.0764    0.0769 
    0.031    0.0209    0.0216    0.0216 
   0.0078   0.00567   0.00573   0.00572   0.00572   0.00572 
Shapes (32x32): 7->5:
        1     0.625 
    0.438     0.262 
    0.121    0.0813    0.0791    0.0811 
   0.0305    0.0229    0.0237    0.0234    0.0232 
  0.00745    0.0063    0.0065   0.00653   0.00651   0.00651   0.00651 
Shapes (32x32): 7->1:
        1     0.625 
    0.438     0.246 
    0.121    0.0771    0.0771    0.0774 
    0.031     0.021    0.0212    0.0215 
   0.0078   0.00562   0.00563   0.00566 
Shapes (32x32): 7->2:
        1     0.625 
    0.438      0.25 
    0.121    0.0784    0.0793    0.0793 
   0.0298    0.0228    0.0233    0.0236    0.0235 
  0.00697   0.00653   0.00658   0.00654   0.00654   0.00654   0.00655   0.00655 
Shapes (32x32): 7->3:
        1     0.625 
    0.438     0.246 
    0.121    0.0774    0.0806    0.0806 
   0.0308    0.0225    0.0226    0.0225    0.0228 
  0.00768   0.00614   0.00624   0.00617   0.00619   0.00619 
Shapes (32x32): 7->6:
        1     0.625 
    0.438      0.25 
    0.121    0.0774    0.0806    0.0815 
    0.031    0.0224    0.0229    0.0227 
  0.00777    0.0064    0.0064   0.00638   0.00639    0.0064   0.00641   0.00642   0.00643   0.00643 
Shapes (32x32): 7->9:
        1     0.625 
    0.438      0.25      0.25 
    0.121    0.0779    0.0808    0.0793    0.0818 
    0.031    0.0227    0.0224    0.0224 
  0.00775    0.0062   0.00612   0.00626   0.00621   0.00622   0.00623 
Shapes (32x32): 7->4:
        1     0.625 
    0.438      0.25 
    0.121    0.0793    0.0813 
   0.0295    0.0228    0.0229    0.0231 
  0.00713    0.0064   0.00648   0.00646   0.00648   0.00649 
Shapes (32x32): 7->10:
        1     0.625 
    0.438     0.238 
    0.121    0.0796    0.0752    0.0757 
    0.031    0.0219     0.022    0.0221    0.0221 
  0.00777   0.00585    0.0058   0.00579    0.0058   0.00581   0.00582   0.00583   0.00583   0.00583   0.00583 
Shapes (32x32): 7->8:
        1     0.625 
    0.438     0.254 
    0.113    0.0784    0.0803    0.0791 
   0.0295    0.0227    0.0234    0.0235 
  0.00706   0.00658   0.00663    0.0066   0.00658   0.00658 
Shapes (32x32): 2->5:
        1     0.625 
    0.438     0.262 
    0.121    0.0786    0.0803 
     0.03    0.0228    0.0238    0.0238 
  0.00719   0.00642   0.00658   0.00653   0.00657   0.00658   0.00657   0.00657 
Shapes (32x32): 2->1:
        1         1 
     0.25     0.297 
    0.109    0.0796    0.0776    0.0786 
   0.0303    0.0204    0.0202    0.0199 
  0.00775   0.00513   0.00529   0.00525 
Shapes (32x32): 2->7:
        1     0.625 
    0.438     0.238 
    0.121    0.0779    0.0813    0.0813    0.0813 
   0.0291    0.0235    0.0236    0.0234    0.0233 
  0.00696   0.00633   0.00637    0.0064   0.00639    0.0064   0.00642   0.00642   0.00642   0.00643 
Shapes (32x32): 2->3:
        1         1 
     0.25     0.297 
    0.109    0.0823    0.0757    0.0776 
   0.0283    0.0222    0.0213    0.0214    0.0214 
  0.00745   0.00585   0.00573   0.00587   0.00585   0.00585 
Shapes (32x32): 2->6:
        1      0.75 
    0.375     0.258 
    0.117     0.085    0.0837 
   0.0283    0.0242    0.0243     0.024     0.024 
   0.0069   0.00644   0.00651   0.00654   0.00654 
Shapes (32x32): 2->9:
        1      0.75 
    0.375     0.246     0.246 
    0.117    0.0784    0.0808    0.0801    0.0815 
   0.0293     0.022    0.0218    0.0218    0.0218 
  0.00748   0.00602   0.00606   0.00609   0.00612   0.00609   0.00608 
Shapes (32x32): 2->4:
        1     0.625 
    0.438     0.262 
    0.121    0.0847 
   0.0281    0.0252    0.0253    0.0252    0.0252 
  0.00639    0.0068   0.00677    0.0068    0.0068    0.0068 
Shapes (32x32): 2->10:
        1     0.625 
    0.438     0.262 
    0.121    0.0732    0.0725     0.074 
    0.031    0.0208    0.0202    0.0202 
  0.00764    0.0056   0.00558    0.0056   0.00559    0.0056   0.00562   0.00563   0.00565 
Shapes (32x32): 2->8:
        1     0.625 
    0.438     0.254 
    0.121    0.0862    0.0881    0.0881 
   0.0269    0.0262    0.0257    0.0255    0.0254    0.0259 
  0.00642   0.00709   0.00699   0.00694   0.00701   0.00701 
Shapes (32x32): 3->5:
        1     0.625 
    0.438     0.246 
    0.121     0.085    0.0881    0.0884 
   0.0303    0.0243    0.0244    0.0244    0.0246 
   0.0076   0.00649   0.00661   0.00673   0.00673   0.00673 
Shapes (32x32): 3->1:
        1         1 
     0.25     0.391 
   0.0625    0.0967 
   0.0234    0.0239    0.0241    0.0252 
  0.00667   0.00617    0.0063    0.0063   0.00628   0.00629 
Shapes (32x32): 3->7:
        1     0.625 
    0.438      0.25 
    0.121    0.0825    0.0823    0.0833 
   0.0308    0.0229     0.023     0.023 
  0.00764   0.00604   0.00601   0.00603   0.00605   0.00605   0.00605 
Shapes (32x32): 3->2:
        1         1 
     0.25      0.25 
    0.109    0.0869    0.0864    0.0872 
   0.0278    0.0237    0.0225    0.0224 
  0.00732   0.00609   0.00592   0.00598   0.00598   0.00599   0.00599 
Shapes (32x32): 3->6:
        1      0.75 
    0.375      0.25 
    0.109    0.0864    0.0854    0.0881    0.0859 
   0.0288    0.0238     0.023    0.0238    0.0239    0.0238 
  0.00722   0.00662   0.00655   0.00661   0.00653   0.00659   0.00659 
Shapes (32x32): 3->9:
        1      0.75 
    0.375     0.258     0.305 
    0.102    0.0935    0.0916    0.0916 
   0.0278    0.0253    0.0246    0.0249    0.0248    0.0247 
  0.00711   0.00706   0.00685   0.00699     0.007   0.00701   0.00702 
Shapes (32x32): 3->4:
        1     0.625 
    0.438     0.285 
    0.121    0.0854    0.0845    0.0852 
   0.0305    0.0225     0.022    0.0219 
  0.00763   0.00578   0.00587   0.00595   0.00591    0.0059   0.00591 
Shapes (32x32): 3->10:
        1     0.625 
    0.438     0.242 
    0.121    0.0833    0.0872 
   0.0305    0.0232    0.0226    0.0225    0.0225 
  0.00758   0.00612   0.00609     0.006   0.00598   0.00598   0.00599   0.00597   0.00595 
Shapes (32x32): 3->8:
        1     0.625 
    0.438     0.246 
    0.121    0.0818     0.083    0.0811    0.0833    0.0837 
   0.0298     0.024    0.0238    0.0235    0.0236 
  0.00742    0.0063   0.00631   0.00624   0.00624   0.00624 
Shapes (32x32): 6->5:
        1     0.625 
    0.438     0.242 
    0.121    0.0771    0.0759    0.0762 
   0.0305     0.022    0.0237    0.0231     0.023     0.023 
  0.00749   0.00607   0.00626   0.00624   0.00625   0.00624   0.00624 
Shapes (32x32): 6->1:
        1      0.75 
    0.375     0.254 
    0.113    0.0757     0.075    0.0747 
     0.03    0.0204    0.0215    0.0215    0.0213 
  0.00775   0.00561   0.00558   0.00563   0.00564 
Shapes (32x32): 6->7:
        1     0.625 
    0.438     0.246 
    0.121    0.0757    0.0732    0.0735 
    0.031    0.0217    0.0217    0.0216    0.0218    0.0219 
  0.00777   0.00566    0.0058   0.00586   0.00583   0.00584   0.00585   0.00587   0.00587   0.00587   0.00588 
Shapes (32x32): 6->2:
        1      0.75 
    0.375     0.258 
    0.117    0.0798    0.0796 
   0.0283    0.0227    0.0233    0.0236    0.0236 
  0.00684   0.00643   0.00647   0.00646 
Shapes (32x32): 6->3:
        1      0.75 
    0.375     0.254 
    0.113    0.0808    0.0801    0.0781 
   0.0288    0.0236    0.0231    0.0234    0.0228    0.0227 
  0.00719   0.00661   0.00649   0.00654   0.00659   0.00657 
Shapes (32x32): 6->9:
        1      0.75 
    0.375     0.254     0.254 
    0.113    0.0808    0.0823    0.0811    0.0825    0.0825 
   0.0293    0.0241    0.0235    0.0243    0.0241 
  0.00706   0.00692   0.00674   0.00671    0.0067   0.00672   0.00675   0.00672   0.00671   0.00672   0.00673   0.00673   0.00676   0.00677 
Shapes (32x32): 6->4:
        1     0.625 
    0.438     0.266 
    0.121    0.0796    0.0801 
   0.0295    0.0227    0.0231    0.0229    0.0229 
  0.00713   0.00618   0.00628   0.00626   0.00627   0.00628 
Shapes (32x32): 6->10:
        1     0.625 
    0.438     0.238 
    0.121    0.0723    0.0713    0.0723     0.072     0.073 
    0.031     0.021    0.0209    0.0209    0.0211    0.0211 
  0.00774   0.00565   0.00554   0.00559   0.00561   0.00562   0.00563   0.00564   0.00565   0.00566 
Shapes (32x32): 6->8:
        1     0.625 
    0.438     0.266 
    0.113     0.084    0.0881    0.0872 
   0.0281    0.0247    0.0245    0.0249    0.0247 
  0.00699   0.00662   0.00665   0.00669   0.00673   0.00671   0.00667   0.00668 
Shapes (32x32): 9->5:
        1     0.688 
    0.438     0.258     0.273 
    0.121    0.0862     0.083    0.0828     0.082    0.0801    0.0825 
    0.031    0.0231    0.0236    0.0239     0.024 
   0.0078   0.00645   0.00655   0.00661   0.00661   0.00665   0.00667   0.00666   0.00668 
Shapes (32x32): 9->1:
        1      0.75 
    0.375     0.258     0.301 
    0.105     0.085    0.0835    0.0842 
   0.0291    0.0228    0.0229    0.0232    0.0231 
  0.00749   0.00592   0.00597   0.00597   0.00599     0.006     0.006 
Shapes (32x32): 9->7:
        1     0.625 
    0.438     0.258     0.266 
    0.121    0.0793    0.0796    0.0796    0.0786 
   0.0308     0.022    0.0225    0.0224    0.0224    0.0224 
  0.00775   0.00581   0.00593   0.00594   0.00597   0.00595   0.00595   0.00596   0.00595   0.00595 
Shapes (32x32): 9->2:
        1      0.75 
    0.375     0.266     0.266 
    0.117    0.0757    0.0759    0.0745 
     0.03    0.0207    0.0212    0.0213    0.0214 
  0.00748    0.0057   0.00573   0.00574   0.00575   0.00575   0.00575 
Shapes (32x32): 9->3:
        1      0.75 
    0.375     0.258     0.301 
    0.105     0.085    0.0869    0.0916    0.0916 
   0.0273    0.0249    0.0247    0.0244    0.0243    0.0243 
  0.00717   0.00672   0.00677   0.00673   0.00684   0.00685   0.00685 
Shapes (32x32): 9->6:
        1      0.75 
    0.375     0.293     0.293 
    0.113     0.085    0.0808    0.0796    0.0803 
   0.0298    0.0238    0.0235    0.0237    0.0239    0.0238    0.0238    0.0238    0.0238    0.0237    0.0236 
  0.00703    0.0067   0.00653   0.00664   0.00667   0.00668   0.00668   0.00668   0.00668   0.00668   0.00668   0.00668   0.00668    0.0067   0.00668 
Shapes (32x32): 9->4:
        1     0.688 
    0.438     0.258     0.266 
    0.121    0.0771    0.0767    0.0779    0.0781 
    0.031    0.0216    0.0219    0.0217    0.0216    0.0216 
  0.00771   0.00569    0.0058    0.0058   0.00575   0.00576   0.00576   0.00576   0.00576   0.00576 
Shapes (32x32): 9->10:
        1     0.688 
    0.438     0.246      0.27 
    0.121    0.0825    0.0791    0.0798 
    0.031    0.0224    0.0229     0.023    0.0229 
  0.00752   0.00611    0.0061   0.00616   0.00617   0.00617   0.00617   0.00617 
Shapes (32x32): 9->8:
        1     0.688 
    0.438     0.258     0.258 
    0.121    0.0759    0.0791    0.0767    0.0771 
    0.031     0.022    0.0229    0.0225    0.0224    0.0224    0.0223 
  0.00769   0.00604   0.00621    0.0062   0.00624   0.00623   0.00624   0.00624   0.00624   0.00624   0.00624 
Shapes (32x32): 4->5:
        1     0.625 
    0.438      0.27 
    0.121    0.0762    0.0757 
     0.03    0.0228    0.0242    0.0243    0.0243 
  0.00719   0.00645   0.00666   0.00665   0.00663   0.00663 
Shapes (32x32): 4->1:
        1     0.625 
    0.438     0.246 
    0.121    0.0725    0.0742    0.0735 
    0.031    0.0203    0.0214    0.0212 
  0.00778   0.00545   0.00551    0.0055   0.00551 
Shapes (32x32): 4->7:
        1     0.625 
    0.438     0.238 
    0.121    0.0752    0.0786    0.0793    0.0793 
   0.0295    0.0229    0.0231     0.023 
  0.00716   0.00638   0.00636   0.00635   0.00637   0.00638   0.00638 
Shapes (32x32): 4->2:
        1     0.625 
    0.438     0.242 
    0.121     0.083 
   0.0281    0.0251    0.0251    0.0252 
  0.00639   0.00687   0.00686   0.00683 
Shapes (32x32): 4->3:
        1     0.625 
    0.438     0.246 
    0.121    0.0769    0.0767    0.0781    0.0776 
   0.0305    0.0224    0.0224    0.0224    0.0224 
  0.00758   0.00605   0.00608   0.00613   0.00609   0.00611   0.00612 
Shapes (32x32): 4->6:
        1     0.625 
    0.438     0.234 
    0.121    0.0793    0.0803 
   0.0295    0.0236    0.0234    0.0242    0.0242 
  0.00711   0.00665    0.0067   0.00671   0.00668 
Shapes (32x32): 4->9:
        1     0.688 
    0.438      0.25      0.27 
    0.121    0.0764    0.0786    0.0793 
    0.031    0.0224    0.0222    0.0227    0.0227 
  0.00769     0.006   0.00604   0.00616   0.00614   0.00614 
Shapes (32x32): 4->10:
        1     0.625 
    0.438     0.227 
    0.121    0.0703    0.0776    0.0786 
    0.031    0.0216    0.0211 
  0.00774   0.00574   0.00573   0.00568    0.0057    0.0057   0.00571   0.00572   0.00573 
Shapes (32x32): 4->8:
        1     0.625 
    0.438     0.242 
    0.121    0.0862    0.0874    0.0881 
   0.0281    0.0243    0.0246    0.0246 
   0.0067   0.00677   0.00685   0.00681   0.00683 
Shapes (32x32): 10->5:
        1     0.625 
    0.438     0.266 
    0.121    0.0786    0.0791 
    0.031    0.0215    0.0229     0.023    0.0227 
   0.0078   0.00624    0.0065   0.00653   0.00652   0.00651   0.00651 
Shapes (32x32): 10->1:
        1     0.625 
    0.438     0.289 
    0.121    0.0786    0.0781 
    0.031    0.0213    0.0215    0.0212    0.0213 
   0.0078   0.00557   0.00567   0.00569   0.00567   0.00561   0.00561 
Shapes (32x32): 10->7:
        1     0.625 
    0.438     0.254 
    0.121    0.0742    0.0774    0.0784 
    0.031     0.021    0.0211    0.0213    0.0214 
  0.00778   0.00585   0.00595   0.00596   0.00597   0.00596 
Shapes (32x32): 10->2:
        1     0.625 
    0.438     0.227 
    0.121     0.073    0.0771    0.0752    0.0728 
    0.031    0.0196      0.02    0.0201      0.02 
  0.00768   0.00567   0.00584   0.00585   0.00581   0.00581    0.0058    0.0058    0.0058 
Shapes (32x32): 10->3:
        1     0.625 
    0.438     0.289 
    0.121    0.0791    0.0796    0.0798 
   0.0305    0.0224    0.0232    0.0231    0.0231 
   0.0076    0.0062   0.00612   0.00612   0.00612   0.00611   0.00611   0.00612   0.00607 
Shapes (32x32): 10->6:
        1     0.625 
    0.438     0.242 
    0.121     0.071    0.0745    0.0779    0.0776 
    0.031    0.0209    0.0218    0.0218    0.0215    0.0215 
  0.00777   0.00582   0.00601   0.00597   0.00599     0.006   0.00601   0.00602   0.00603 
Shapes (32x32): 10->9:
        1     0.688 
    0.438     0.258     0.258 
    0.121    0.0806    0.0808    0.0801 
    0.031    0.0228    0.0233    0.0233    0.0233 
  0.00755   0.00633   0.00644   0.00642   0.00643   0.00646   0.00646   0.00646 
Shapes (32x32): 10->4:
        1     0.625 
    0.438     0.285 
    0.121    0.0793    0.0754    0.0764    0.0779 
    0.031    0.0208    0.0212    0.0208    0.0208 
  0.00775   0.00567   0.00577   0.00581    0.0058    0.0058 
Shapes (32x32): 10->8:
        1     0.625 
    0.438     0.246 
    0.121    0.0757    0.0786    0.0776    0.0779 
    0.031    0.0212    0.0219    0.0217    0.0217 
  0.00768   0.00596   0.00611   0.00598   0.00599   0.00596   0.00596 
Shapes (32x32): 8->5:
        1     0.625 
    0.438     0.262 
    0.121    0.0811    0.0811    0.0823 
   0.0291     0.023    0.0236    0.0242 
  0.00694   0.00669   0.00666   0.00665   0.00666 
Shapes (32x32): 8->1:
        1     0.625 
    0.438     0.234 
    0.121    0.0769    0.0757 
    0.031     0.021    0.0215    0.0221 
   0.0078   0.00567    0.0057   0.00579   0.00581 
Shapes (32x32): 8->7:
        1     0.625 
    0.438      0.25 
    0.117    0.0796    0.0818    0.0833    0.0815 
   0.0295    0.0231    0.0235    0.0239 
  0.00703   0.00654   0.00651   0.00649    0.0065   0.00652   0.00653   0.00653   0.00653 
Shapes (32x32): 8->2:
        1     0.625 
    0.438      0.25 
    0.121     0.083    0.0813    0.0818 
   0.0269    0.0245    0.0258    0.0257    0.0257 
  0.00635   0.00702   0.00696   0.00696   0.00696   0.00696 
Shapes (32x32): 8->3:
        1     0.625 
    0.438     0.234 
    0.121    0.0759    0.0769    0.0771 
     0.03    0.0223    0.0231    0.0225    0.0224 
  0.00749   0.00621    0.0062   0.00612   0.00613   0.00613 
Shapes (32x32): 8->6:
        1     0.625 
    0.438      0.27 
    0.113    0.0862    0.0842 
   0.0281    0.0237    0.0247    0.0248    0.0247 
  0.00697   0.00663   0.00666   0.00665   0.00666   0.00666   0.00665    0.0066   0.00658 
Shapes (32x32): 8->9:
        1     0.688 
    0.438     0.238     0.246     0.254 
    0.121    0.0774    0.0796    0.0798 
    0.031    0.0232    0.0231    0.0226    0.0225 
  0.00768   0.00612   0.00627   0.00621   0.00625    0.0062   0.00621 
Shapes (32x32): 8->4:
        1     0.625 
    0.438     0.238 
    0.121     0.083     0.083 
   0.0281     0.024    0.0242    0.0242    0.0242 
  0.00668   0.00672    0.0067   0.00671   0.00672 
Shapes (32x32): 8->10:
        1     0.625 
    0.438     0.238 
    0.121     0.075    0.0745    0.0779    0.0781 
    0.031    0.0228    0.0217     0.022    0.0219 
  0.00777   0.00601   0.00602   0.00604   0.00603   0.00601   0.00601   0.00601   0.00601   0.00601   0.00602 
WhiteNoise (32x32): 5->1:
        1     0.625 
    0.438     0.254      0.25 
    0.121    0.0781    0.0779 
    0.031    0.0217     0.022     0.022 
   0.0078   0.00575   0.00581   0.00582   0.00582 
WhiteNoise (32x32): 5->7:
        1      0.75 
    0.438     0.246      0.25 
    0.121    0.0779    0.0779 
    0.031    0.0216    0.0216    0.0216 
   0.0078   0.00573   0.00581   0.00578    0.0058 
WhiteNoise (32x32): 5->2:
        1      0.75 
    0.438     0.258 
    0.121    0.0771    0.0806 
    0.031    0.0218     0.022    0.0219 
   0.0078   0.00579   0.00585   0.00585   0.00585 
WhiteNoise (32x32): 5->3:
        1     0.688 
    0.438     0.234     0.242 
    0.121    0.0774    0.0798 
    0.031    0.0218    0.0221     0.022 
   0.0078   0.00576   0.00583   0.00577   0.00578 
WhiteNoise (32x32): 5->6:
        1     0.688 
    0.438      0.23 
    0.121    0.0798    0.0828 
    0.031    0.0219     0.022     0.022 
   0.0078   0.00574   0.00583   0.00581   0.00581 
WhiteNoise (32x32): 5->9:
        1     0.625 
    0.438     0.238     0.254 
    0.121    0.0803    0.0793 
    0.031    0.0218    0.0219     0.022 
   0.0078   0.00578    0.0058   0.00583   0.00583 
WhiteNoise (32x32): 5->4:
        1     0.625 
    0.438     0.266 
    0.121    0.0781    0.0789 
    0.031    0.0214    0.0218    0.0217 
   0.0078   0.00573   0.00578   0.00579    0.0058 
WhiteNoise (32x32): 5->10:
        1     0.625 
    0.438     0.258 
    0.121    0.0769    0.0791 
    0.031    0.0216    0.0217 
   0.0078   0.00575   0.00584   0.00583   0.00583 
WhiteNoise (32x32): 5->8:
        1     0.688 
    0.438     0.254 
    0.121    0.0776    0.0789 
    0.031    0.0216    0.0219    0.0219 
   0.0078   0.00571   0.00577    0.0058   0.00579 
WhiteNoise (32x32): 1->5:
        1     0.625 
    0.438     0.246 
    0.121    0.0774    0.0796 
    0.031    0.0217    0.0219 
   0.0078   0.00577   0.00585   0.00583   0.00582 
WhiteNoise (32x32): 1->7:
        1     0.625 
    0.438     0.238     0.246 
    0.121    0.0771    0.0789 
    0.031    0.0217    0.0218 
   0.0078   0.00573   0.00578    0.0058    0.0058    0.0058 
WhiteNoise (32x32): 1->2:
        1     0.625 
    0.438     0.273 
    0.121    0.0813    0.0801 
    0.031    0.0218    0.0219    0.0219 
   0.0078   0.00572    0.0058   0.00575   0.00575 
WhiteNoise (32x32): 1->3:
        1     0.562 
    0.438     0.242     0.254      0.27 
    0.121    0.0801    0.0798 
    0.031    0.0218    0.0219    0.0219 
   0.0078   0.00578   0.00583    0.0058   0.00579 
WhiteNoise (32x32): 1->6:
        1     0.562 
    0.438     0.238     0.238 
    0.121    0.0774    0.0796    0.0796 
    0.031    0.0218     0.022     0.022 
   0.0078   0.00573   0.00581    0.0058   0.00581 
WhiteNoise (32x32): 1->9:
        1     0.625 
    0.438     0.238     0.242 
    0.121    0.0769    0.0796 
    0.031    0.0218    0.0219    0.0218 
   0.0078   0.00575   0.00581    0.0058 
WhiteNoise (32x32): 1->4:
        1     0.625 
    0.438     0.254     0.254 
    0.121    0.0791    0.0801 
    0.031     0.022     0.022    0.0218 
   0.0078   0.00577   0.00581   0.00579   0.00578 
WhiteNoise (32x32): 1->10:
        1     0.688 
    0.438     0.273      0.27 
    0.121    0.0781    0.0791 
    0.031    0.0217    0.0216 
   0.0078    0.0057   0.00575   0.00571    0.0057 
WhiteNoise (32x32): 1->8:
        1     0.625 
    0.438     0.254 
    0.121    0.0781    0.0784 
    0.031    0.0218    0.0221     0.022 
   0.0078   0.00576   0.00588   0.00584   0.00584 
WhiteNoise (32x32): 7->5:
        1     0.562 
    0.438     0.254     0.258 
    0.121    0.0764    0.0771 
    0.031    0.0218    0.0221     0.022 
   0.0078   0.00577   0.00583    0.0058   0.00581 
WhiteNoise (32x32): 7->1:
        1     0.625 
    0.438      0.27 
    0.121    0.0779    0.0789 
    0.031    0.0218     0.022     0.022 
   0.0078   0.00573    0.0058   0.00585   0.00586 
WhiteNoise (32x32): 7->2:
        1     0.625 
    0.438      0.25     0.266 
    0.121    0.0801    0.0803 
    0.031    0.0221    0.0224    0.0224 
   0.0078   0.00577   0.00584   0.00581   0.00581 
WhiteNoise (32x32): 7->3:
        1     0.625 
    0.438     0.262 
    0.121    0.0818     0.082 
    0.031    0.0222    0.0221    0.0221 
   0.0078   0.00583   0.00584   0.00583   0.00582 
WhiteNoise (32x32): 7->6:
        1     0.625 
    0.438     0.254 
    0.121    0.0789    0.0803 
    0.031    0.0222     0.022 
   0.0078   0.00579   0.00582    0.0058   0.00581 
WhiteNoise (32x32): 7->9:
        1     0.562 
    0.438     0.246     0.258 
    0.121    0.0781    0.0796 
    0.031    0.0219    0.0221     0.022 
   0.0078   0.00576   0.00581   0.00579   0.00579 
WhiteNoise (32x32): 7->4:
        1     0.625 
    0.438     0.258     0.242 
    0.121    0.0774    0.0774 
    0.031    0.0217    0.0219    0.0218 
   0.0078   0.00573   0.00583   0.00579   0.00579 
WhiteNoise (32x32): 7->10:
        1      0.75 
    0.438     0.254     0.266 
    0.121    0.0786    0.0801 
    0.031    0.0219     0.022     0.022 
   0.0078   0.00574   0.00581   0.00581   0.00581 
WhiteNoise (32x32): 7->8:
        1     0.625 
    0.438     0.254     0.266 
    0.121     0.083    0.0815 
    0.031    0.0219    0.0219    0.0219 
   0.0078   0.00579   0.00588   0.00584   0.00584 
WhiteNoise (32x32): 2->5:
        1     0.562 
    0.438     0.238 
    0.121    0.0771    0.0798 
    0.031     0.022    0.0222    0.0222 
   0.0078   0.00573   0.00581    0.0058    0.0058 
WhiteNoise (32x32): 2->1:
        1     0.625 
    0.438     0.246     0.258 
    0.121    0.0779    0.0793 
    0.031    0.0216    0.0218    0.0218 
   0.0078   0.00577   0.00579   0.00581   0.00582 
WhiteNoise (32x32): 2->7:
        1     0.625 
    0.438      0.23     0.246 
    0.121    0.0767    0.0811 
    0.031    0.0217    0.0218    0.0217    0.0217 
   0.0078   0.00572   0.00582   0.00579   0.00579 
WhiteNoise (32x32): 2->3:
        1     0.625 
    0.438     0.246 
    0.121    0.0791    0.0808 
    0.031    0.0219    0.0221    0.0223 
   0.0078   0.00578   0.00578    0.0058   0.00581 
WhiteNoise (32x32): 2->6:
        1     0.625 
    0.438     0.246 
    0.121    0.0774    0.0806    0.0813 
    0.031     0.022    0.0219     0.022 
   0.0078   0.00575   0.00583   0.00582   0.00583 
WhiteNoise (32x32): 2->9:
        1     0.562 
    0.438      0.25     0.266 
    0.121    0.0774    0.0793 
    0.031    0.0217     0.022     0.022 
   0.0078   0.00578   0.00583   0.00579    0.0058 
WhiteNoise (32x32): 2->4:
        1     0.625 
    0.438      0.27      0.27 
    0.121    0.0798    0.0811    0.0801 
    0.031    0.0219    0.0221     0.022 
   0.0078   0.00578   0.00579   0.00575   0.00576 
WhiteNoise (32x32): 2->10:
        1      0.75 
    0.438     0.258      0.27 
    0.121    0.0801    0.0791    0.0803 
    0.031    0.0217    0.0217    0.0217 
   0.0078   0.00577   0.00583   0.00578   0.00577 
WhiteNoise (32x32): 2->8:
        1     0.688 
    0.438     0.254 
    0.121    0.0786    0.0818    0.0811 
    0.031    0.0218    0.0218    0.0218 
   0.0078   0.00577   0.00584   0.00581 
WhiteNoise (32x32): 3->5:
        1      0.75 
    0.438     0.246     0.262 
    0.121    0.0796    0.0791 
    0.031    0.0219     0.022    0.0221 
   0.0078   0.00575   0.00582   0.00582   0.00582 
WhiteNoise (32x32): 3->1:
        1      0.75 
    0.438     0.266      0.27 
    0.121    0.0793    0.0798 
    0.031    0.0221     0.022    0.0221 
   0.0078   0.00573   0.00579   0.00576   0.00577 
WhiteNoise (32x32): 3->7:
        1     0.625 
    0.438     0.258 
    0.121    0.0793    0.0798 
    0.031    0.0216    0.0217    0.0218 
   0.0078   0.00571   0.00581    0.0058    0.0058 
WhiteNoise (32x32): 3->2:
        1     0.625 
    0.438     0.254     0.258 
    0.121    0.0798    0.0808 
    0.031    0.0219     0.022 
   0.0078   0.00575   0.00576   0.00577   0.00577 
WhiteNoise (32x32): 3->6:
        1     0.688 
    0.438     0.258 
    0.121    0.0764    0.0767 
    0.031    0.0214    0.0219    0.0219 
   0.0078   0.00578   0.00581   0.00586   0.00586 
WhiteNoise (32x32): 3->9:
        1      0.75 
    0.438     0.238     0.238 
    0.121    0.0759    0.0786 
    0.031    0.0214    0.0219 
   0.0078   0.00579   0.00581   0.00582   0.00581 
WhiteNoise (32x32): 3->4:
        1     0.625 
    0.438     0.258 
    0.121    0.0776    0.0776 
    0.031    0.0213    0.0217    0.0217 
   0.0078   0.00576   0.00582   0.00581   0.00581 
WhiteNoise (32x32): 3->10:
        1     0.625 
    0.438      0.25     0.258 
    0.121    0.0791    0.0801 
    0.031    0.0217    0.0219 
   0.0078   0.00575    0.0058   0.00577   0.00577 
WhiteNoise (32x32): 3->8:
        1     0.688 
    0.438     0.262 
    0.121    0.0801    0.0791 
    0.031    0.0218     0.022    0.0219 
   0.0078   0.00572   0.00584   0.00581   0.00582   0.00581 
WhiteNoise (32x32): 6->5:
        1      0.75 
    0.438      0.23     0.242 
    0.121    0.0759    0.0769 
    0.031    0.0217    0.0221 
   0.0078   0.00574   0.00583   0.00581   0.00582 
WhiteNoise (32x32): 6->1:
        1      0.75 
    0.438     0.266     0.266 
    0.121    0.0801    0.0808 
    0.031    0.0216    0.0218 
   0.0078   0.00574   0.00582    0.0058 
WhiteNoise (32x32): 6->7:
        1     0.625 
    0.438     0.254 
    0.121    0.0789    0.0793 
    0.031    0.0218     0.022    0.0221 
   0.0078   0.00576   0.00582   0.00579   0.00578 
WhiteNoise (32x32): 6->2:
        1     0.625 
    0.438     0.238     0.254 
    0.121    0.0798    0.0813 
    0.031    0.0219    0.0219     0.022 
   0.0078   0.00579    0.0058    0.0058   0.00579 
WhiteNoise (32x32): 6->3:
        1     0.688 
    0.438     0.246     0.258 
    0.121    0.0806    0.0813 
    0.031     0.022    0.0219    0.0218 
   0.0078    0.0057   0.00579   0.00578   0.00579 
WhiteNoise (32x32): 6->9:
        1      0.75 
    0.438     0.254     0.266 
    0.121    0.0776    0.0793 
    0.031    0.0218    0.0218    0.0218 
   0.0078   0.00575   0.00582   0.00578   0.00578 
WhiteNoise (32x32): 6->4:
        1     0.625 
    0.438      0.25      0.25 
    0.121    0.0779    0.0791 
    0.031    0.0217     0.022     0.022 
   0.0078   0.00573   0.00581   0.00579   0.00581 
WhiteNoise (32x32): 6->10:
        1     0.562 
    0.438     0.258 
    0.121    0.0786    0.0779 
    0.031    0.0218    0.0219 
   0.0078   0.00576   0.00576   0.00575   0.00575   0.00575 
WhiteNoise (32x32): 6->8:
        1     0.688 
    0.438      0.25 
    0.121    0.0786    0.0811 
    0.031    0.0216     0.022    0.0219 
   0.0078    0.0058   0.00583   0.00578   0.00577 
WhiteNoise (32x32): 9->5:
        1     0.625 
    0.438     0.242     0.266 
    0.121    0.0786    0.0781 
    0.031    0.0219    0.0221    0.0221 
   0.0078   0.00572   0.00577   0.00577   0.00577   0.00577 
WhiteNoise (32x32): 9->1:
        1     0.625 
    0.438     0.254     0.273 
    0.121    0.0811    0.0793 
    0.031     0.022    0.0219    0.0219 
   0.0078   0.00577    0.0058   0.00581 
WhiteNoise (32x32): 9->7:
        1      0.75 
    0.438     0.246     0.262 
    0.121    0.0803    0.0789 
    0.031    0.0218    0.0216    0.0216 
   0.0078   0.00574   0.00583   0.00583   0.00583 
WhiteNoise (32x32): 9->2:
        1      0.75 
    0.438     0.285     0.285 
    0.121    0.0789    0.0791 
    0.031    0.0216    0.0222 
   0.0078   0.00578   0.00585   0.00581   0.00581 
WhiteNoise (32x32): 9->3:
        1     0.688 
    0.438      0.25     0.246 
    0.121    0.0786    0.0806 
    0.031     0.022    0.0222 
   0.0078   0.00575   0.00579   0.00582   0.00581 
WhiteNoise (32x32): 9->6:
        1     0.688 
    0.438     0.262     0.266 
    0.121    0.0781    0.0793 
    0.031    0.0217     0.022    0.0218 
   0.0078   0.00576   0.00579    0.0058   0.00581 
WhiteNoise (32x32): 9->4:
        1      0.75 
    0.438      0.25     0.258 
    0.121    0.0798    0.0801 
    0.031    0.0219     0.022     0.022 
   0.0078   0.00579   0.00584   0.00583   0.00583 
WhiteNoise (32x32): 9->10:
        1     0.625 
    0.438     0.246 
    0.121    0.0762    0.0764 
    0.031    0.0216    0.0218    0.0218 
   0.0078   0.00574   0.00584   0.00586   0.00586 
WhiteNoise (32x32): 9->8:
        1     0.688 
    0.438     0.262 
    0.121    0.0781    0.0801 
    0.031    0.0214    0.0218    0.0218 
   0.0078   0.00578   0.00578   0.00576    0.0058 
WhiteNoise (32x32): 4->5:
        1     0.625 
    0.438     0.227 
    0.121    0.0764    0.0776 
    0.031    0.0216    0.0217    0.0216 
   0.0078   0.00569   0.00575   0.00575   0.00576 
WhiteNoise (32x32): 4->1:
        1     0.625 
    0.438     0.262     0.277 
    0.121    0.0791    0.0779 
    0.031    0.0216    0.0217    0.0217 
   0.0078   0.00573   0.00583   0.00579    0.0058 
WhiteNoise (32x32): 4->7:
        1     0.625 
    0.438      0.25     0.258 
    0.121    0.0769    0.0801 
    0.031    0.0216    0.0213    0.0212 
   0.0078    0.0057   0.00583    0.0058   0.00579   0.00579 
WhiteNoise (32x32): 4->2:
        1     0.625 
    0.438     0.258     0.258 
    0.121    0.0779    0.0798    0.0789 
    0.031    0.0215    0.0216    0.0215 
   0.0078   0.00572   0.00583   0.00581   0.00582 
WhiteNoise (32x32): 4->3:
        1     0.625 
    0.438     0.246 
    0.121    0.0769    0.0786 
    0.031    0.0218    0.0215    0.0216 
   0.0078   0.00572   0.00581   0.00581   0.00582    0.0058 
WhiteNoise (32x32): 4->6:
        1     0.625 
    0.438     0.258     0.258 
    0.121    0.0786    0.0793    0.0803 
    0.031    0.0218    0.0215    0.0216 
   0.0078   0.00569   0.00577   0.00578   0.00577 
WhiteNoise (32x32): 4->9:
        1     0.562 
    0.438      0.25     0.258 
    0.121    0.0791    0.0813 
    0.031    0.0217    0.0218    0.0218 
   0.0078   0.00577   0.00584   0.00582 
WhiteNoise (32x32): 4->10:
        1     0.625 
    0.438      0.25 
    0.121    0.0781    0.0791 
    0.031    0.0216    0.0215    0.0217 
   0.0078   0.00568   0.00582   0.00581   0.00584 
WhiteNoise (32x32): 4->8:
        1      0.75 
    0.438      0.25 
    0.121    0.0784    0.0793 
    0.031    0.0214    0.0215    0.0215 
   0.0078   0.00572   0.00581   0.00578   0.00578   0.00579 
WhiteNoise (32x32): 10->5:
        1     0.625 
    0.438     0.258 
    0.121    0.0811    0.0813 
    0.031     0.022    0.0221 
   0.0078   0.00575   0.00578   0.00578   0.00577 
WhiteNoise (32x32): 10->1:
        1     0.688 
    0.438     0.266 
    0.121    0.0818    0.0813 
    0.031    0.0222    0.0221 
   0.0078   0.00577   0.00581   0.00582   0.00583 
WhiteNoise (32x32): 10->7:
        1     0.688 
    0.438      0.25      0.25 
    0.121    0.0769    0.0779 
    0.031    0.0217    0.0217    0.0217 
   0.0078   0.00575   0.00574    0.0058   0.00581 
WhiteNoise (32x32): 10->2:
        1     0.688 
    0.438     0.254     0.254 
    0.121    0.0776    0.0779    0.0781 
    0.031    0.0219     0.022    0.0221 
   0.0078   0.00576    0.0058   0.00578   0.00577 
WhiteNoise (32x32): 10->3:
        1     0.625 
    0.438     0.242     0.266 
    0.121    0.0798    0.0808 
    0.031    0.0217     0.022 
   0.0078   0.00573   0.00583    0.0058 
WhiteNoise (32x32): 10->6:
        1      0.75 
    0.438     0.277 
    0.121    0.0779    0.0801 
    0.031    0.0219    0.0222 
   0.0078   0.00578   0.00584   0.00582   0.00583 
WhiteNoise (32x32): 10->9:
        1     0.625 
    0.438     0.258 
    0.121    0.0815    0.0815 
    0.031     0.022    0.0223    0.0221 
   0.0078   0.00574   0.00577   0.00579    0.0058 
WhiteNoise (32x32): 10->4:
        1     0.625 
    0.438     0.246 
    0.121    0.0784    0.0793 
    0.031    0.0218     0.022    0.0221 
   0.0078   0.00585    0.0058   0.00578   0.00577 
WhiteNoise (32x32): 10->8:
        1     0.688 
    0.438     0.262 
    0.121    0.0811    0.0808 
    0.031    0.0218    0.0218    0.0218 
   0.0078   0.00576   0.00584   0.00582   0.00582 
WhiteNoise (32x32): 8->5:
        1     0.688 
    0.438     0.246 
    0.121    0.0801    0.0806 
    0.031    0.0218    0.0219    0.0218 
   0.0078   0.00574   0.00581   0.00579   0.00578   0.00578 
WhiteNoise (32x32): 8->1:
        1     0.625 
    0.438     0.246 
    0.121    0.0793    0.0811    0.0818 
    0.031    0.0218    0.0222    0.0222 
   0.0078   0.00577   0.00582   0.00578   0.00577 
WhiteNoise (32x32): 8->7:
        1     0.625 
    0.438     0.266      0.27 
    0.121    0.0808    0.0798 
    0.031    0.0217    0.0219    0.0219 
   0.0078   0.00579   0.00582   0.00578   0.00577   0.00578 
WhiteNoise (32x32): 8->2:
        1      0.75 
    0.438      0.25 
    0.121    0.0781    0.0803    0.0798 
    0.031    0.0218    0.0217    0.0217 
   0.0078   0.00572   0.00582   0.00577   0.00577 
WhiteNoise (32x32): 8->3:
        1     0.688 
    0.438     0.246 
    0.121    0.0764    0.0779 
    0.031    0.0218    0.0218 
   0.0078   0.00572    0.0058   0.00578   0.00578 
WhiteNoise (32x32): 8->6:
        1     0.688 
    0.438     0.238 
    0.121    0.0786    0.0776 
    0.031    0.0219     0.022 
   0.0078   0.00574   0.00577   0.00575   0.00577   0.00577 
WhiteNoise (32x32): 8->9:
        1     0.688 
    0.438     0.254     0.246 
    0.121    0.0781    0.0806 
    0.031     0.022    0.0219    0.0219 
   0.0078   0.00572   0.00584   0.00581   0.00581 
WhiteNoise (32x32): 8->4:
        1     0.562 
    0.438     0.234 
    0.121    0.0781    0.0781 
    0.031    0.0217    0.0217 
   0.0078   0.00579   0.00585   0.00584   0.00582 
WhiteNoise (32x32): 8->10:
        1     0.688 
    0.438     0.246      0.25 
    0.121    0.0791    0.0789 
    0.031    0.0219     0.022    0.0219 
   0.0078   0.00577   0.00577   0.00576   0.00575 

